Two-derivative deferred correction time discretization for the discontinuous Galerkin method

In this paper, we use an implicit two-derivative deferred correction time discretization approach and combine it with a spatial discretization of the discontinuous Galerkin spectral element method to solve (non-)linear PDEs. The resulting numerical method is high order accurate in space and time. As the novel scheme handles two time derivatives, the spatial operator for both derivatives has to be defined. This results in an extended system matrix of the scheme. We analyze this matrix regarding possible simplifications and an efficient way to solve the arising (non-)linear system of equations. It is shown how a carefully designed preconditioner and a matrix-free approach allow for an efficient implementation and application of the novel scheme. For both, linear advection and the compressible Euler equations, up to eighth order of accuracy in time is shown. Finally, it is illustrated how the method can be used to approximate solutions to the compressible Navier-Stokes equations.

==> figures/A_alpha_HBPC4.csv <==
kmax,alpha
0,89.9986267089844
1,89.0840148925781
2,86.7851257324219
3,85.7249450683594
4,85.1618957519531
5,85.0053405761719
6,85.0465393066406
7,85.2470397949219
8,85.5354309082031
9,85.8705139160156
10,86.2275695800781
11,86.5901184082031
12,86.9389343261719
13,87.2740173339844
14,87.5898742675781
15,87.8837585449219
16,88.1474304199219
17,88.3808898925781
18,88.5896301269531
19,88.7763977050781
20,88.9411926269531
21,89.0235900878906
22,89.2158508300781
23,89.2900085449219
24,89.4328308105469
25,89.5042419433594
26,89.5591735839844
27,89.6525573730469
28,89.6910095214844
29,89.7541809082031
30,89.7267150878906
31,89.7349548339844
32,89.8118591308594
33,89.8173522949219
34,89.9189758300781
35,89.9244689941406
36,89.9299621582031
37,89.9327087402344
38,89.9409484863281
39,89.9464416503906
40,89.9986267089844
41,89.9986267089844
42,89.9986267089844
43,89.9986267089844
44,89.9986267089844
45,89.9986267089844
46,89.9986267089844
47,89.9986267089844
48,89.9986267089844
49,89.9986267089844
50,89.9986267089844


==> figures/A_alpha_HBPC4_opt.csv <==
kmax,alpha
0,89.9999570846558
1,89.9999570846558
2,89.9999570846558
3,89.9999570846558
4,89.9999570846558
5,89.9999570846558
6,89.9999570846558
7,89.9999570846558
8,89.9999570846558
9,89.9999570846558
10,89.9999570846558
11,89.9999570846558
12,89.9999570846558
13,89.9999570846558
14,89.9999570846558
15,89.9999570846558
16,89.9999570846558
17,89.9999570846558
18,89.9999570846558
19,89.9999570846558
20,89.9999570846558
21,89.9999570846558
22,89.9999570846558
23,89.9999570846558
24,89.9999570846558
25,89.9999570846558
26,89.9999570846558
27,89.9999570846558
28,89.9999570846558
29,89.9999570846558
30,89.9999570846558
31,89.9999570846558
32,89.9999570846558
33,89.9999570846558
34,89.9999570846558
35,89.9999570846558
36,89.9999570846558
37,89.9999570846558
38,89.9999570846558
39,89.9999570846558
40,89.9999570846558
41,89.9999570846558
42,89.9999570846558
43,89.9999570846558
44,89.9999570846558
45,89.9999570846558
46,89.9999570846558
47,89.9999570846558
48,89.9999570846558
49,89.9999570846558
50,89.9999570846558


==> figures/A_alpha_HBPC6.csv <==
kmax,alpha
0,89.9986267089844
1,89.0345764160156
2,86.7301940917969
3,85.3349304199219
4,84.3077087402344
5,83.6045837402344
6,83.0058288574219
7,82.4482727050781
8,81.8824768066406
9,81.2974548339844
10,80.7096862792969
11,80.1411437988281
12,79.5890808105469
13,79.0672302246094
14,78.5948181152344
15,78.1690979003906
16,77.7845764160156
17,77.4412536621094
18,77.1391296386719
19,76.8727111816406
20,76.6447448730469
21,76.4524841308594
22,76.2876892089844
23,76.1503601074219
24,76.0404968261719
25,75.9526062011719
26,75.8866882324219
27,75.8399963378906
28,75.8125305175781
29,75.7987976074219
30,75.8015441894531
31,75.8180236816406
32,75.8454895019531
33,75.8866882324219
34,75.9388732910156
35,75.9992980957031
36,76.0679626464844
37,76.1448669433594
38,76.2327575683594
39,76.2080383300781
40,76.0926818847656
41,75.9965515136719
42,75.9114074707031
43,75.8207702636719
44,75.7411193847656
45,75.6724548339844
46,75.6120300292969
47,75.5570983886719
48,75.5104064941406
49,75.4664611816406
50,75.4307556152344
51,75.399169921875
52,75.377197265625
53,75.355224609375
54,75.333251953125
55,75.311279296875
56,75.311279296875
57,75.311279296875
58,75.289306640625
59,75.311279296875
60,75.311279296875
61,75.311279296875
62,75.333251953125
63,75.333251953125
64,75.355224609375
65,75.377197265625
66,75.399169921875
67,75.421142578125
68,75.465087890625
69,75.443115234375
70,75.399169921875
71,75.377197265625
72,75.333251953125
73,75.289306640625
74,75.267333984375
75,75.245361328125
76,75.223388671875
77,75.201416015625
78,75.179443359375
79,75.157470703125
80,75.135498046875
81,75.113525390625
82,75.113525390625
83,75.091552734375
84,75.091552734375
85,75.091552734375
86,75.091552734375
87,75.069580078125
88,75.091552734375
89,75.069580078125
90,75.091552734375
91,75.091552734375
92,75.091552734375
93,75.091552734375
94,75.113525390625
95,75.113525390625
96,75.135498046875
97,75.135498046875
98,75.157470703125
99,75.157470703125
100,75.113525390625


==> figures/A_alpha_HBPC6_opt.csv <==
kmax,alpha(beta=61/870),alpha(beta=116/2207)
0,89.9999570846558,89.9999570846558
1,89.9999570846558,89.9999570846558
2,89.6861600875855,89.7658967971802
3,89.5605039596558,89.7312211990356
4,89.3240404129028,89.7126817703247
5,89.290566444397,89.7106218338013
6,89.3897008895874,89.775767326355
7,89.5431661605835,89.8140478134155
8,89.6880483627319,89.9045991897583
9,89.8005723953247,89.9203062057495
10,89.8786783218384,89.976954460144
11,89.9315500259399,89.9698305130005
12,89.9599599838257,89.9941205978394
13,89.977297782898,89.9891424179077
14,89.991888999939,89.9999570846558
15,89.9999570846558,89.9961805343628
16,89.9999570846558,89.9999570846558
17,89.9999570846558,89.9986696243286
18,89.9999570846558,89.9999570846558
19,89.9999570846558,89.9999570846558
20,89.9999570846558,89.9999570846558
21,89.9999570846558,89.9999570846558
22,89.9999570846558,89.9999570846558
23,89.9999570846558,89.9999570846558
24,89.9999570846558,89.9999570846558
25,89.9999570846558,89.9999570846558
26,89.9999570846558,89.9999570846558
27,89.9999570846558,89.9999570846558
28,89.9999570846558,89.9999570846558
29,89.9999570846558,89.9999570846558
30,89.9999570846558,89.9999570846558
31,89.9999570846558,89.9999570846558
32,89.9999570846558,89.9999570846558
33,89.9999570846558,89.9999570846558
34,89.9999570846558,89.9999570846558
35,89.9999570846558,89.9999570846558
36,89.9999570846558,89.9999570846558
37,89.9999570846558,89.9999570846558
38,89.9999570846558,89.9999570846558
39,89.9999570846558,89.9999570846558
40,89.9999570846558,89.9999570846558
41,89.9999570846558,89.9999570846558
42,89.9999570846558,89.9999570846558
43,89.9999570846558,89.9999570846558
44,89.9999570846558,89.9999570846558
45,89.9999570846558,89.9999570846558
46,89.9999570846558,89.9999570846558
47,89.9999570846558,89.9999570846558
48,89.9999570846558,89.9999570846558
49,89.9999570846558,89.9999570846558
50,89.9999570846558,89.9999570846558


==> figures/A_alpha_HBPC8.csv <==
kmax,alpha
0,89.9986267089844
1,89.0263366699219
2,86.7384338378906
3,85.3294372558594
4,84.4230651855469
5,83.7446594238281
6,83.2200622558594
7,82.7861022949219
8,82.3713684082031
9,81.9291687011719
10,81.4787292480469
11,81.0639953613281
12,80.6382751464844
13,80.2839660644531
14,79.9598693847656
15,79.6907043457031
16,79.4874572753906
17,79.3473815917969
18,79.2649841308594
19,79.2594909667969
20,79.3336486816406
21,79.4847106933594
22,79.7456359863281
23,80.1301574707031
24,80.6849670410156
25,81.4787292480469
26,82.4757385253906
27,82.4839782714844
28,82.0335388183594
29,81.2617492675781
30,80.2702331542969
31,79.3968200683594
32,78.6167907714844
33,77.9219055175781
34,77.3176574707031
35,76.7573547363281
36,76.2492370605469
37,75.7850646972656
38,75.3620910644531
39,74.9720764160156
40,74.5985412597656
41,74.2524719238281
42,73.9366149902344
43,73.6317443847656
44,73.3515930175781
45,73.0824279785156
46,72.8297424316406
47,72.5935363769531
48,72.3710632324219
49,72.1540832519531
50,71.9508361816406
51,71.751708984375
52,71.575927734375
53,71.400146484375
54,71.246337890625
55,71.070556640625
56,70.938720703125
57,70.784912109375
58,70.653076171875
59,70.521240234375
60,70.389404296875
61,70.279541015625
62,70.169677734375
63,70.059814453125
64,69.949951171875
65,69.862060546875
66,69.752197265625
67,69.664306640625
68,69.576416015625
69,69.510498046875
70,69.422607421875
71,69.356689453125
72,69.290771484375
73,69.202880859375
74,69.158935546875
75,69.093017578125
76,69.027099609375
77,68.939208984375
78,68.851318359375
79,68.785400390625
80,68.697509765625
81,68.609619140625
82,68.543701171875
83,68.455810546875
84,68.389892578125
85,68.323974609375
86,68.258056640625
87,68.192138671875
88,68.126220703125
89,68.060302734375
90,67.994384765625
91,67.950439453125
92,67.884521484375
93,67.840576171875
94,67.774658203125
95,67.730712890625
96,67.686767578125
97,67.642822265625
98,67.598876953125
99,67.554931640625
100,67.510986328125


==> figures/A_alpha_HBPC8_opt.csv <==
kmax,alpha,Beta0_1,Alpha19/112_Beta3/80,Alpha13/25_Beta3/80,Alpha=0.38_Beta=3/80
0,89.9999570846558,89.9999570846558,89.9999570846558,89.9999570846558,89.9999570846558
1,89.9999570846558,89.9999570846558,89.9999570846558,89.6545743942261,89.9999570846558
2,89.8986768722534,89.5794725418091,89.8951578140259,89.4769048690796,89.7771406173706
3,88.4928560256958,89.6701955795288,89.9999570846558,89.4199991226196,89.7503614425659
4,89.9999570846558,89.1563272476196,89.9999570846558,89.3831777572632,89.687705039978
5,75.2108144760132,87.9237127304077,89.7882986068726,89.3566560745239,89.6399831771851
6,89.5257425308228,86.8924570083618,89.5754384994507,89.332537651062,89.5636796951294
7,71.2963342666626,85.7364892959595,89.3092775344849,89.3006086349487,89.460597038269
8,74.4967889785767,84.2826890945435,89.0229463577271,89.2455911636353,89.3264436721802
9,70.3088521957398,83.0531644821167,88.7770414352417,89.1800165176392,89.1872262954712
10,66.9120168685913,82.0643091201782,88.6297559738159,89.0993356704712,89.0516996383667
11,69.0909147262573,81.2995576858521,88.5743951797485,89.0135908126831,88.9338541030884
12,65.1032209396362,80.7319593429565,88.6013460159302,88.9344549179077,88.8425302505493
13,66.4292192459106,80.333104133606,88.7020254135132,88.8590097427368,88.7821912765503
14,64.5961332321167,80.076642036438,88.8397836685181,88.7968683242798,88.7533521652222
15,63.8925790786743,79.9400854110718,88.7373018264771,88.7503480911255,88.7546396255493
16,64.2980432510376,79.9043798446655,89.1645669937134,88.7188482284546,88.7822771072388
17,62.5837469100952,79.9537324905396,88.7182474136353,88.7037420272827,88.8321447372437
18,63.5117483139038,80.0752687454224,89.1837072372437,88.7034845352173,88.9001226425171
19,62.1229219436646,80.2582597732544,88.7334394454956,88.7179899215698,88.7988424301148
20,62.2900342941284,80.4936933517456,89.1692876815796,88.7433958053589,89.0665483474731
21,62.0200967788696,80.7741022109985,88.7673425674439,88.779788017273,88.7940359115601
22,61.2819528579712,81.0930490493774,89.1689443588257,88.8257074356079,89.0956449508667
23,61.8047475814819,81.4452123641968,88.810772895813,88.8266515731812,88.8184976577759
24,60.7834482192993,81.5149927139282,89.1774415969849,88.9384031295776,89.1089487075806
25,61.236720085144,81.3904523849487,88.8580656051636,88.856348991394,88.8570356369019
26,60.6635427474976,81.3054800033569,89.191689491272,89.0625143051148,89.1291189193726
27,60.5143690109253,81.2563848495483,88.9066457748413,88.8972043991089,88.9017534255981
28,60.63805103302,81.2395620346069,89.209885597229,89.09264087677,89.1530656814575
29,59.9976682662964,81.2520933151245,88.9547109603882,88.942437171936,88.9484453201294
30,60.4304265975952,81.2912321090698,89.2305707931519,89.1244840621948,89.1792440414429
31,59.7963953018189,81.3545751571655,89.0016603469849,88.9888715744019,88.9951372146606
32,59.986424446106,81.4398050308228,89.2529726028442,89.1568422317505,89.2064523696899
33,59.7911596298218,81.545205116272,89.0471506118774,89.0347051620483,89.0407991409302
34,59.5166730880737,81.6688871383667,89.2764902114868,89.1892004013062,89.2342615127564
35,59.7635221481323,81.8092203140259,89.090838432312,89.0793371200562,89.0850019454956
36,59.2377233505249,81.9650030136108,89.3005228042603,89.2212152481079,89.2621564865112
37,59.5521211624146,82.134690284729,89.1328954696655,89.1222524642944,89.1274881362915
38,59.1747236251831,82.2114229202271,89.3248987197876,89.2525434494019,89.2898797988892
39,59.1960954666138,82.1811246871948,89.173150062561,89.1634511947632,89.1682577133179
40,59.2032194137573,82.1667909622192,89.3492746353149,89.283185005188,89.3172597885132
41,58.8834142684937,82.1671342849731,89.211688041687,89.2028474807739,89.2072248458862
42,59.1510343551636,82.1813821792603,89.3734788894653,89.3130540847778,89.3441247940064
43,58.741192817688,82.2084188461304,89.2485952377319,89.2405271530151,89.2444753646851
44,58.9398050308228,82.2474718093872,89.3973398208618,89.3419790267944,89.3704748153687
45,58.7460851669312,82.297682762146,89.2838716506958,89.2764902114868,89.2800951004028
46,58.6557054519653,82.358193397522,89.4207715988159,89.3699598312378,89.3961381912231
47,58.7725210189819,82.4285745620728,89.3175172805786,89.3108224868774,89.314169883728
48,58.4523725509644,82.5079679489136,89.4437742233276,89.3970823287964,89.4211149215698
49,58.6926984786987,82.5959444046021,89.3497037887573,89.3436098098755,89.3466138839722
50,58.3946943283081,82.6917314529419,89.4662618637085,89.4231748580933,89.4453191757202


==> figures/A_alpha_HBPC_GaussRadau.csv <==
kmax,HBPC6-GaussRadau,HBPC8-GaussRadau,HBPC6-GaussRadau_alpha=1beta=rho(b2),HBPC8-GaussRadau_alpha=1beta=rho(b2)
0,89.9986267089844,89.9999570846558,89.9996566772461,89.9996566772461
1,88.7736511230469,65.781626701355,89.5169448852539,73.3430099487305
2,87.1833801269531,35.1235055923462,89.1440963745117,78.0533981323242
3,86.1753845214844,4.29E-05,88.872184753418,72.9166030883789
4,85.4475402832031,4.29E-05,88.6806106567383,72.4393844604492
5,84.7471618652344,4.29E-05,88.5151290893555,71.1368179321289
6,83.9753723144531,4.29E-05,88.3105087280273,69.6406173706055
7,83.1541442871094,4.29E-05,88.1484603881836,69.2306900024414
8,82.3411560058594,4.29E-05,88.0344772338867,68.1272506713867
9,81.5666198730469,4.29E-05,87.9671859741211,67.9233169555664
10,80.8580017089844,4.29E-05,87.8854751586914,67.4138259887695
11,80.2125549316406,4.29E-05,87.8071975708008,67.4131393432617
12,79.6330261230469,4.29E-05,87.7749252319336,66.6379165649414
13,79.1139221191406,4.29E-05,87.7790451049805,65.9993362426758
14,78.6442565917969,4.29E-05,87.7419662475586,65.320930480957
15,78.2212829589844,4.29E-05,87.7399063110352,64.7304153442383
16,77.8340148925781,4.29E-05,87.7666854858398,64.1886520385742
17,77.4824523925781,4.29E-05,87.787971496582,63.6764144897461
18,77.1583557128906,4.29E-05,87.8071975708008,63.2280349731445
19,76.8589782714844,4.29E-05,87.8449630737305,62.7995681762695
20,76.5788269042969,4.29E-05,87.8930282592773,62.4267196655273
21,76.3206481933594,4.29E-05,87.9301071166992,62.0758438110352
22,76.0762023925781,4.29E-05,87.9623794555664,61.768913269043
23,75.8482360839844,4.29E-05,87.9953384399414,61.4887619018555
24,75.6312561035156,4.29E-05,88.0255508422852,61.2429428100586
25,75.4280090332031,4.29E-05,88.0475234985352,61.0259628295898
26,75.2357482910156,4.29E-05,88.0605697631836,60.838508605957
27,75.0544738769531,4.29E-05,88.0633163452148,60.6792068481445
28,74.8814392089844,4.29E-05,88.0523300170898,60.5459976196289
29,74.7166442871094,4.29E-05,88.0289840698242,60.4388809204102
30,74.5600891113281,4.29E-05,87.9994583129883,60.3564834594727
31,74.4117736816406,4.29E-05,87.9658126831055,60.296745300293
32,74.2689514160156,4.29E-05,87.9301071166992,60.2576065063477
33,74.1343688964844,4.29E-05,87.8875350952148,60.2376937866211
34,74.0080261230469,4.29E-05,87.839469909668,60.2328872680664
35,73.8844299316406,4.29E-05,87.7975845336914,60.1072311401367
36,73.7690734863281,4.29E-05,87.7488327026367,59.6712112426758
37,73.6592102050781,4.29E-05,87.7028274536133,59.2509841918945
38,73.5520935058594,4.29E-05,87.6588821411133,58.8472366333008
39,73.4532165527344,4.29E-05,87.6135635375977,58.4599685668945
40,73.3570861816406,4.29E-05,87.5723648071289,58.0891799926758
41,73.2637023925781,4.29E-05,87.5325393676758,57.7362442016602
42,73.1785583496094,4.29E-05,87.4920272827148,57.399787902832
43,73.0934143066406,4.29E-05,87.4618148803711,57.0804977416992
44,73.0137634277344,4.29E-05,87.4206161499023,56.7790603637695
45,72.9396057128906,4.29E-05,87.3897171020508,56.4941024780273
46,72.8297424316406,4.29E-05,87.3622512817383,56.2263107299805
47,72.6539611816406,4.29E-05,87.3286056518555,55.9749984741211
48,72.4836730957031,4.29E-05,87.3031997680664,55.740852355957
49,72.3188781738281,4.29E-05,87.2846603393555,55.5245590209961
50,72.1595764160156,4.29E-05,87.2551345825195,55.3247451782227
51,72.0332336425781,4.29E-05,87.2317886352539,55.1427841186523
52,71.8601989746094,4.29E-05,87.2146224975586,54.979362487793
53,71.7091369628906,4.29E-05,87.2008895874023,54.8344802856445
54,71.5855407714844,4.29E-05,87.1789169311523,54.7095108032227
55,71.4482116699219,4.29E-05,87.1610641479492,54.605827331543
56,71.2998962402344,4.29E-05,87.1480178833008,54.5254898071289
57,71.1817932128906,4.29E-05,87.1390914916992,54.4712448120117
58,71.0664367675781,4.29E-05,87.1281051635742,54.4458389282227
59,70.9318542480469,4.29E-05,87.1129989624023,54.4547653198242
60,70.8192443847656,4.29E-05,87.1013259887695,54.5062637329102
61,70.7176208496094,4.29E-05,87.092399597168,54.6085739135742
62,70.5940246582031,4.29E-05,87.0869064331055,54.7747421264648
63,70.4951477050781,4.29E-05,87.0841598510742,55.0130081176758
64,70.3962707519531,4.29E-05,87.0772933959961,55.3075790405273
65,70.2864074707031,4.29E-05,87.0676803588867,55.6000900268555
66,70.2040100097656,4.29E-05,87.0608139038086,55.8301162719727
67,70.1023864746094,4.29E-05,87.0553207397461,55.9804916381836
68,70.0090026855469,4.29E-05,87.0525741577148,56.0642623901367
69,69.9348449707031,4.29E-05,87.0512008666992,56.0958480834961
70,69.8359680175781,4.29E-05,87.051887512207,56.0882949829102
71,69.7645568847656,4.29E-05,87.0539474487305,56.0505294799805
72,69.6794128417969,4.29E-05,87.048454284668,55.990104675293
73,69.6025085449219,4.29E-05,87.0443344116211,55.9104537963867
74,69.5338439941406,4.29E-05,87.040901184082,55.8156967163086
75,69.4541931152344,4.29E-05,87.0395278930664,55.7092666625977
76,69.3992614746094,4.29E-05,87.0388412475586,55.5925369262695
77,69.3168640136719,4.29E-05,87.0395278930664,55.4675674438477
78,69.2591857910156,4.29E-05,87.040901184082,55.3357315063477
79,69.1905212402344,4.29E-05,87.0429611206055,55.1984024047852
80,69.1328430175781,4.29E-05,87.0463943481445,55.0569534301758
81,69.0724182128906,4.29E-05,87.0512008666992,54.9120712280273
82,69.0147399902344,4.29E-05,87.0532608032227,54.7644424438477
83,68.9598083496094,4.29E-05,87.051887512207,54.6147537231445
84,68.9048767089844,4.29E-05,87.0505142211914,54.4636917114258
85,68.8554382324219,4.29E-05,87.0505142211914,54.312629699707
86,68.8032531738281,4.29E-05,87.0512008666992,54.1615676879883
87,68.7565612792969,4.29E-05,87.051887512207,54.0105056762695
88,68.7098693847656,4.29E-05,87.0532608032227,53.8608169555664
89,68.6659240722656,4.29E-05,87.0553207397461,53.7131881713867
90,68.6219787597656,4.29E-05,87.0580673217773,53.5669326782227
91,68.5780334472656,4.29E-05,87.0608139038086,53.4234237670898
92,68.5395812988281,4.29E-05,87.0642471313477,53.2826614379883
93,68.4654235839844,4.29E-05,87.0683670043945,53.1453323364258
94,68.3995056152344,4.29E-05,87.0724868774414,53.0114364624023
95,68.3198547363281,4.29E-05,87.0766067504883,52.880973815918
96,68.2484436035156,4.29E-05,87.081413269043,52.7553176879883
97,68.1797790527344,4.29E-05,87.0862197875977,52.6337814331055
98,68.1083679199219,4.29E-05,87.0917129516602,52.5170516967773
99,68.0479431152344,4.29E-05,87.0937728881836,52.4058151245117
100,67.9737854003906,4.29E-05,87.0944595336914,52.2993850708008


==> figures/A_alpha_HBPC_Parallel.csv <==
kmax,Parallel_HBPC4_alpha=1beta=1,Parallel_HBPC6_alpha=1beta=1,Parallel_HBPC8_alpha=1beta=1,Parallel_HBPC4_alpha=1/2beta=1/6,Parallel_HBPC6_alpha=0.3_beta=116/2207,Parallel_HBPC8_alpha=0.246_beta=0.026
0,89.9986267089844,89.9986267089844,89.9986267089844,90,89.9999570846558,89.9999570846558
1,88.6088562011719,88.6280822753906,88.7104797363281,90,89.5958662033081,89.6452188491821
2,85.1838684082031,86.9609069824219,86.9306945800781,90,89.5546674728394,89.1582155227661
3,81.7533874511719,84.4725036621094,85.3514099121094,90,89.7324228286743,89.1799306869507
4,78.9601135253906,82.6679992675781,83.5304260253906,90,89.8785066604614,89.349102973938
5,76.5760803222656,80.0532531738281,80.7536315917969,90,89.9707746505737,89.4837713241577
6,74.6699523925781,78.1553649902344,78.7321472167969,90,89.9750661849976,89.5849657058716
7,73.3213806152344,76.7106628417969,77.2215270996094,90,89.9999570846558,89.6672773361206
8,72.3683166503906,75.4801940917969,75.8839416503906,90,89.9999570846558,89.8010873794556
9,71.6706848144531,74.6754455566406,75.0325012207031,90,89.9999570846558,89.8083829879761
10,71.1488342285156,73.9421081542969,74.2771911621094,90,89.9999570846558,89.8137044906616
11,70.7505798339844,73.4120178222656,73.7004089355469,90,89.9999570846558,89.8176527023315
12,70.4374694824219,73.0137634277344,73.2746887207031,90,89.9386739730835,89.8205709457398
13,70.1875305175781,72.7088928222656,72.9478454589844,90,89.8912954330444,89.8225450515747
14,69.9870300292969,72.4562072753906,72.6924133300781,90,89.8468351364136,89.8235750198364
15,69.8194885253906,72.2035217285156,72.4562072753906,90,89.8167943954468,89.8219442367554
16,69.6821594238281,71.9975280761719,72.2309875488281,90,89.7951650619507,89.8006582260132
17,69.5668029785156,71.8299865722656,72.0469665527344,90,89.7784280776978,89.7924184799194
18,69.4679260253906,71.6899108886719,71.8931579589844,90,89.7603178024292,89.7870969772339
19,69.3855285644531,71.5718078613281,71.7668151855469,90,89.7470998764038,89.7286462783814
20,69.3141174316406,71.4701843261719,71.6569519042969,90,89.7356843948364,89.7218656539917
21,69.2509460449219,71.3850402832031,71.5635681152344,90,89.7267150878906,89.717059135437
22,69.1960144042969,71.3081359863281,71.4811706542969,90,89.7157287597656,89.7133684158325
23,69.1493225097656,71.2422180175781,71.4097595214844,90,89.7102355957031,89.6609258651733
24,69.1053771972656,71.1845397949219,71.3493347167969,90,89.7019958496094,89.6551752090454
25,69.0669250488281,71.1351013183594,71.2944030761719,90,89.6992492675781,89.6509695053101
26,69.0339660644531,71.0884094238281,71.2449645996094,90,89.6910095214844,89.6476221084595
27,69.0037536621094,71.0472106933594,71.2010192871094,90,89.6882629394531,89.6448755264282
28,68.9762878417969,71.0115051269531,71.1625671386719,90,89.6827697753906,89.6424722671509
29,68.9543151855469,70.9785461425781,71.1268615722656,90,89.6800231933594,89.6032476425171
30,68.9323425292969,70.9483337402344,71.0966491699219,90,89.6772766113281,89.5967245101929
31,68.9103698730469,70.9236145019531,71.0664367675781,90,89.6717834472656,89.592432975769
32,68.8938903808594,70.8988952636719,71.0417175292969,90,89.6690368652344,89.5890855789185
33,68.8774108886719,70.8769226074219,71.0169982910156,90,89.6662902832031,89.5864248275757
34,68.8609313964844,70.8549499511719,70.9950256347656,90,89.6662902832031,89.5841932296753
35,68.8471984863281,70.8384704589844,70.9757995605469,90,89.6607971191406,89.5822191238403
36,68.8334655761719,70.8192443847656,70.9565734863281,90,89.6607971191406,89.5805883407593
37,68.8224792480469,70.8055114746094,70.9400939941406,90,89.6553039550781,89.5790433883667
38,68.8114929199219,70.7890319824219,70.9236145019531,90,89.6553039550781,89.5777559280396
39,68.8005065917969,70.7752990722656,70.9098815917969,90,89.6553039550781,89.5765542984009
40,68.7922668457031,70.7643127441406,70.8961486816406,90,89.6553039550781,89.5754384994507
41,68.7840270996094,70.7533264160156,70.8851623535156,90,89.6525573730469,nan
42,68.7757873535156,70.7423400878906,70.8741760253906,90,89.6498107910156,nan
43,68.7675476074219,70.7313537597656,70.8631896972656,90,89.6498107910156,nan
44,68.7593078613281,70.7231140136719,70.8522033691406,90,89.6470642089844,nan
45,68.7538146972656,70.7121276855469,70.8439636230469,90,89.6470642089844,89.5712327957153
46,68.7483215332031,70.7038879394531,70.8329772949219,90,89.6470642089844,nan
47,68.7428283691406,70.6983947753906,70.8247375488281,90,89.6443176269531,nan
48,68.7373352050781,70.6901550292969,70.8192443847656,90,89.6443176269531,nan
49,68.7318420410156,70.6819152832031,70.8110046386719,90,89.6443176269531,nan
50,68.7263488769531,70.6764221191406,70.8027648925781,90,89.6443176269531,89.5684862136841
100,nan,nan,nan,90,89.62,89.5153570175171


==> figures/A_alpha_HBPC_Parallel_opt.csv <==
kmax,Parallel-HBPC6_alpha=0.23331beta=0.0569,Parallel-HBPC8_alpha=0.1383beta=0.0422
0,89.9986267089844,89.9986267089844
1,87.5047302246094,81.8467712402344
2,88.8121032714844,82.0747375488281
3,89.8612976074219,76.0981750488281
4,89.7102355957031,73.2911682128906
5,89.8283386230469,72.0606994628906
6,89.8036193847656,71.3905334472656
7,89.0757751464844,70.9977722167969
8,88.6116027832031,70.7478332519531
9,88.2902526855469,70.5775451660156
10,88.0595397949219,70.4566955566406
11,87.8892517089844,70.3688049316406
12,87.7574157714844,70.2973937988281
13,87.6557922363281,70.2424621582031
14,87.5761413574219,70.2012634277344
15,87.5102233886719,70.1655578613281
16,87.4552917480469,70.1380920410156
17,87.4113464355469,70.1133728027344
18,87.3728942871094,70.0941467285156
19,87.3399353027344,70.0776672363281
20,87.3124694824219,70.0639343261719
21,87.2904968261719,70.0529479980469
22,87.2685241699219,70.0419616699219
23,87.2520446777344,70.0337219238281
24,87.2355651855469,70.0254821777344
25,87.2218322753906,70.0172424316406
26,87.2080993652344,70.0117492675781
27,87.1971130371094,70.0062561035156
28,87.1888732910156,70.0007629394531
29,87.1806335449219,69.9952697753906
30,87.1723937988281,69.9925231933594
31,87.1641540527344,69.9870300292969
32,87.1586608886719,69.9842834472656
33,87.1504211425781,69.9815368652344
34,87.1449279785156,69.9787902832031
35,87.1421813964844,69.9760437011719
36,87.1366882324219,69.9732971191406
37,87.1311950683594,69.9732971191406
38,87.1284484863281,69.9705505371094
39,87.1257019042969,69.9678039550781
40,87.1202087402344,69.9678039550781
41,87.1174621582031,69.9650573730469
42,87.1147155761719,69.9650573730469
43,87.1119689941406,69.9623107910156
44,87.1092224121094,69.9623107910156
45,87.1064758300781,69.9595642089844
46,87.1037292480469,nan
47,87.1037292480469,nan
48,87.1009826660156,nan
49,87.0982360839844,nan
50,87.0982360839844,nan


==> figures/A_alpha_LS-HBPC.csv <==
kmax,LS-HBPC6,LS-HBPC8
0,89.9999570846558,89.9999570846558
1,89.3800020217896,89.4532155990601
2,88.8790082931519,89.1097211837769
3,88.746829032898,88.9785718917847
4,88.7710332870483,89.127402305603
5,88.8727426528931,89.0291261672974
6,89.010500907898,88.7414216995239
7,89.1525506973267,88.7782430648804
8,89.2937421798706,88.9305925369263
9,89.4188833236694,89.1154718399048
10,89.5389604568481,89.2947721481323
11,89.6294260025024,89.3713331222534
12,89.7067594528198,89.4480657577515
13,89.7732782363892,89.5296049118042
14,89.8327589035034,89.6082258224487
15,89.9134397506714,89.4813680648804
16,89.9186754226685,89.742636680603
17,89.9464845657349,89.7981691360474
18,89.9494886398315,89.6566343307495
19,89.9742937088013,89.8634004592896
20,89.9754953384399,89.8864030838013
21,89.9767827987671,89.7937917709351
22,89.9988412857056,89.9288034439087
23,89.9999570846558,89.9431371688843
24,89.9995279312134,89.8815965652466
25,89.9999570846558,89.9675989151001
26,89.9997854232788,89.9851942062378
27,89.9999570846558,89.9337816238403
28,89.9998712539673,89.9912881851196
29,89.9999570846558,89.9915456771851
30,89.9999570846558,89.9636507034302
31,89.9999570846558,89.9930047988892
32,89.9999570846558,89.9972105026245
33,89.9999570846558,89.9803018569946
34,89.9999570846558,89.9999570846558
35,89.9999570846558,89.9999570846558
36,89.9999570846558,89.9894857406616
37,89.9999570846558,89.9999570846558
38,89.9999570846558,89.9999570846558
39,89.9999570846558,89.9944639205933
40,89.9999570846558,89.998927116394
41,89.9999570846558,89.9999570846558
42,89.9999570846558,89.997124671936
43,89.9999570846558,89.9988412857056
44,89.9999570846558,89.9999570846558
45,89.9999570846558,89.9984979629517
46,89.9999570846558,89.9991846084595
47,89.9999570846558,89.9999570846558
48,89.9999570846558,89.999270439148
49,89.9999570846558,89.9994421005249
50,89.9999570846558,89.9999570846558


==> figures/A_alpha_MDPC.csv <==
kmax,3-derivative,4-derivative,3-derivative opt,4-derivative-opt
0,88.231201171875,83.990478515625,88.231201171875,83.990478515625
1,84.759521484375,80.343017578125,90,90
2,82.210693359375,77.706298828125,90,90
3,80.430908203125,75.750732421875,90,90
4,79.222412109375,74.212646484375,90,90
5,78.365478515625,73.004150390625,90,90
6,77.772216796875,72.037353515625,90,90
7,77.376708984375,71.224365234375,90,90
8,77.113037109375,70.565185546875,90,90
9,76.959228515625,70.015869140625,90,90
10,76.893310546875,69.532470703125,90,90
11,76.893310546875,69.136962890625,90,90
12,76.937255859375,68.785400390625,90,90
13,77.025146484375,68.499755859375,90,90
14,77.156982421875,68.236083984375,90,90
15,77.310791015625,68.016357421875,90,90
16,77.135009765625,67.818603515625,90,90
17,76.761474609375,67.642822265625,90,90
18,76.431884765625,67.489013671875,90,90
19,76.146240234375,67.181396484375,90,90
20,75.926513671875,66.741943359375,90,90
21,75.728759765625,66.346435546875,90,90
22,75.574951171875,65.972900390625,90,90
23,75.443115234375,65.643310546875,90,90
24,75.333251953125,65.335693359375,90,90
25,75.267333984375,65.072021484375,90,90
26,75.201416015625,64.808349609375,90,90
27,75.157470703125,64.588623046875,90,90
28,75.135498046875,64.368896484375,90,90
29,75.135498046875,64.171142578125,90,90
30,75.135498046875,63.995361328125,90,90
31,75.157470703125,63.819580078125,90,90
32,75.201416015625,63.687744140625,90,90
33,75.223388671875,63.533935546875,90,90
34,75.267333984375,63.402099609375,90,90
35,75.157470703125,63.292236328125,90,90
36,75.025634765625,63.182373046875,90,90
37,74.937744140625,63.094482421875,90,90
38,74.849853515625,62.984619140625,90,90
39,74.761962890625,62.918701171875,90,90
40,74.696044921875,62.830810546875,90,90
41,74.652099609375,62.764892578125,90,90
42,74.608154296875,62.698974609375,90,90
43,74.564208984375,62.633056640625,90,90
44,74.542236328125,62.589111328125,90,90
45,74.520263671875,62.545166015625,90,90
46,74.498291015625,62.501220703125,90,90
47,74.498291015625,62.457275390625,90,90
48,74.498291015625,62.369384765625,90,90
49,74.498291015625,62.259521484375,90,90
50,74.520263671875,62.149658203125,90,90


==> figures/LinAdv_DGSEM.csv <==
linear scalar advection exp(sin(2pi(x-at))),,,,,,,,
"DGSEM, N=5, x=[0,1], periodic BCs, nElems=100, Tend=1",,,,,,,,
CFL,"HBPC(6,4) opt",order,"HBPC(8,6) opt",order,HBRK6,order,HBRK8,order
200,1.04E-02,nan,6.77E-03,nan,8.07E-04,,7.22E-06,
100,5.89E-04,4.13576599113968,1.27E-04,5.74023857268193,2.86E-05,4.81853879520147,9.96E-08,6.18009672050055
50,1.30E-05,5.50757215427408,7.30E-07,7.44014153932988,5.38E-07,5.73239497130497,5.31E-10,7.54999366207784
25,1.98E-07,6.027915812617,3.02E-09,7.91570763039753,8.81E-09,5.93286010441982,6.06E-12,6.45433600405241
12.5,3.00E-09,6.04882554887631,1.14E-11,8.0532948190317,1.39E-10,5.98658833514222,4.08E-12,0.569033086994759
6,3.59E-11,6.02925543350218,6.70E-12,0.721332915306222,2.11E-11,2.56577527709789,4.07E-12,0.005470074601774
3,3.99E-12,3.16908247235436,4.05E-12,0.724398548427724,4.05E-12,2.3827388192171,4.06E-12,0.003820393945067
1.5,4.06E-12,-0.024110688332507,4.06E-12,-0.000468583708054,4.08E-12,-0.011143253404424,4.08E-12,-0.006711450897176


==> figures/Neumann_cfl.csv <==
kmax,HBPC6_alpha3/10beta61/870,HBPC8_alpha29/112beta3/80,HBPC6_alpha3/10beta116/2207,HBPC8_alpha13/25beta3/80,Parallel-HBPC6_alpha3/10beta116/2207,Parallel-HBPC8_alpha=0.246beta=0.026
0,nan,99999999,99999999,nan,99999999,99999999
1,nan,99999999,99999999,57.8,80,60
2,141.9,276.6,180.8,67.6,146,76
3,158.4,487.9,227,68.2,353,108
4,144,617.8,279,79.3,900,156
5,167.5,371.9,357,90.8,2010,215
6,224.7,239.8,536,95.3,4160,290
7,333,176.1,852,102,25200,359
8,535.2,142.7,1475,108,27300,441
9,927.8,127.7,3850,115,100000,506
10,1550,124.7,4714,102,100000,578
11,2960,129.1,26431,99.7,8150,665
12,5660,139.9,28872,103,4290,681
13,34386,158.8,32869,108,2320,784
14,37009,185.6,999999,99.2,1860,789
15,40843,223.7,nan,99.9,1570,774
16,nan,278.2,nan,103,1520,672
17,nan,351.5,nan,107,1330,575
18,nan,457.7,nan,112,1200,505
19,nan,602.6,nan,118,1170,453
20,nan,790.9,nan,124,1080,415
25,nan,1970,nan,186,950,337
30,nan,2190,nan,nan,880,306
35,nan,2664,nan,570,860,286
40,nan,3530,nan,nan,850,272
45,nan,3770,nan,nan,810,267
50,nan,5189,nan,12820,810,264


==> figures/PareschiRusso/results_imexmd_serial_originalrk6_kmax9_PR_eps0.001.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00024799,3.3903,43844,43844
8,2.8928e-07,0.1795,2248,2248
16,1.7645e-08,0.25188,1993,1993
32,1.7492e-09,0.19024,2104,2104
64,2.8482e-10,0.2749,2813,2813
128,1.6261e-10,0.49599,4327,4327
256,1.1906e-10,0.85577,6896,6896
512,3.9469e-11,1.5443,12735,12735


==> figures/PareschiRusso/results_imexmd_serial_originalrk6_kmax9_PR_eps0.001_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.0013991,0.27292,2374,2374
8,0.00099203,0.13118,1312,1312
16,0.00024894,0.22808,1510,1510
32,9.8441e-07,0.23014,2132,2132
64,4.2683e-10,0.28972,2626,2626
128,2.4948e-11,0.46212,3808,3808
256,2.8064e-13,0.8047,6601,6601
512,9.9168e-13,1.5837,12718,12718


==> figures/PareschiRusso/results_imexmd_serial_originalrk6_kmax9_PR_eps0.01.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.015037,3.1414,43105,43105
8,1.1531e-06,0.098503,1429,1429
16,9.4864e-08,0.14874,1240,1240
32,6.4994e-09,0.15562,1645,1645
64,5.8275e-10,0.28202,2842,2842
128,1.6075e-10,0.47957,4719,4719
256,1.8503e-10,0.85355,7777,7777
512,4.5421e-12,1.6393,12978,12978


==> figures/PareschiRusso/results_imexmd_serial_originalrk6_kmax9_PR_eps0.01_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.0050137,0.24029,2724,2724
8,0.00015428,0.056401,724,724
16,1.1265e-07,0.13501,874,874
32,6.647e-09,0.12943,1222,1222
64,2.9115e-10,0.24724,2043,2043
128,3.0465e-12,0.44158,3653,3653
256,7.6475e-14,0.8238,6647,6647
512,5.0521e-14,1.5505,12485,12485


==> figures/PareschiRusso/results_imexmd_serial_originalrk6_kmax9_PR_eps0.1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,3.3602e-05,0.4328,7350,7350
8,6.7692e-07,0.06664,968,968
16,6.4512e-09,0.19246,1338,1338
32,7.5113e-10,0.17493,2028,2028
64,1.1199e-10,0.26305,2694,2694
128,2.4857e-12,0.44578,3881,3881
256,2.7261e-14,0.86226,6634,6634
512,2.9895e-14,1.5464,12090,12090


==> figures/PareschiRusso/results_imexmd_serial_originalrk6_kmax9_PR_eps0.1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,1.5958e-05,0.08534,866,866
8,4.8877e-07,0.042175,509,509
16,1.0376e-08,0.12485,737,737
32,1.6644e-10,0.12564,1170,1170
64,2.5281e-12,0.22323,1919,1919
128,9.7617e-15,0.42693,3381,3381
256,2.9271e-14,0.76321,6231,6231
512,2.9894e-14,1.5006,11901,11901


==> figures/PareschiRusso/results_imexmd_serial_originalrk6_kmax9_PR_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.060672,0.16056,981,981
8,0.00053296,0.13736,1283,1283
16,8.7784e-07,0.24424,1458,1458
32,2.2352e-10,0.16814,1527,1527
64,2.8738e-12,0.22965,2142,2142
128,5.2969e-13,0.41879,3519,3519
256,5.3345e-13,0.87372,6491,6491
512,5.3317e-13,1.518,11650,11650


==> figures/PareschiRusso/results_imexmd_serial_originalrk6_kmax9_PR_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,2.078e-05,0.053194,421,421
8,8.6783e-07,0.043869,486,486
16,1.2151e-08,0.12978,681,681
32,1.9255e-10,0.1167,1046,1046
64,3.0035e-12,0.22038,1780,1780
128,5.2966e-13,0.40649,3333,3333
256,5.3339e-13,0.76336,6078,6078
512,5.3324e-13,1.6444,11650,11650


==> figures/PareschiRusso/results_imexmd_serial_originalrk8_kmax9_PR_eps0.001.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00037499,4.6339,61881,61881
8,2.2481e-07,0.2367,2703,2703
16,4.2056e-09,0.30855,2624,2624
32,2.2198e-10,0.34291,2925,2925
64,3.2749e-11,0.47785,4046,4046
128,2.0941e-10,0.71522,6324,6324
256,1.204e-10,1.3442,10149,10149
512,3.8716e-11,2.4816,18976,18976


==> figures/PareschiRusso/results_imexmd_serial_originalrk8_kmax9_PR_eps0.001_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.001138,0.25078,2747,2747
8,0.00054896,0.14464,1758,1758
16,3.7642e-05,0.25528,2174,2174
32,9.4687e-10,0.32272,3146,3146
64,1.4514e-10,0.46249,3805,3805
128,3.9039e-11,0.69484,5617,5617
256,4.2954e-12,1.2291,9763,9763
512,1.0043e-13,2.457,18940,18940


==> figures/PareschiRusso/results_imexmd_serial_originalrk8_kmax9_PR_eps0.01.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.013931,4.4409,60753,60753
8,4.5897e-07,0.18535,1830,1830
16,1.7673e-08,0.21611,1802,1802
32,5.4616e-10,0.23536,2428,2428
64,2.4945e-10,0.4264,4235,4235
128,1.5087e-10,0.7458,6977,6977
256,2.2628e-10,1.3542,11403,11403
512,5.5486e-12,2.4932,19088,19088


==> figures/PareschiRusso/results_imexmd_serial_originalrk8_kmax9_PR_eps0.01_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.001812,0.23795,3032,3032
8,2.9969e-06,0.083074,1048,1048
16,1.8146e-08,0.21434,1317,1317
32,8.5181e-10,0.21852,1967,1967
64,3.0598e-11,0.37253,3132,3132
128,2.3625e-13,0.65049,5366,5366
256,1.3114e-13,1.2485,9782,9782
512,5.3811e-14,2.4042,18419,18419


==> figures/PareschiRusso/results_imexmd_serial_originalrk8_kmax9_PR_eps0.1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,2.0387e-05,0.64094,10340,10340
8,1.2552e-07,0.10922,1451,1451
16,1.6991e-08,0.24291,1999,1999
32,7.1248e-10,0.27247,3000,3000
64,1.0899e-10,0.40773,4038,4038
128,2.9217e-12,0.739,5834,5834
256,2.7507e-14,1.2969,9981,9981
512,2.9912e-14,2.4213,18227,18227


==> figures/PareschiRusso/results_imexmd_serial_originalrk8_kmax9_PR_eps0.1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,1.1555e-06,0.10796,1101,1101
8,1.5928e-08,0.066208,779,779
16,2.823e-11,0.17495,1103,1103
32,9.6162e-13,0.18597,1732,1732
64,3.2154e-14,0.34907,2899,2899
128,2.9888e-14,0.671,5084,5084
256,2.9913e-14,1.2247,9309,9309
512,2.9917e-14,2.4579,17951,17951


==> figures/PareschiRusso/results_imexmd_serial_originalrk8_kmax9_PR_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.058092,0.19437,1468,1468
8,0.00064075,0.18972,1910,1910
16,1.0539e-06,0.25063,2203,2203
32,4.8142e-10,0.26027,2282,2282
64,3.6941e-13,0.37253,3126,3126
128,5.3315e-13,0.64677,5234,5234
256,5.3369e-13,1.2679,9391,9391
512,5.3288e-13,2.4155,17282,17282


==> figures/PareschiRusso/results_imexmd_serial_originalrk8_kmax9_PR_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,3.583e-06,0.19495,583,583
8,2.2911e-09,0.13636,701,701
16,2.8903e-12,0.2063,962,962
32,5.2259e-13,0.18433,1532,1532
64,5.3319e-13,0.33824,2632,2632
128,5.333e-13,0.6479,4875,4875
256,5.3377e-13,1.2009,8936,8936
512,5.3294e-13,2.4065,17282,17282


==> figures/PareschiRusso/results_imexmd_serialrk6_kmax9_PR_eps0.001_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.0013974,0.27902,3062,3062
8,0.00098691,0.12593,1365,1365
16,0.000245,0.23699,1467,1467
32,9.45e-07,0.36181,2225,2225
64,4.4366e-10,0.44428,2641,2641
128,2.0811e-11,0.49483,3798,3798
256,2.165e-13,0.89018,6595,6595
512,7.5119e-15,1.6952,12709,12709


==> figures/PareschiRusso/results_imexmd_serialrk6_kmax9_PR_eps0.01_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.0050022,0.24842,2782,2782
8,0.00015328,0.064444,717,717
16,1.1257e-07,0.19869,878,878
32,6.6116e-09,0.15631,1195,1195
64,2.9525e-10,0.26507,1999,1999
128,8.4502e-12,0.46074,3647,3647
256,1.0872e-13,0.87167,6648,6648
512,5.052e-14,1.9504,12484,12484


==> figures/PareschiRusso/results_imexmd_serialrk6_kmax9_PR_eps0.1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,1.5958e-05,0.10732,836,836
8,4.891e-07,0.047816,489,489
16,1.0383e-08,0.16065,739,739
32,1.6654e-10,0.14617,1180,1180
64,2.5278e-12,0.23944,1924,1924
128,9.7499e-15,0.45943,3387,3387
256,2.9276e-14,0.94894,6232,6232
512,2.9895e-14,1.6581,11901,11901


==> figures/PareschiRusso/results_imexmd_serialrk6_kmax9_PR_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,2.1076e-05,0.07821,372,372
8,8.6787e-07,0.04328,476,476
16,1.2151e-08,0.17221,680,680
32,1.9255e-10,0.13243,1057,1057
64,3.0034e-12,0.24826,1779,1779
128,5.2966e-13,0.44754,3336,3336
256,5.3343e-13,0.94524,6078,6078
512,5.3324e-13,1.6466,11650,11650


==> figures/PareschiRusso/results_imexmd_serialrk8_kmax9_PR_eps0.001_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.0014046,0.41657,3581,3581
8,0.00064804,0.16581,1771,1771
16,2.7445e-05,0.34929,2364,2364
32,9.5168e-10,0.3728,3089,3089
64,7.1607e-11,0.42807,3608,3608
128,4.9714e-12,0.71421,5363,5363
256,1.1344e-12,1.4482,9740,9740
512,1.2032e-12,2.7068,18929,18929


==> figures/PareschiRusso/results_imexmd_serialrk8_kmax9_PR_eps0.01_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.0018318,0.2961,2870,2870
8,2.4394e-06,0.1086,1056,1056
16,1.7904e-08,0.21744,1161,1161
32,8.1756e-10,0.2128,1698,1698
64,2.0506e-11,0.38863,2963,2963
128,1.7817e-12,0.70391,5251,5251
256,3.972e-14,1.5303,9749,9749
512,5.3299e-14,2.667,18416,18416


==> figures/PareschiRusso/results_imexmd_serialrk8_kmax9_PR_eps0.1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,1.1746e-06,0.11619,1021,1021
8,1.604e-08,0.064022,673,673
16,9.3165e-11,0.16206,1031,1031
32,2.2517e-13,0.29388,1697,1697
64,2.9426e-14,0.39377,2878,2878
128,2.9882e-14,0.69882,5076,5076
256,2.9909e-14,1.3269,9286,9286
512,2.9914e-14,2.856,17943,17943


==> figures/PareschiRusso/results_imexmd_serialrk8_kmax9_PR_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,2.4206e-06,0.1806,511,511
8,4.2061e-09,0.14762,668,668
16,4.043e-12,0.23452,955,955
32,5.2177e-13,0.32922,1502,1502
64,5.332e-13,0.35783,2629,2629
128,5.332e-13,0.70837,4839,4839
256,5.3356e-13,1.4024,8936,8936
512,5.331e-13,2.5369,17282,17282


==> figures/convtest/parallel_OptOrder/results_imexmd_serialrk6_kmax10_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00016587,0.021847,120,120
8,4.9755e-06,0.01139,219,219
16,1.0507e-07,0.048166,407,407
32,1.8245e-09,0.055829,781,781
64,2.9383e-11,0.10057,1539,1539
128,4.603e-13,0.22434,3072,3072
256,8.7708e-15,0.40703,6144,6144
512,1.2212e-15,0.77059,12288,12288
1024,2.9976e-15,1.5295,24576,24576
2048,1.0991e-14,3.7015,49152,49152


==> figures/convtest/parallel_OptOrder/results_imexmd_serialrk6_kmax1_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.0032745,0.012748,42,42
8,0.00028319,0.004285,73,73
16,1.4739e-05,0.024546,119,119
32,7.2619e-07,0.015633,205,205
64,3.9603e-08,0.023318,387,387
128,2.3055e-09,0.03753,768,768
256,1.4129e-10,0.073474,1536,1536
512,9.0086e-12,0.1717,3072,3072
1024,5.9175e-13,0.2975,6144,6144
2048,3.8525e-14,0.699,12288,12288


==> figures/convtest/parallel_OptOrder/results_imexmd_serialrk6_kmax2_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00035246,0.003563,54,54
8,9.5268e-06,0.00351,91,91
16,1.7728e-07,0.02716,151,151
32,3.124e-09,0.017345,269,269
64,5.9389e-11,0.033022,515,515
128,1.2657e-12,0.053373,1024,1024
256,3.7192e-14,0.12971,2048,2048
512,4.5519e-15,0.28557,4096,4096
1024,2.5535e-15,0.41929,8192,8192
2048,1.0991e-14,0.9439,16384,16384


==> figures/convtest/parallel_OptOrder/results_imexmd_serialrk6_kmax3_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00017771,0.010328,64,64
8,5.0582e-06,0.004895,107,107
16,1.0556e-07,0.019355,183,183
32,1.829e-09,0.01676,333,333
64,2.9438e-11,0.036538,643,643
128,4.6196e-13,0.081646,1280,1280
256,8.7708e-15,0.14739,2560,2560
512,1.2212e-15,0.32569,5120,5120
1024,2.9976e-15,0.52906,10240,10240
2048,1.0991e-14,1.2151,20480,20480


==> figures/convtest/parallel_OptOrder/results_imexmd_serialrk6_kmax4_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00016662,0.0156,72,72
8,4.977e-06,0.009028,123,123
16,1.0507e-07,0.020317,215,215
32,1.8246e-09,0.027491,397,397
64,2.9383e-11,0.040365,771,771
128,4.603e-13,0.1296,1536,1536
256,8.7708e-15,0.18213,3072,3072
512,1.2212e-15,0.50723,6144,6144
1024,2.9976e-15,0.73782,12288,12288
2048,1.0991e-14,1.4938,24576,24576


==> figures/convtest/parallel_OptOrder/results_imexmd_serialrk6_kmax5_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00016591,0.013468,80,80
8,4.9755e-06,0.009961,139,139
16,1.0507e-07,0.031526,247,247
32,1.8245e-09,0.03459,461,461
64,2.9383e-11,0.053122,899,899
128,4.603e-13,0.12527,1792,1792
256,8.7708e-15,0.22416,3584,3584
512,1.2212e-15,0.41162,7168,7168
1024,2.9976e-15,0.91051,14336,14336
2048,1.0991e-14,1.6259,28672,28672


==> figures/convtest/parallel_OptOrder/results_imexmd_serialrk6_kmax6_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00016587,0.009505,88,88
8,4.9755e-06,0.009449,155,155
16,1.0507e-07,0.02224,279,279
32,1.8245e-09,0.039909,525,525
64,2.9383e-11,0.064422,1027,1027
128,4.603e-13,0.11143,2048,2048
256,8.7708e-15,0.27481,4096,4096
512,1.2212e-15,0.48938,8192,8192
1024,2.9976e-15,1.3924,16384,16384
2048,1.0991e-14,1.953,32768,32768


==> figures/convtest/parallel_OptOrder/results_imexmd_serialrk8_kmax10_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,6.857e-06,0.041771,173,173
8,8.2616e-08,0.023042,322,322
16,5.6486e-10,0.085185,602,602
32,2.723e-12,0.10415,1168,1168
64,1.1435e-14,0.21664,2307,2307
128,2.1094e-15,0.40324,4608,4608
256,3.3307e-15,0.60873,9216,9216
512,2.9976e-15,1.4945,18432,18432
1024,5.8842e-15,2.6261,36864,36864
2048,1.7986e-14,4.7043,73379,73379


==> figures/convtest/parallel_OptOrder/results_imexmd_serialrk8_kmax1_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.0021851,0.007984,59,59
8,0.00019959,0.00376,102,102
16,1.1205e-05,0.009648,170,170
32,5.9234e-07,0.021243,304,304
64,3.4031e-08,0.026354,579,579
128,2.0912e-09,0.08137,1152,1152
256,1.3786e-10,0.16195,2304,2304
512,9.8604e-12,0.25569,4608,4608
1024,7.7427e-13,0.57354,9216,9216
2048,8.4155e-14,0.87243,18083,18083


==> figures/convtest/parallel_OptOrder/results_imexmd_serialrk8_kmax2_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00011655,0.006247,75,75
8,3.9772e-06,0.00516,130,130
16,1.0153e-07,0.04359,218,218
32,2.6282e-09,0.031126,400,400
64,7.3672e-11,0.050945,771,771
128,2.1748e-12,0.12269,1536,1536
256,7.2387e-14,0.17731,3072,3072
512,7.8826e-15,0.45767,6144,6144
1024,5.7732e-15,0.71954,12288,12288
2048,1.7986e-14,1.2502,24227,24227


==> figures/convtest/parallel_OptOrder/results_imexmd_serialrk8_kmax3_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,1.3222e-05,0.00689,89,89
8,1.9914e-07,0.009541,154,154
16,2.2535e-09,0.024302,266,266
32,2.5605e-11,0.029918,496,496
64,3.3484e-13,0.065032,963,963
128,4.774e-15,0.12022,1920,1920
256,3.7748e-15,0.22944,3840,3840
512,2.9976e-15,0.50263,7680,7680
1024,5.8842e-15,1.1359,15360,15360
2048,1.7986e-14,2.3185,30371,30371


==> figures/convtest/parallel_OptOrder/results_imexmd_serialrk8_kmax4_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,7.2461e-06,0.008336,101,101
8,8.6569e-08,0.008125,178,178
16,5.9596e-10,0.028215,314,314
32,2.9352e-12,0.050095,592,592
64,1.3101e-14,0.097246,1155,1155
128,2.1094e-15,0.13789,2304,2304
256,3.3307e-15,0.24631,4608,4608
512,2.9976e-15,0.49505,9216,9216
1024,5.8842e-15,1.0138,18432,18432
2048,1.7986e-14,2.4578,36515,36515


==> figures/convtest/parallel_OptOrder/results_imexmd_serialrk8_kmax5_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,6.8813e-06,0.013148,113,113
8,8.2755e-08,0.013783,202,202
16,5.6544e-10,0.045324,362,362
32,2.7248e-12,0.046419,688,688
64,1.1435e-14,0.10221,1347,1347
128,2.1094e-15,0.2386,2688,2688
256,3.3307e-15,0.47176,5376,5376
512,2.9976e-15,0.78689,10752,10752
1024,5.8842e-15,1.7449,21504,21504
2048,1.7986e-14,2.7427,42659,42659


==> figures/convtest/parallel_OptOrder/results_imexmd_serialrk8_kmax6_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,6.8585e-06,0.018427,125,125
8,8.2621e-08,0.015116,226,226
16,5.6487e-10,0.045448,410,410
32,2.723e-12,0.047282,784,784
64,1.1435e-14,0.11866,1539,1539
128,2.1094e-15,0.21614,3072,3072
256,3.3307e-15,0.54192,6144,6144
512,2.9976e-15,1.1043,12288,12288
1024,5.8842e-15,2.0855,24576,24576
2048,1.7986e-14,3.8706,48803,48803


==> figures/convtest/results_imexmd_serial_originalrk6_kmax0_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.080073,0.041034,25,25
8,0.026463,0.024153,45,45
16,0.0065395,0.006976,78,78
32,0.0015126,0.008714,137,137
64,0.00035818,0.010516,259,259
128,8.6911e-05,0.018062,512,512
256,2.1394e-05,0.031441,1024,1024
512,5.3066e-06,0.071799,2048,2048
1024,1.3214e-06,0.12004,4096,4096
2048,3.297e-07,0.22624,8192,8192


==> figures/convtest/results_imexmd_serial_originalrk6_kmax0_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.080073,0.019035,25,25
8,0.026463,0.006072,45,45
16,0.0065395,0.004518,78,78
32,0.0015126,0.004252,137,137
64,0.00035818,0.008317,259,259
128,8.6911e-05,0.016614,512,512
256,2.1394e-05,0.052639,1024,1024
512,5.3066e-06,0.085535,2048,2048
1024,1.3214e-06,0.11217,4096,4096
2048,3.297e-07,0.22392,8192,8192


==> figures/convtest/results_imexmd_serial_originalrk6_kmax10_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00022036,0.011358,136,136
8,4.9757e-06,0.009791,226,226
16,1.0513e-07,0.0343,415,415
32,1.8246e-09,0.03976,786,786
64,2.9383e-11,0.076401,1541,1541
128,4.6141e-13,0.13978,3072,3072
256,9.3259e-15,0.27669,6144,6144
512,1.9984e-15,0.53753,12288,12288
1024,3.6637e-15,1.1311,24576,24576
2048,1.1102e-14,2.2602,49152,49152


==> figures/convtest/results_imexmd_serial_originalrk6_kmax10_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00016587,0.017703,121,121
8,4.9755e-06,0.01118,221,221
16,1.0507e-07,0.033774,408,408
32,1.8245e-09,0.037511,782,782
64,2.9383e-11,0.069877,1539,1539
128,4.6185e-13,0.13466,3072,3072
256,7.8826e-15,0.31806,6144,6144
512,1.3323e-15,0.54346,12288,12288
1024,2.8866e-15,1.067,24576,24576
2048,1.0991e-14,2.2142,49152,49152


==> figures/convtest/results_imexmd_serial_originalrk6_kmax1_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.018489,0.048853,43,43
8,0.002162,0.005703,75,75
16,0.00074437,0.008321,123,123
32,9.5135e-05,0.00912,209,209
64,1.1253e-05,0.024105,389,389
128,1.3536e-06,0.038924,768,768
256,1.6563e-07,0.062188,1536,1536
512,2.0476e-08,0.13823,3072,3072
1024,2.545e-09,0.24252,6144,6144
2048,3.1724e-10,0.42135,12288,12288


==> figures/convtest/results_imexmd_serial_originalrk6_kmax1_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.0023365,0.020627,42,42
8,0.00042455,0.006489,74,74
16,3.4406e-05,0.007733,120,120
32,2.1135e-06,0.008353,206,206
64,1.2613e-07,0.026036,387,387
128,7.671e-09,0.042528,768,768
256,4.7195e-10,0.072901,1536,1536
512,2.925e-11,0.11403,3072,3072
1024,1.8286e-12,0.2156,6144,6144
2048,1.1724e-13,0.4078,12288,12288


==> figures/convtest/results_imexmd_serial_originalrk6_kmax2_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.010234,0.003934,57,57
8,0.00026277,0.003246,96,96
16,9.5142e-05,0.012359,158,158
32,7.2262e-06,0.011984,274,274
64,4.3349e-07,0.022531,517,517
128,2.5894e-08,0.041677,1024,1024
256,1.5743e-09,0.091596,2048,2048
512,9.6947e-11,0.16288,4096,4096
1024,5.9881e-12,0.30693,8192,8192
2048,3.4461e-13,0.60418,16384,16384


==> figures/convtest/results_imexmd_serial_originalrk6_kmax2_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00086608,0.003446,54,54
8,7.8445e-05,0.003094,92,92
16,4.029e-06,0.009006,152,152
32,1.8741e-07,0.011751,270,270
64,9.6595e-09,0.022474,515,515
128,5.441e-10,0.043201,1024,1024
256,3.2235e-11,0.084283,2048,2048
512,1.9662e-12,0.22415,4096,4096
1024,1.1424e-13,0.33543,8192,8192
2048,3.5527e-15,0.62908,16384,16384


==> figures/convtest/results_imexmd_serial_originalrk6_kmax3_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.0048849,0.005083,70,70
8,3.4067e-05,0.006487,114,114
16,1.3549e-05,0.017513,191,191
32,6.2195e-07,0.013685,338,338
64,1.8999e-08,0.026718,645,645
128,5.6356e-10,0.054219,1280,1280
256,1.701e-11,0.103,2560,2560
512,5.1148e-13,0.20036,5120,5120
1024,1.7208e-14,0.40191,10240,10240
2048,1.0991e-14,0.82182,20480,20480


==> figures/convtest/results_imexmd_serial_originalrk6_kmax3_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,7.5758e-05,0.003874,64,64
8,3.3471e-07,0.005221,109,109
16,2.8332e-08,0.012866,184,184
32,9.6589e-10,0.015249,334,334
64,3.5828e-11,0.030012,643,643
128,1.2574e-12,0.051533,1280,1280
256,3.8858e-14,0.10357,2560,2560
512,1.7764e-15,0.2099,5120,5120
1024,2.8866e-15,0.40194,10240,10240
2048,1.0991e-14,0.83542,20480,20480


==> figures/convtest/results_imexmd_serial_originalrk6_kmax4_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.0026483,0.005528,81,81
8,1.1275e-05,0.004793,130,130
16,2.2278e-06,0.015912,223,223
32,6.0482e-08,0.020442,402,402
64,9.4134e-10,0.034956,773,773
128,1.387e-11,0.10454,1536,1536
256,2.0883e-13,0.13813,3072,3072
512,4.5519e-15,0.26545,6144,6144
1024,3.6637e-15,0.52835,12288,12288
2048,1.1102e-14,0.97663,24576,24576


==> figures/convtest/results_imexmd_serial_originalrk6_kmax4_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00018036,0.004601,73,73
8,5.4758e-06,0.004843,125,125
16,1.1165e-07,0.016804,216,216
32,1.8939e-09,0.018042,398,398
64,3.0193e-11,0.034297,771,771
128,4.7207e-13,0.064806,1536,1536
256,7.7716e-15,0.13043,3072,3072
512,1.3323e-15,0.25744,6144,6144
1024,2.8866e-15,0.51021,12288,12288
2048,1.0991e-14,0.98489,24576,24576


==> figures/convtest/results_imexmd_serial_originalrk6_kmax5_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.0014564,0.00572,91,91
8,3.9136e-06,0.00588,146,146
16,2.4382e-07,0.024357,255,255
32,4.0318e-09,0.021021,466,466
64,1.7175e-11,0.039249,901,901
128,1.2323e-13,0.075378,1792,1792
256,6.8834e-15,0.15099,3584,3584
512,2.2204e-15,0.29613,7168,7168
1024,3.7748e-15,0.5953,14336,14336
2048,1.1102e-14,1.2131,28672,28672


==> figures/convtest/results_imexmd_serial_originalrk6_kmax5_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00016364,0.008241,81,81
8,4.9311e-06,0.005565,141,141
16,1.0477e-07,0.023577,248,248
32,1.823e-09,0.023292,462,462
64,2.9375e-11,0.038522,899,899
128,4.6185e-13,0.081778,1792,1792
256,7.8826e-15,0.15417,3584,3584
512,1.3323e-15,0.30712,7168,7168
1024,2.8866e-15,0.59643,14336,14336
2048,1.0991e-14,1.244,28672,28672


==> figures/convtest/results_imexmd_serial_originalrk6_kmax6_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00084899,0.00416,100,100
8,5.16e-06,0.00652,162,162
16,1.6464e-07,0.027463,287,287
32,2.4349e-09,0.023778,530,530
64,3.1874e-11,0.048863,1029,1029
128,4.704e-13,0.089483,2048,2048
256,9.3259e-15,0.17804,4096,4096
512,1.9984e-15,0.36729,8192,8192
1024,3.6637e-15,0.73448,16384,16384
2048,1.1102e-14,1.5584,32768,32768


==> figures/convtest/results_imexmd_serial_originalrk6_kmax6_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00016621,0.005556,89,89
8,4.9796e-06,0.006684,157,157
16,1.0508e-07,0.023608,280,280
32,1.8246e-09,0.026286,526,526
64,2.9383e-11,0.046066,1027,1027
128,4.6185e-13,0.08876,2048,2048
256,7.8826e-15,0.19581,4096,4096
512,1.3323e-15,0.35091,8192,8192
1024,2.8866e-15,0.7154,16384,16384
2048,1.0991e-14,1.4767,32768,32768


==> figures/convtest/results_imexmd_serial_originalrk8_kmax0_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.080073,0.022124,36,36
8,0.026463,0.008284,66,66
16,0.0065395,0.008405,113,113
32,0.0015126,0.010719,203,203
64,0.00035818,0.011431,387,387
128,8.6911e-05,0.031915,768,768
256,2.1394e-05,0.061562,1536,1536
512,5.3066e-06,0.084604,3072,3072
1024,1.3214e-06,0.1617,6144,6144
2048,3.297e-07,0.31689,11939,11939


==> figures/convtest/results_imexmd_serial_originalrk8_kmax10_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,3e-05,0.017901,197,197
8,8.2501e-08,0.014476,336,336
16,6.647e-10,0.060871,614,614
32,2.8639e-12,0.057237,1174,1174
64,1.3545e-14,0.10711,2309,2309
128,5.5511e-16,0.22061,4608,4608
256,2.7756e-15,0.47751,9216,9216
512,3.9968e-15,0.87016,18432,18432
1024,5.9952e-15,1.701,36864,36864
2048,1.6986e-14,3.5541,73379,73379


==> figures/convtest/results_imexmd_serial_originalrk8_kmax10_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,6.8568e-06,0.014411,177,177
8,8.2616e-08,0.014661,326,326
16,5.6486e-10,0.062171,605,605
32,2.7232e-12,0.060811,1170,1170
64,1.1546e-14,0.10979,2307,2307
128,1.9984e-15,0.21835,4608,4608
256,2.9976e-15,0.48367,9216,9216
512,2.9976e-15,0.89745,18432,18432
1024,5.218e-15,1.6626,36864,36864
2048,1.7319e-14,3.4472,73379,73379


==> figures/convtest/results_imexmd_serial_originalrk8_kmax1_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.016397,0.025635,62,62
8,0.0028671,0.005741,109,109
16,0.00082345,0.011952,177,177
32,0.00010236,0.01534,309,309
64,1.1997e-05,0.035278,581,581
128,1.4377e-06,0.043895,1152,1152
256,1.7563e-07,0.091952,2304,2304
512,2.1694e-08,0.16967,4608,4608
1024,2.6954e-09,0.32605,9216,9216
2048,3.3585e-10,0.6454,18083,18083


==> figures/convtest/results_imexmd_serial_originalrk8_kmax1_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.0034185,0.030803,60,60
8,0.00061329,0.010262,106,106
16,4.828e-05,0.015406,173,173
32,2.8679e-06,0.021372,306,306
64,1.6788e-07,0.028342,579,579
128,1.0099e-08,0.053551,1152,1152
256,6.1808e-10,0.095806,2304,2304
512,3.8216e-11,0.17666,4608,4608
1024,2.375e-12,0.31867,9216,9216
2048,9.3037e-14,0.62389,18083,18083


==> figures/convtest/results_imexmd_serial_originalrk8_kmax2_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.0088579,0.00582,84,84
8,0.00032129,0.004761,141,141
16,0.00011606,0.016753,229,229
32,8.3555e-06,0.01758,406,406
64,4.9144e-07,0.036009,773,773
128,2.9112e-08,0.067785,1536,1536
256,1.7633e-09,0.12976,3072,3072
512,1.0839e-10,0.25731,6144,6144
1024,6.6891e-12,0.50172,12288,12288
2048,4.1167e-13,0.9216,24227,24227


==> figures/convtest/results_imexmd_serial_originalrk8_kmax2_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.000754,0.005517,77,77
8,7.6591e-05,0.004635,133,133
16,3.7911e-06,0.023059,221,221
32,1.6976e-07,0.024454,402,402
64,8.6167e-09,0.052614,771,771
128,4.8292e-10,0.07048,1536,1536
256,2.8556e-11,0.19148,3072,3072
512,1.7383e-12,0.24578,6144,6144
1024,9.9254e-14,0.47093,12288,12288
2048,2.2871e-14,0.99535,24227,24227


==> figures/convtest/results_imexmd_serial_originalrk8_kmax3_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.0036853,0.004945,102,102
8,4.3107e-05,0.006099,168,168
16,1.8195e-05,0.022105,278,278
32,7.7089e-07,0.02398,502,502
64,2.28e-08,0.040345,965,965
128,6.6688e-10,0.07953,1920,1920
256,2e-11,0.16218,3840,3840
512,6.003e-13,0.37158,7680,7680
1024,2.0872e-14,0.62562,15360,15360
2048,1.6986e-14,1.2196,30371,30371


==> figures/convtest/results_imexmd_serial_originalrk8_kmax3_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,7.3372e-05,0.004837,92,92
8,4.0757e-06,0.005937,158,158
16,7.1427e-08,0.019322,269,269
32,7.7134e-10,0.024659,498,498
64,5.217e-12,0.044853,963,963
128,7.3164e-14,0.079306,1920,1920
256,1.0214e-14,0.16799,3840,3840
512,4.6629e-15,0.31157,7680,7680
1024,5.107e-15,0.61222,15360,15360
2048,1.7319e-14,1.2164,30371,30371


==> figures/convtest/results_imexmd_serial_originalrk8_kmax4_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.0018171,0.009647,118,118
8,6.3861e-06,0.007151,192,192
16,3.035e-06,0.031275,326,326
32,7.6776e-08,0.027768,598,598
64,1.1448e-09,0.05309,1157,1157
128,1.6516e-11,0.10126,2304,2304
256,2.4647e-13,0.19527,4608,4608
512,6.9944e-15,0.40642,9216,9216
1024,5.9952e-15,0.78644,18432,18432
2048,1.6986e-14,1.534,36515,36515


==> figures/convtest/results_imexmd_serial_originalrk8_kmax4_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,1.736e-05,0.006302,105,105
8,3.6242e-07,0.007208,182,182
16,2.3497e-09,0.026239,317,317
32,2.4352e-12,0.027043,594,594
64,1.4166e-13,0.05074,1155,1155
128,4.6629e-15,0.12395,2304,2304
256,2.8866e-15,0.24817,4608,4608
512,2.9976e-15,0.42838,9216,9216
1024,5.218e-15,0.79644,18432,18432
2048,1.7319e-14,1.5606,36515,36515


==> figures/convtest/results_imexmd_serial_originalrk8_kmax5_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00086292,0.008117,132,132
8,8.4369e-07,0.010495,216,216
16,5.2558e-07,0.032701,374,374
32,8.0366e-09,0.03393,694,694
64,6.0593e-11,0.062345,1349,1349
128,4.3077e-13,0.11809,2688,2688
256,4.4409e-16,0.24401,5376,5376
512,3.3307e-15,0.4597,10752,10752
1024,5.9952e-15,0.91535,21504,21504
2048,1.6986e-14,1.9394,42659,42659


==> figures/convtest/results_imexmd_serial_originalrk8_kmax5_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,5.779e-06,0.009243,117,117
8,7.225e-08,0.008924,206,206
16,6.2648e-10,0.041558,365,365
32,3.7418e-12,0.038414,690,690
64,2.0428e-14,0.066908,1347,1347
128,1.4433e-15,0.12725,2688,2688
256,3.3307e-15,0.24441,5376,5376
512,2.9976e-15,0.49481,10752,10752
1024,5.218e-15,0.91745,21504,21504
2048,1.7319e-14,1.9001,42659,42659


==> figures/convtest/results_imexmd_serial_originalrk8_kmax6_convtest_eps1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00042287,0.011564,145,145
8,2.1241e-07,0.009806,240,240
16,9.3964e-08,0.040603,422,422
32,8.7343e-10,0.039726,790,790
64,3.342e-12,0.073449,1541,1541
128,1.0325e-14,0.17795,3072,3072
256,2.6645e-15,0.28139,6144,6144
512,3.9968e-15,0.53677,12288,12288
1024,5.9952e-15,1.0786,24576,24576
2048,1.6986e-14,2.2236,48803,48803


==> figures/convtest/results_imexmd_serial_originalrk8_kmax6_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,6.9374e-06,0.011627,129,129
8,8.2242e-08,0.009834,230,230
16,5.5562e-10,0.039644,413,413
32,2.6781e-12,0.043209,786,786
64,1.1546e-14,0.075382,1539,1539
128,1.9984e-15,0.15087,3072,3072
256,2.9976e-15,0.28158,6144,6144
512,2.9976e-15,0.57741,12288,12288
1024,5.218e-15,1.099,24576,24576
2048,1.7319e-14,2.1385,48803,48803


==> figures/convtest/results_imexmd_serialrk6_kmax10_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00016587,0.010648,120,120
8,4.9755e-06,0.01536,221,221
16,1.0507e-07,0.071263,408,408
32,1.8245e-09,0.10705,782,782
64,2.9383e-11,0.12902,1539,1539
128,4.6185e-13,0.22163,3072,3072
256,8.4377e-15,0.49256,6144,6144
512,1.3323e-15,0.84606,12288,12288
1024,2.8866e-15,1.7981,24576,24576
2048,1.0991e-14,3.3784,49152,49152


==> figures/convtest/results_imexmd_serialrk6_kmax1_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.0040093,0.003956,42,42
8,0.00076815,0.003928,74,74
16,8.9258e-05,0.012862,120,120
32,9.6049e-06,0.013556,206,206
64,1.0921e-06,0.021908,387,387
128,1.2987e-07,0.036447,768,768
256,1.5826e-08,0.11128,1536,1536
512,1.953e-09,0.23898,3072,3072
1024,2.4256e-10,0.40349,6144,6144
2048,3.0217e-11,0.66497,12288,12288


==> figures/convtest/results_imexmd_serialrk6_kmax2_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00034643,0.004843,54,54
8,2.7159e-05,0.00601,93,93
16,1.4519e-06,0.010311,152,152
32,7.2916e-08,0.018301,270,270
64,3.9837e-09,0.03996,515,515
128,2.3247e-10,0.069173,1024,1024
256,1.4042e-11,0.12833,2048,2048
512,8.5199e-13,0.21876,4096,4096
1024,4.1189e-14,0.55305,8192,8192
2048,1.3212e-14,0.90724,16384,16384


==> figures/convtest/results_imexmd_serialrk6_kmax3_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.0001592,0.004749,64,64
8,4.3328e-06,0.004235,109,109
16,8.3378e-08,0.015203,184,184
32,1.2486e-09,0.026262,334,334
64,1.3568e-11,0.050528,643,643
128,4.3299e-15,0.080813,1280,1280
256,3.5527e-15,0.17777,2560,2560
512,2.3315e-15,0.31986,5120,5120
1024,2.8866e-15,0.60001,10240,10240
2048,1.0991e-14,1.3288,20480,20480


==> figures/convtest/results_imexmd_serialrk6_kmax4_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00016602,0.005686,72,72
8,4.9936e-06,0.006159,125,125
16,1.0543e-07,0.027906,216,216
32,1.8295e-09,0.025558,398,398
64,2.9449e-11,0.056582,771,771
128,4.6296e-13,0.10906,1536,1536
256,8.3267e-15,0.20852,3072,3072
512,1.3323e-15,0.48225,6144,6144
1024,2.8866e-15,0.88695,12288,12288
2048,1.0991e-14,1.5174,24576,24576


==> figures/convtest/results_imexmd_serialrk6_kmax5_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00016587,0.005403,80,80
8,4.975e-06,0.009916,141,141
16,1.0506e-07,0.019403,248,248
32,1.8245e-09,0.043581,462,462
64,2.9383e-11,0.072804,899,899
128,4.6141e-13,0.12092,1792,1792
256,8.4377e-15,0.24166,3584,3584
512,1.3323e-15,0.50491,7168,7168
1024,2.8866e-15,1.0325,14336,14336
2048,1.0991e-14,1.9993,28672,28672


==> figures/convtest/results_imexmd_serialrk6_kmax6_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00016586,0.016502,88,88
8,4.9755e-06,0.012115,157,157
16,1.0507e-07,0.059199,280,280
32,1.8245e-09,0.042749,526,526
64,2.9383e-11,0.081915,1027,1027
128,4.6185e-13,0.17818,2048,2048
256,8.4377e-15,0.34334,4096,4096
512,1.3323e-15,0.60765,8192,8192
1024,2.8866e-15,1.006,16384,16384
2048,1.0991e-14,2.2911,32768,32768


==> figures/convtest/results_imexmd_serialrk8_kmax10_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,6.8571e-06,0.020917,178,178
8,8.2616e-08,0.026355,326,326
16,5.6486e-10,0.095887,605,605
32,2.7217e-12,0.082452,1169,1169
64,1.1546e-14,0.15626,2307,2307
128,4.4409e-16,0.33136,4608,4608
256,4.4409e-15,0.62182,9216,9216
512,3.5527e-15,1.4818,18432,18432
1024,5.6621e-15,2.4882,36864,36864
2048,1.7319e-14,5.2127,73379,73379


==> figures/convtest/results_imexmd_serialrk8_kmax1_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.0092291,0.056682,60,60
8,0.0014351,0.011846,106,106
16,0.00015333,0.014424,173,173
32,1.5932e-05,0.045442,305,305
64,1.7854e-06,0.04154,579,579
128,2.109e-07,0.078465,1152,1152
256,2.562e-08,0.15523,2304,2304
512,3.157e-09,0.27778,4608,4608
1024,3.918e-10,0.5848,9216,9216
2048,4.8782e-11,1.1647,18083,18083


==> figures/convtest/results_imexmd_serialrk8_kmax2_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.0011044,0.033121,78,78
8,8.1991e-05,0.00947,133,133
16,4.0734e-06,0.05678,221,221
32,1.9763e-07,0.03023,401,401
64,1.0614e-08,0.060111,771,771
128,6.1304e-10,0.10025,1536,1536
256,3.6816e-11,0.18683,3072,3072
512,2.2454e-12,0.33925,6144,6144
1024,1.2113e-13,0.67437,12288,12288
2048,1.8541e-14,1.5371,24227,24227


==> figures/convtest/results_imexmd_serialrk8_kmax3_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,0.00013143,0.016222,93,93
8,4.9754e-06,0.012391,158,158
16,1.1832e-07,0.044281,269,269
32,2.7123e-09,0.039142,497,497
64,7.0037e-11,0.071213,963,963
128,1.9768e-12,0.15139,1920,1920
256,5.0293e-14,0.25926,3840,3840
512,4.1078e-15,0.56028,7680,7680
1024,5.6621e-15,0.94547,15360,15360
2048,1.7319e-14,1.7994,30371,30371


==> figures/convtest/results_imexmd_serialrk8_kmax4_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,2.479e-05,0.026149,106,106
8,4.0739e-07,0.012418,182,182
16,4.2231e-09,0.070958,317,317
32,4.2343e-11,0.049133,593,593
64,5.0304e-13,0.088199,1155,1155
128,5.9952e-15,0.15397,2304,2304
256,4.3299e-15,0.28866,4608,4608
512,3.5527e-15,0.63512,9216,9216
1024,5.6621e-15,1.1796,18432,18432
2048,1.7319e-14,2.5568,36515,36515


==> figures/convtest/results_imexmd_serialrk8_kmax5_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,4.5064e-06,0.008521,118,118
8,6.1336e-08,0.015301,206,206
16,4.4867e-10,0.078548,365,365
32,2.1223e-12,0.056489,689,689
64,8.6597e-15,0.11115,1347,1347
128,5.5511e-16,0.18348,2688,2688
256,4.5519e-15,0.37405,5376,5376
512,3.5527e-15,0.69265,10752,10752
1024,5.6621e-15,1.5535,21504,21504
2048,1.7319e-14,2.7478,42659,42659


==> figures/convtest/results_imexmd_serialrk8_kmax6_convtest_eps1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,7.1668e-06,0.01228,130,130
8,8.4026e-08,0.017418,230,230
16,5.6862e-10,0.08734,413,413
32,2.7309e-12,0.059847,785,785
64,1.1546e-14,0.12903,1539,1539
128,4.4409e-16,0.25852,3072,3072
256,4.4409e-15,0.46293,6144,6144
512,3.5527e-15,0.78493,12288,12288
1024,5.6621e-15,1.9001,24576,24576
2048,1.7319e-14,3.5813,48803,48803


==> figures/euler/convtest_euler_HBPC4_HBRK4.csv <==
dt,L2(rho),L2(momx),L2(momy),L2(E)
0.8,1.99E-03,5.98E-04,5.98E-04,1.79E-04
0.4,1.39E-04,4.16E-05,4.16E-05,1.25E-05
0.2,8.90E-06,2.67E-06,2.67E-06,8.01E-07
0.1,5.60E-07,1.68E-07,1.68E-07,5.04E-08
0.05,3.50E-08,1.05E-08,1.05E-08,3.15E-09


==> figures/euler/convtest_euler_HBPC4_Taylor.csv <==
dt,L2(rho),L2(momx),L2(momy),L2(E),L2(rho),L2(momx),L2(momy),L2(E),L2(rho),L2(momx),L2(momy),L2(E)
0.8,7.67E-02,2.30E-02,2.30E-02,6.91E-03,6.00E-02,1.80E-02,1.80E-02,5.40E-03,4.76E-02,1.43E-02,1.43E-02,4.28E-03
0.4,2.83E-02,8.49E-03,8.49E-03,2.55E-03,1.24E-02,3.72E-03,3.72E-03,1.12E-03,5.40E-03,1.62E-03,1.62E-03,4.86E-04
0.2,7.51E-03,2.25E-03,2.25E-03,6.76E-04,1.49E-03,4.46E-04,4.46E-04,1.34E-04,3.01E-04,9.04E-05,9.04E-05,2.71E-05
0.1,1.89E-03,5.68E-04,5.68E-04,1.70E-04,1.81E-04,5.42E-05,5.42E-05,1.63E-05,1.78E-05,5.33E-06,5.33E-06,1.60E-06
0.05,4.73E-04,1.42E-04,1.42E-04,4.26E-05,2.24E-05,6.71E-06,6.71E-06,2.01E-06,1.09E-06,3.28E-07,3.28E-07,9.84E-08


==> figures/euler/convtest_euler_HBPC6_HBRK4.csv <==
dt,HBPC60 L2(rho),HBPC60 L2(momx),HBPC60 L2(momy),HBPC60 L2(E),HBPC61 L2(rho),HBPC61 L2(momx),HBPC61 L2(momy),HBPC61 L2(E),HBPC62 L2(rho),HBPC62 L2(momx),HBPC62 L2(momy),HBPC62 L2(E),HBPC63 L2(rho),HBPC63 L2(momx),HBPC63 L2(momy),HBPC63 L2(E),HBPC63 L2(rho),HBPC63 L2(momx),HBPC63 L2(momy),HBPC63 L2(E)
0.8,1.39E-04,4.16E-05,4.16E-05,1.25E-05,0.000109,3.28E-05,3.28E-05,9.85E-06,8.06E-05,2.42E-05,2.42E-05,7.26E-06,5.07E-05,1.52E-05,1.52E-05,4.57E-06,1.83E-05,5.48E-06,5.48E-06,1.64E-06
0.4,8.90E-06,2.67E-06,2.67E-06,8.01E-07,3.77E-06,1.13E-06,1.13E-06,3.4E-07,1.44E-06,4.32E-07,4.32E-07,1.3E-07,3.66E-07,1.1E-07,1.1E-07,3.29E-08,1.66E-07,4.98E-08,4.98E-08,1.50E-08
0.2,5.60E-07,1.68E-07,1.68E-07,5.04E-08,1.1E-07,3.3E-08,3.3E-08,9.89E-09,1.91E-08,5.73E-09,5.73E-09,1.72E-09,2.04E-09,6.13E-10,6.13E-10,1.84E-10,2.16E-09,6.49E-10,6.49E-10,1.95E-10
0.1,3.50E-08,1.05E-08,1.05E-08,3.15E-09,3.34E-09,1E-09,1E-09,3.01E-10,2.79E-10,8.38E-11,8.38E-11,2.52E-11,2.46E-11,7.37E-12,7.37E-12,2.21E-12,2.67E-11,8.01E-12,8.01E-12,2.40E-12
0.05,2.19E-09,6.57E-10,6.57E-10,1.97E-10,1.04E-10,3.11E-11,3.11E-11,9.32E-12,4.29E-12,1.29E-12,1.29E-12,3.87E-13,3.71E-13,1.10E-13,1.13E-13,3.61E-14,3.81E-13,1.13E-13,1.16E-13,3.71E-14


==> figures/euler/convtest_euler_HBPC6_Taylor.csv <==
dt,HBPC61 L2(rho),HBPC61 L2(momx),HBPC61 L2(momy),HBPC61 L2(E),HBPC62 L2(rho),HBPC62 L2(momx),HBPC62 L2(momy),HBPC62 L2(E),HBPC63 L2(rho),HBPC63 L2(momx),HBPC63 L2(momy),HBPC63 L2(E),HBPC64 L2(rho),HBPC64 L2(momx),HBPC64 L2(momy),HBPC64 L2(E)
0.8,2.21411E-02,6.64232E-03,6.64232E-03,1.99270E-03,1.57396E-02,4.72188E-03,4.72188E-03,1.41657E-03,9.11278E-03,2.73384E-03,2.73384E-03,8.20151E-04,3.04145E-03,9.12436E-04,9.12436E-04,2.73731E-04
0.4,3.19080E-03,9.57239E-04,9.57239E-04,2.87172E-04,1.14067E-03,3.42200E-04,3.42200E-04,1.02660E-04,2.37128E-04,7.11383E-05,7.11383E-05,2.13415E-05,1.29142E-04,3.87426E-05,3.87426E-05,1.16228E-05
0.2,3.71547E-04,1.11464E-04,1.11464E-04,3.34392E-05,5.93971E-05,1.78191E-05,1.78191E-05,5.34574E-06,3.97554E-06,1.19266E-06,1.19266E-06,3.57798E-07,2.70523E-06,8.11568E-07,8.11568E-07,2.43470E-07
0.1,4.51141E-05,1.35342E-05,1.35342E-05,4.06027E-06,3.45593E-06,1.03678E-06,1.03678E-06,3.11033E-07,9.12307E-08,2.73692E-08,2.73692E-08,8.21077E-09,4.31971E-08,1.29591E-08,1.29591E-08,3.88774E-09
0.05,5.59437E-06,1.67831E-06,1.67831E-06,5.03493E-07,2.11760E-07,6.35281E-08,6.35281E-08,1.90584E-08,2.57315E-09,7.71946E-10,7.71944E-10,2.31584E-10,6.76539E-10,2.02962E-10,2.02961E-10,6.08876E-11


==> figures/euler/convtest_euler_HBPC8_HBRK4.csv <==
dt,HBPC80 L2(rho),HBPC80 L2(momx),HBPC80 L2(momy),HBPC80 L2(E),HBPC81 L2(rho),HBPC81 L2(momx),HBPC81 L2(momy),HBPC81 L2(E),HBPC82 L2(rho),HBPC82 L2(momx),HBPC82 L2(momy),HBPC82 L2(E),HBPC83 L2(rho),HBPC83 L2(momx),HBPC83 L2(momy),HBPC83 L2(E),HBPC84 L2(rho),HBPC84 L2(momx),HBPC84 L2(momy),HBPC84 L2(E),HBPC85 L2(rho),HBPC85 L2(momx),HBPC85 L2(momy),HBPC85 L2(E),HBPC86 L2(rho),HBPC86 L2(momx),HBPC86 L2(momy),HBPC86 L2(E)
0.8,2.79E-05,8.38E-06,8.38E-06,2.51E-06,2.2E-05,6.6E-06,6.6E-06,1.98E-06,1.57E-05,4.72E-06,4.72E-06,1.42E-06,9.23E-06,2.77E-06,2.77E-06,8.31E-07,3.67E-06,1.1E-06,1.1E-06,3.3E-07,7.19E-06,2.16E-06,2.16E-06,6.47E-07,1.49E-05,4.46E-06,4.46E-06,1.34E-06
0.4,1.77E-06,5.3E-07,5.3E-07,1.59E-07,7.46E-07,2.24E-07,2.24E-07,6.71E-08,2.61E-07,7.83E-08,7.83E-08,2.35E-08,4.57E-08,1.37E-08,1.37E-08,4.11E-09,3.91E-08,1.17E-08,1.17E-08,3.52E-09,6.33E-08,1.9E-08,1.9E-08,5.7E-09,6.19E-08,1.86E-08,1.86E-08,5.57E-09
0.2,1.11E-07,3.32E-08,3.32E-08,9.96E-09,2.17E-08,6.51E-09,6.51E-09,1.95E-09,3.37E-09,1.01E-09,1.01E-09,3.03E-10,1.48E-10,4.45E-11,4.45E-11,1.33E-11,1.97E-10,5.9E-11,5.9E-11,1.77E-11,1.25E-10,3.76E-11,3.76E-11,1.13E-11,5.61E-11,1.68E-11,1.68E-11,5.05E-12
0.1,6.92E-09,2.08E-09,2.08E-09,6.23E-10,6.59E-10,1.98E-10,1.98E-10,5.93E-11,4.89E-11,1.47E-11,1.47E-11,4.4E-12,7.12E-13,2.12E-13,2.14E-13,6.46E-14,7.8E-13,2.33E-13,2.35E-13,7.24E-14,2.34E-13,6.86E-14,7.12E-14,2.41E-14,5.32E-14,1.8E-14,1.67E-14,1.23E-14
0.05,4.33E-10,1.3E-10,1.3E-10,3.89E-11,2.04E-11,6.14E-12,6.13E-12,1.84E-12,7.47E-13,2.23E-13,2.25E-13,6.92E-14,6.6E-15,6.22E-15,6.29E-15,1.14E-14,5.47E-15,6.7E-15,6.53E-15,1.15E-14,5.92E-15,7.24E-15,6.78E-15,1.18E-14,6.74E-15,7.79E-15,7.44E-15,1.23E-14


==> figures/euler/convtest_euler_HBPC8_Taylor.csv <==
dt,HBPC81 L2(rho),HBPC81 L2(momx),HBPC81 L2(momy),HBPC81 L2(E),HBPC82 L2(rho),HBPC82 L2(momx),HBPC82 L2(momy),HBPC82 L2(E),HBPC83 L2(rho),HBPC83 L2(momx),HBPC83 L2(momy),HBPC83 L2(E),HBPC84 L2(rho),HBPC84 L2(momx),HBPC84 L2(momy),HBPC84 L2(E),HBPC85 L2(rho),HBPC85 L2(momx),HBPC85 L2(momy),HBPC85 L2(E)
0.8,1.04E-02,3.11E-03,3.11E-03,9.34E-04,7.40E-03,2.22E-03,2.22E-03,6.66E-04,4.33E-03,1.30E-03,1.30E-03,3.90E-04,1.91E-03,5.73E-04,5.73E-04,1.72E-04,3.70E-03,1.11E-03,1.11E-03,3.33E-04
0.4,1.42E-03,4.26E-04,4.26E-04,1.28E-04,4.97E-04,1.49E-04,1.49E-04,4.47E-05,8.64E-05,2.59E-05,2.59E-05,7.78E-06,7.48E-05,2.24E-05,2.24E-05,6.73E-06,1.21E-04,3.63E-05,3.63E-05,1.09E-05
0.2,1.65E-04,4.95E-05,4.95E-05,1.49E-05,2.56E-05,7.68E-06,7.68E-06,2.30E-06,1.13E-06,3.38E-07,3.38E-07,1.01E-07,1.50E-06,4.49E-07,4.49E-07,1.35E-07,9.53E-07,2.86E-07,2.86E-07,8.58E-08
0.1,2.00E-05,6.01E-06,6.01E-06,1.80E-06,nan,nan,nan,nan,2.17E-08,6.50E-09,6.50E-09,1.95E-09,2.38E-08,7.13E-09,7.13E-09,2.14E-09,7.15E-09,2.15E-09,2.15E-09,6.44E-10


==> figures/euler/convtest_euler_hbpc61_eps1.csv <==
dt,L2-error(rho),L2-error(momx),L2-error(momy),L2-error(momz),L2-error(E)
0.8,4.17E-05,1.25E-05,1.25E-05,0.00E+00,3.76E-06
0.4,1.34E-06,4.02E-07,4.02E-07,0.00E+00,1.21E-07
0.2,4.22E-08,1.27E-08,1.27E-08,0.00E+00,3.80E-09
0.1,1.32E-09,3.96E-10,3.96E-10,0.00E+00,1.19E-10
0.05,4.20E-11,1.26E-11,1.26E-11,0.00E+00,3.84E-12


==> figures/euler/convtest_euler_hbpc62_eps1.csv <==
dt,L2-error(rho),L2-error(momx),L2-error(momy),L2-error(momz),L2-error(E)
0.8,2.05E-06,6.16E-07,6.16E-07,0,1.85E-07
0.4,4.23E-08,1.27E-08,1.27E-08,0,3.81E-09
0.2,7.06E-10,2.12E-10,2.12E-10,0,6.35E-11
0.1,1.35E-11,4.06E-12,4.07E-12,0,1.22E-12
0.05,7.60E-12,2.28E-12,2.28E-12,0,6.85E-13


==> figures/euler/convtest_euler_hbpc83_eps1.csv <==
dt,L2-error(rho),L2-error(momx),L2-error(momy),L2-error(momz),L2-error(E)
0.8,1.28E-07,3.84E-08,3.84E-08,0,1.15E-08
0.4,1.04E-09,3.12E-10,3.12E-10,0,9.36E-11
0.2,1.15E-11,3.47E-12,3.47E-12,0,1.16E-12
0.1,7.61E-12,2.28E-12,2.28E-12,0,7.50E-13


==> figures/euler/convtest_euler_hbpc84_eps1.csv <==
dt,L2-error(rho),L2-error(momx),L2-error(momy),L2-error(momz),L2-error(E)
0.8,5.50E-08,1.65E-08,1.65E-08,0.00E+00,4.95E-09
0.4,1.99E-10,5.96E-11,5.96E-11,0.00E+00,1.79E-11
0.2,7.67E-12,2.30E-12,2.30E-12,0.00E+00,7.09E-13
0.1,7.61E-12,2.28E-12,2.28E-12,0.00E+00,6.86E-13


==> figures/euler/convtest_euler_hbrk4_eps1.csv <==
dt,L2-error(rho),L2-error(momx),L2-error(momy),L2-error(momz),L2-error(E),Linf-error(rho),Linf-error(momx),Linf-error(momy),Linf-error(momz),Linf-error(E)
0.8,1.99E-03,5.98e-04,5.98e-04,0.00e+00,1.79e-04,2.82e-03,8.45e-04,8.45e-04,0.00e+00,2.54e-04
0.4,1.39E-04,4.16e-05,4.16e-05,0.00e+00,1.25e-05,1.96e-04,5.89e-05,5.89e-05,0.00e+00,1.77e-05
0.2,8.90E-06,2.67e-06,2.67e-06,0.00e+00,8.01e-07,1.26e-05,3.78e-06,3.78e-06,0.00e+00,1.13e-06
0.1,5.60E-07,1.68e-07,1.68e-07,0.00e+00,5.04e-08,7.92e-07,2.37e-07,2.37e-07,0.00e+00,7.12e-08
0.05,3.50E-08,1.05e-08,1.05e-08,0.00e+00,3.15e-09,4.96e-08,1.49e-08,1.49e-08,0.00e+00,4.46e-09


==> figures/euler/euler_condition_convergence_2d.csv <==
,HBRK4,HBRK4,HBRK4,HBRK4+Hessian,HBRK4+Hessian,HBRK4+Hessian,HBRK4 Schur,HBRK4 Schur,HBRK4 Schur,Euler,Euler,Euler,HBRK4 BJ,HBRK4 BJ,HBRK4 Schur+Hessian,HBRK4 Schur+Hessian,HBRK4 Schur+Hessian,HBRK4 BJ+Hessian,HBRK4 BJ+Hessian,HBRK4-MF Bjext,HBRK4-MF Bjext,HBRK4 Bjext right,HBRK4 Bjext right,HBRK4 Bjext left,HBRK4 Bjext left,HBRK4 noPC,HBRK4 noPC,HBRK4 BjextH left,HBRK4 BjextH left
dt,cond(J),GMRES iter,Newton iter,cond(J),GMRES iter,Newton iter,cond(J),GMRES iter,Newton iter,cond(J),GMRES iter,Newton iter,GMRES iter,Newton iter,cond(J),GMRES iter,Newton iter,GMRES iter,Newton iter,GMRES iter,Newton iter,GMRES iter,Newton iter,GMRES iter,Newton iter,GMRES iter,Newton iter,GMRES iter,Newton iter
0.8,307000,2210,4,294000,1640,3,3090000,nan,nan,29900,475,3,nan,nan,3130000,nan,nan,nan,nan,179,3,152,3,1.78E+02,4,nan,nan,1.75E+02,4
0.4,452000,1180,4,407000,884,3,788000,nan,nan,17500,290,3,33400,5,787000,nan,nan,33500,5,117,3,101,3,1.18E+02,4,5870,3,1.18E+02,4
0.2,636000,415,3,675000,429,3,198000,nan,nan,8680,152,3,5080,3,193000,nan,nan,5050,3,79,3,69,3,5.30E+01,3,1890,3,5.30E+01,3
0.1,1050000,189,3,1050000,194,3,44000,nan,nan,4110,67,3,1320,3,46300,nan,nan,1270,3,61,3,49,3,4.20E+01,3,634,3,4.20E+01,3
0.05,1830000,83,3,1400000,83,3,9980,nan,nan,1670,30,3,463,3,9760,nan,nan,451,3,50,3,45,3,3.80E+01,3,268,3,3.80E+01,3
0.03,nan,43,3,nan,43,3,nan,170,3,1020,21,3,nan,nan,nan,146,3,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.025,2450000,38,3,2350000,38,3,2430,8,3,771.1507,18,3,154,3,2240,8,3,154,3,42,3,40,3,3.00E+01,3,89,3,3.00E+01,3
0.0125,4030000,18,3,3690000,18,3,576.8806,4,2,331.7756,13,3,69,3,566.2609,4,2,69,3,30,3,30,3,2.10E+01,3,17,2,2.10E+01,3
0.006,5060000,8,2,5330000,8,2,129.774,3,2,139.1968,9,3,31,3,129.759,3,2,31,3,14,2,18,3,1.60E+01,3,10,2,1.60E+01,3


==> figures/euler/euler_convergence_1e-1.csv <==
,HBRK4-ILU(0),HBRK4-ILU(0),Euler-ILU(0),Euler-ILU(0),HBRK4-BJ,HBRK4-BJ,HBRK4-ILU(0)+Hessian,HBRK4-ILU(0)+Hessian,HBRK4-MF Bjext,HBRK4-MF Bjext,HBRK4 Bjext right,HBRK4 Bjext right,HBRK4 Bjext left,HBRK4 Bjext left,HBRK4 noPC,HBRK4 noPC,HBRK4 BjextH left,HBRK4 BjextH left
dt,GMRES iter,Newton iter,GMRES iter,Newton iter,GMRES iter,Newton iter,GMRES iter,Newton iter,GMRES iter,Newton iter,GMRES iter,Newton iter,GMRES iter,Newton iter,GMRES iter,Newton iter,GMRES iter,Newton iter
0.2,20000,9,702,3,nan,nan,8230,4,1500,4,1420,4,1.29E+03,5,nan,nan,1.22E+03,5
0.1,7100,7,396,3,nan,nan,3780,4,931,4,891,4,6.41E+02,4,nan,nan,6.10E+02,4
0.05,2660,6,236,3,nan,nan,1900,4,473,3,652,4,4.59E+02,4,nan,nan,4.51E+02,4
0.025,969,4,163,3,nan,nan,998,4,292,3,282,3,3.40E+02,4,nan,nan,3.38E+02,4
0.0125,482,4,122,3,nan,nan,528,4,170,3,169,3,2.08E+02,4,1920,3,2.07E+02,4
0.006,179,3,86,3,3200,4,183,3,96,3,94,3,7.60E+01,3,478,3,7.60E+01,3
0.003,85,3,56,3,424,3,86,3,64,3,64,3,5.50E+01,3,149,3,5.50E+01,3
0.0015,39,3,35,3,135,3,39,3,44,3,44,3,3.80E+01,3,53,3,3.80E+01,3


==> figures/euler/euler_convergence_1e-2.csv <==
,HBRK4-ILU(0),HBRK4-ILU(0),Euler-ILU(0),Euler-ILU(0),HBRK4-BJ,HBRK4-BJ,HBRK4-ILU(0) Hessian,HBRK4-ILU(0) Hessian,HBRK4-MF Bjext,HBRK4-MF Bjext,HBRK4 Bjext right,HBRK4 Bjext right,HBRK4 Bjext left,HBRK4 Bjext left,HBRK4 no PC,HBRK4 noPC,HBRK4 BjextH left,HBRK4 BjextH left
dt,GMRES iter,Newton iter,GMRES iter,Newton iter,GMRES iter,Newton iter,GMRES iter,Newton iter,GMRES iter,Newton iter,GMRES iter,Newton iter,GMRES iter,Newton iter,GMRES iter,Newton iter,GMRES iter,Newton iter
0.025,nan,nan,1800,3,nan,nan,nan,nan,6640,3,9220,4,4.05E+03,5,nan,nan,5.11E+03,6
0.0125,11000,9,1190,3,nan,nan,10000,7,2250,4,1470,3,1.56E+03,5,nan,nan,2.21E+03,6
0.006,6160,10,692,3,nan,nan,3970,5,977,3,955,3,7.60E+02,4,nan,nan,7.71E+02,4
0.003,1860,5,424,3,nan,nan,1610,4,450,3,642,4,4.84E+02,4,nan,nan,4.84E+02,4
0.0015,724,4,266,3,nan,nan,825,4,218,3,215,3,2.66E+02,4,4710,4,2.66E+02,4
0.00075,344,4,161,3,nan,nan,271,3,113,3,112,3,9.50E+01,3,1220,4,9.50E+01,3
0.000375,121,3,88,3,852,3,124,3,69,3,69,3,6.00E+01,3,274,3,6.00E+01,3


==> figures/euler/wallclocktime_precond.csv <==
dt,"PCType:1,BulkMach:1",dt,"PCType:1,BulkMach:1e-1",dt,"PCType:1,BulkMach:1e-2",dt,"PCType:4,BulkMach:1",dt,"PCType:4,BulkMach:1e-1",dt,"PCType:4,BulkMach:1e-2",dt,"PCType:7,BulkMach:1",dt,"PCType:7,BulkMach:1e-1",dt,"PCType:7,BulkMach:1e-2",dt,"PCType:0,BulkMach:1",dt,"PCType:0,BulkMach:1e-1",dt,"PCType:0,BulkMach:1e-2",dt,"PCType:1,BulkMach:1",dt,"PCType:1,BulkMach:1e-1",dt,"PCType:1,BulkMach:1e-2"
0.8,52.02,0.2,212.86,0.025,663.09,0.8,293.78,0.2,1185.12,0.025,nan,0.8,nan,0.2,nan,0.025,nan,0.8,nan,0.2,nan,0.025,nan,0.8,58.37,0.2,199.83,0.025,822.53
0.4,39.85,0.1,108.86,0.0125,255.54,0.4,146.85,0.1,663.48,0.0125,1691.37,0.4,nan,0.1,nan,0.0125,nan,0.4,910,0.1,nan,0.0125,nan,0.4,45.31,0.1,107.8,0.0125,359.27
0.2,28.24,0.05,84.52,0.006,125.45,0.2,73.51,0.05,339.2,0.006,760.32,0.2,860.4,0.05,nan,0.006,nan,0.2,259,0.05,nan,0.006,nan,0.2,31.5,0.05,86.82,0.006,131.77
0.1,24.83,0.025,68.1,0.003,85.26,0.1,39.82,0.025,165.01,0.003,274.02,0.1,180.02,0.025,nan,0.003,nan,0.1,70.28,0.025,nan,0.003,nan,0.1,30.02,0.025,72.09,0.003,91.08
0.05,24.4,0.0125,50.77,0.0015,57.77,0.05,24.89,0.0125,91.56,0.0015,137.32,0.05,58.09,0.0125,nan,0.0015,nan,0.05,29.31,0.0125,177.98,0.0015,471.58,0.05,29.68,0.0125,55.95,0.0015,63.05
0.025,23.95,0.006,29.34,0.00075,31.73,0.025,19.05,0.006,38.35,0.00075,53.88,0.025,21.35,0.006,440.95,0.00075,nan,0.025,10.43,0.006,48.34,0.00075,88.75,0.025,28.69,0.006,34.18,0.00075,36.31
0.0125,22.53,0.003,27.51,0.000375,27.42,0.0125,16.46,0.003,25.46,0.000375,31.61,0.0125,11.7,0.003,52.31,0.000375,112.17,0.0125,3.33,0.003,16.18,0.000375,27.57,0.0125,27.58,0.003,31.73,0.000375,32.26
0.006,22.42,0.0015,24.92,nan,nan,0.006,10.51,0.0015,19.33,nan,nan,0.006,7.56,0.0015,18.8,nan,nan,0.006,2.89,0.0015,7.14,nan,nan,0.006,26.95,0.0015,29.68,nan,nan


==> figures/linadv/convtest_linadv.csv <==
dt,HBPC40,HBPC61,HBPC62,HBPC83,HBPC84
0.8,6.64E-03,1.39E-04,6.85E-06,4.27E-07,1.83E-07
0.4,4.62E-04,4.47E-06,1.41E-07,3.47E-09,6.62E-10
0.2,2.97E-05,1.41E-07,2.35E-09,2.74E-11,2.50E-12
0.1,1.87E-06,4.40E-09,3.74E-11,2.16E-13,1.02E-14
0.05,1.17E-07,1.38E-10,5.86E-13,3.78E-15,2.67E-15


==> figures/linadv/convtest_linadv_HBRK4.csv <==
dt,HBPC40,HBPC41,HBPC42,HBPC60,HBPC61,HBPC62,HBPC63,HBPC64,HBPC80,HBPC81,HBPC82,HBPC83,HBPC84,HBPC85,HBPC86,HBPC40,HBPC41,HBPC42,HBPC60,HBPC61,HBPC62,HBPC63,HBPC64,HBPC80,HBPC81,HBPC82,HBPC83,HBPC84,HBPC85,HBPC86
0.8,0.00664,0.00664,0.00664,4.62E-04,0.000365,0.000269,0.000169,6.09E-05,9.31E-05,7.34E-05,5.25E-05,3.08E-05,1.22E-05,2.4E-05,4.96E-05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4,0.000462,0.000462,0.000462,2.97E-05,1.26E-05,4.8E-06,1.22E-06,5.54E-07,5.89E-06,2.49E-06,8.7E-07,1.52E-07,1.3E-07,2.11E-07,2.06E-07,3.84521848481823,3.84521848481823,3.84521848481823,3.96266084478084,4.85640082515483,5.80842795672283,7.11399828849402,6.78041244163187,3.98357847084067,4.88156241566249,5.91515821159212,7.66271521702604,6.55222571430916,6.82964759667606,7.91155197297838
0.2,2.97E-05,2.97E-05,2.97E-05,1.87E-06,3.66E-07,6.36E-08,6.81E-09,7.21E-09,3.69E-07,7.23E-08,1.12E-08,4.94E-10,6.55E-10,4.17E-10,1.87E-10,3.95935801550265,3.95935801550265,3.95935801550265,3.99079885453866,5.1054362749906,6.23786383009889,7.4850106342129,6.26374290658309,3.99592227165508,5.10600628489169,6.27944476356585,8.26534456652099,7.63280100126573,8.98297989992461,10.1053903519577
0.1,1.87E-06,1.87E-06,1.87E-06,1.17E-07,1.11E-08,9.32E-10,8.19E-11,8.9E-11,2.31E-08,2.2E-09,1.63E-10,2.37E-12,2.6E-12,7.82E-13,1.72E-13,3.98935275580049,3.98935275580049,3.98935275580049,3.99770859969075,5.0432120668213,6.0925530004048,6.37764753614579,6.34005011316179,3.99898183170418,5.03842021831382,6.10248295760125,7.70348017246114,7.97683947317108,9.0586630607994,10.0864139898476
0.05,1.17E-07,1.17E-07,1.17E-07,7.30E-09,3.45E-10,1.43E-11,1.24E-12,1.28E-12,1.44E-09,6.82E-11,2.5E-12,1.44E-14,1.05E-14,2.78E-15,3.27E-15,3.99845783519159,3.99845783519159,3.99845783519159,3.99942973571613,5.0078195044593,6.02624290276325,6.0454514261415,6.11958962074112,3.99975620800129,5.01158797427521,6.02680005934372,7.36267443723067,7.95197848513706,8.13593991435857,5.71697411897874


==> figures/linadv/convtest_linadv_Taylor.csv <==
dt,HBPC40,HBPC41,HBPC42,HBPC60,HBPC61,HBPC62,HBPC63,HBPC64,HBPC80,HBPC81,HBPC82,HBPC83,HBPC84,HBPC85,HBPC86
0.8,0.256,0.2,0.159,9.43E-02,0.0738,0.0525,0.0304,0.0101,4.40E-02,0.0346,0.0247,0.0144,0.00636,0.0123,0.0245
0.4,0.0943,0.0414,0.018,2.50E-02,0.0106,0.0038,0.00079,0.00043,1.12E-02,0.00473,0.00166,0.000288,0.000249,0.000403,0.000394
0.2,0.025,0.00496,0.001,6.31E-03,0.00124,0.000198,1.33E-05,9.02E-06,2.80E-03,0.00055,8.53E-05,3.75E-06,4.99E-06,3.18E-06,1.42E-06
0.1,0.00631,0.000602,5.92E-05,1.58E-03,0.00015,1.15E-05,3.04E-07,1.44E-07,7.02E-04,6.68E-05,4.95E-06,7.22E-08,7.92E-08,2.38E-08,5.16E-09
0.05,0.00158,7.46E-05,3.64E-06,3.95E-04,1.86E-05,7.06E-07,8.58E-09,2.26E-09,1.75E-04,8.29E-06,3.03E-07,1.88E-09,1.24E-09,1.84E-10,1.98E-11


==> figures/linadv/linadv_condition_convergence_2d.csv <==
,HBRK4,HBRK4,,HBRK4 Schur,HBRK4 Schur,,Euler,Euler,Euler,HBRK4-MF Bjext,HBRK4-MF Bjext,HBRK4,HBRK4 Schur BJ,
dt,condest(J),GMRES iter,Newton iter,condest(J),GMRES iter,Newton iter,condest(J),GMRES iter,Newton iter,GMRES iter,Newton iter,cond(J),GMRES iter,Newton iter
10000,5000000000000,nan,nan,1940000000000,nan,nan,9150000,nan,nan,nan,nan,1520000000000,nan,nan
1000,5220000000,nan,nan,19200000000,nan,nan,928000,nan,nan,nan,nan,nan,nan,nan
100,5860000,nan,nan,194000000,nan,nan,89600,nan,nan,nan,nan,1650000,nan,nan
10,22200,nan,nan,1910000,nan,nan,8760,nan,nan,nan,nan,3040,nan,nan
1,5950,nan,nan,21000,nan,nan,993.5873,nan,nan,nan,nan,713.2769,1052,3
0.8,6400,472,3,13900,nan,,801.0338,242,3,28,3,nan,383,3
0.5,nan,293,3,nan,360,3,nan,157,3,23,3,nan,75,3
0.4,8780,234,3,4130,66,3,414.6965,132,3,21,3,1430,49,3
0.2,17600,116,3,1160,13,3,216.047,73,3,14,3,nan,23,3
0.1,27900,58,3,342.1224,6,2,107.2073,40,3,9,2,5440,18,3
0.05,46200,31,3,84.1918,6,3,55.6512,23,3,9,2,nan,12,3
0.025,47200,12,2,24.8163,4,2,25.649,14,3,7,2,15300,8,2
0.0125,68700,8,2,9.1486,3,3,11.8769,11,3,7,2,nan,7,2
0.006,82800,6,2,3.7181,2,2,6.0239,8,3,7,2,30600,8,3
0.0001,94300,nan,nan,1.0281,nan,nan,1.0565,nan,nan,nan,nan,nan,nan,nan
1E-06,94500,nan,nan,1.0003,nan,nan,1.0006,nan,nan,nan,nan,49400,nan,nan


==> figures/navierstokes/Cavity_reference.csv <==
Grid point Noy,y,velx (vertical),Grid point Nox,x,vely(horizontal)
129,1,1,129,1,0
126,0.9765625,0.75837,125,0.96875,-0.12149
125,0.96875,0.68439,124,0.9609375,-0.15663
124,0.9609375,0.61756,123,0.953125,-0.19254
123,0.953125,0.55892,122,0.9453125,-0.22847
110,0.8515625,0.29093,117,0.90625,nan
95,0.734375,0.16256,111,0.859375,-0.44993
80,0.6171875,0.02135,104,0.8046875,-0.38598
65,0.5,-0.11477,65,0.5,0.05186
59,0.453125,-0.17119,31,0.234375,0.30174
37,0.28125,-0.32726,30,0.2265625,0.30203
23,0.171875,-0.24299,21,0.15625,0.28124
14,0.1015625,-0.14612,13,0.09375,0.22965
10,0.0703125,-0.10338,11,0.078125,0.2092
9,0.0625,-0.09266,10,0.0703125,0.198713
8,0.0546875,-0.08186,9,0.0625,0.1836
1,0,0,1,0,0


==> figures/navierstokes/Cylinder_Re200_eps01_BodyForces_BC_cylinder.csv <==
Time,x-Force,y-Force,z-Force,Fp_x,Fp_y,Fp_z,Fv_x,Fv_y,Fv_z
0.12499999999999E+00003, 0.13423671671821E+00000, 0.90000713648731E-00002, 0.00000000000000E+00000, 0.51960786101066E-00002, -.59335850308151E-00003, 0.00000000000000E+00000, 0.12904063810810E+00000, 0.95934298679546E-00002, 0.00000000000000E+00000
0.12509999999999E+00003, 0.13398956322953E+00000, 0.47819168473795E-00002, 0.00000000000000E+00000, 0.51812273474108E-00002, -.96965732940346E-00003, 0.00000000000000E+00000, 0.12880833588212E+00000, 0.57515741767829E-00002, 0.00000000000000E+00000
0.12519999999999E+00003, 0.13373871546662E+00000, 0.46240769162120E-00003, 0.00000000000000E+00000, 0.51670574470873E-00002, -.13347664699709E-00002, 0.00000000000000E+00000, 0.12857165801953E+00000, 0.17971741615921E-00002, 0.00000000000000E+00000
0.12529999999999E+00003, 0.13370975514544E+00000, -.38871105115426E-00002, 0.00000000000000E+00000, 0.52033563420856E-00002, -.16807909963122E-00002, 0.00000000000000E+00000, 0.12850639880335E+00000, -.22063195152303E-00002, 0.00000000000000E+00000
0.12539999999999E+00003, 0.13394426320715E+00000, -.81930805964724E-00002, 0.00000000000000E+00000, 0.52631744354573E-00002, -.20015766863168E-00002, 0.00000000000000E+00000, 0.12868108877169E+00000, -.61915039101556E-00002, 0.00000000000000E+00000
0.12549999999999E+00003, 0.13416753268542E+00000, -.12389566609310E-00001, 0.00000000000000E+00000, 0.52872272057801E-00002, -.22924190540791E-00002, 0.00000000000000E+00000, 0.12888030547964E+00000, -.10097147555231E-00001, 0.00000000000000E+00000
0.12559999999999E+00003, 0.13436076751401E+00000, -.16407005549027E-00001, 0.00000000000000E+00000, 0.53113159203119E-00002, -.25466661980614E-00002, 0.00000000000000E+00000, 0.12904945159370E+00000, -.13860339350965E-00001, 0.00000000000000E+00000
0.12569999999999E+00003, 0.13478900500605E+00000, -.20168696823579E-00001, 0.00000000000000E+00000, 0.53864019052682E-00002, -.27582060587334E-00002, 0.00000000000000E+00000, 0.12940260310078E+00000, -.17410490764845E-00001, 0.00000000000000E+00000
0.12579999999999E+00003, 0.13539063260344E+00000, -.23610705446172E-00001, 0.00000000000000E+00000, 0.54618691249882E-00002, -.29248889895034E-00002, 0.00000000000000E+00000, 0.12992876347845E+00000, -.20685816456669E-00001, 0.00000000000000E+00000
0.12589999999999E+00003, 0.13589039678160E+00000, -.26683256433202E-00001, 0.00000000000000E+00000, 0.54943157197827E-00002, -.30449006744138E-00002, 0.00000000000000E+00000, 0.13039608106182E+00000, -.23638355758788E-00001, 0.00000000000000E+00000
0.12599999999999E+00003, 0.13635356454899E+00000, -.29334281789474E-00001, 0.00000000000000E+00000, 0.55328516839013E-00002, -.31151408435571E-00002, 0.00000000000000E+00000, 0.13082071286509E+00000, -.26219140945917E-00001, 0.00000000000000E+00000
0.12609999999999E+00003, 0.13692637160358E+00000, -.31518167384856E-00001, 0.00000000000000E+00000, 0.55924209461451E-00002, -.31355835897751E-00002, 0.00000000000000E+00000, 0.13133395065743E+00000, -.28382583795081E-00001, 0.00000000000000E+00000
0.12619999999999E+00003, 0.13739995748935E+00000, -.33211536878681E-00001, 0.00000000000000E+00000, 0.56124281493639E-00002, -.31089564606427E-00002, 0.00000000000000E+00000, 0.13178752933999E+00000, -.30102580418038E-00001, 0.00000000000000E+00000
0.12629999999999E+00003, 0.13763335441942E+00000, -.34397126714808E-00001, 0.00000000000000E+00000, 0.55973683093895E-00002, -.30357929091482E-00002, 0.00000000000000E+00000, 0.13203598611003E+00000, -.31361333805660E-00001, 0.00000000000000E+00000
0.12639999999999E+00003, 0.13786576574642E+00000, -.35053571189117E-00001, 0.00000000000000E+00000, 0.56126472443205E-00002, -.29165240946896E-00002, 0.00000000000000E+00000, 0.13225311850210E+00000, -.32137047094427E-00001, 0.00000000000000E+00000
0.12649999999999E+00003, 0.13816418309589E+00000, -.35176139093095E-00001, 0.00000000000000E+00000, 0.56357873356477E-00002, -.27554847777308E-00002, 0.00000000000000E+00000, 0.13252839576024E+00000, -.32420654315364E-00001, 0.00000000000000E+00000
0.12659999999999E+00003, 0.13820529633575E+00000, -.34779940431886E-00001, 0.00000000000000E+00000, 0.55946391104096E-00002, -.25571107345704E-00002, 0.00000000000000E+00000, 0.13261065722534E+00000, -.32222829697315E-00001, 0.00000000000000E+00000
0.12669999999999E+00003, 0.13791698586777E+00000, -.33873604180533E-00001, 0.00000000000000E+00000, 0.55214298454784E-00002, -.23221059370975E-00002, 0.00000000000000E+00000, 0.13239555602229E+00000, -.31551498243435E-00001, 0.00000000000000E+00000
0.12679999999999E+00003, 0.13764631133854E+00000, -.32459457670697E-00001, 0.00000000000000E+00000, 0.54946463260168E-00002, -.20520818795110E-00002, 0.00000000000000E+00000, 0.13215166501252E+00000, -.30407375791186E-00001, 0.00000000000000E+00000
0.12689999999999E+00003, 0.13748529076202E+00000, -.30559799026502E-00001, 0.00000000000000E+00000, 0.54848435287565E-00002, -.17527567465605E-00002, 0.00000000000000E+00000, 0.13200044723327E+00000, -.28807042279941E-00001, 0.00000000000000E+00000
0.12699999999999E+00003, 0.13713096733159E+00000, -.28212247399371E-00001, 0.00000000000000E+00000, 0.54211734850260E-00002, -.14290250469149E-00002, 0.00000000000000E+00000, 0.13170979384656E+00000, -.26783222352456E-00001, 0.00000000000000E+00000
0.12709999999999E+00003, 0.13654119737676E+00000, -.25445632792042E-00001, 0.00000000000000E+00000, 0.53378897168088E-00002, -.10826413995726E-00002, 0.00000000000000E+00000, 0.13120330765995E+00000, -.24362991392470E-00001, 0.00000000000000E+00000
0.12719999999999E+00003, 0.13603471101554E+00000, -.22286519876197E-00001, 0.00000000000000E+00000, 0.53033211139953E-00002, -.71681150674885E-00003, 0.00000000000000E+00000, 0.13073138990155E+00000, -.21569708369448E-00001, 0.00000000000000E+00000
0.12729999999999E+00003, 0.13567794145143E+00000, -.18779308519958E-00001, 0.00000000000000E+00000, 0.52876417894175E-00002, -.33787527988138E-00003, 0.00000000000000E+00000, 0.13039029966201E+00000, -.18441433240076E-00001, 0.00000000000000E+00000
0.12739999999999E+00003, 0.13523333662406E+00000, -.14978305846776E-00001, 0.00000000000000E+00000, 0.52368524597352E-00002, 0.48500695000619E-00004, 0.00000000000000E+00000, 0.12999648416432E+00000, -.15026806541777E-00001, 0.00000000000000E+00000
0.12749999999999E+00003, 0.13471492220229E+00000, -.10931877384763E-00001, 0.00000000000000E+00000, 0.51873811607306E-00002, 0.43832170861424E-00003, 0.00000000000000E+00000, 0.12952754104156E+00000, -.11370199093377E-00001, 0.00000000000000E+00000
0.12759999999999E+00003, 0.13440111054053E+00000, -.66923814177973E-00002, 0.00000000000000E+00000, 0.51923391286937E-00002, 0.82586759261005E-00003, 0.00000000000000E+00000, 0.12920877141184E+00000, -.75182490104073E-00002, 0.00000000000000E+00000
0.12769999999999E+00003, 0.13432643470750E+00000, -.23268656087768E-00002, 0.00000000000000E+00000, 0.52209968438948E-00002, 0.12035077199368E-00002, 0.00000000000000E+00000, 0.12910543786360E+00000, -.35303733287136E-00002, 0.00000000000000E+00000
0.12779999999999E+00003, 0.13427609437637E+00000, 0.20939075523133E-00002, 0.00000000000000E+00000, 0.52260662391845E-00002, 0.15645583566910E-00002, 0.00000000000000E+00000, 0.12905002813718E+00000, 0.52934919562229E-00003, 0.00000000000000E+00000
0.12789999999999E+00003, 0.13421535655960E+00000, 0.65034078083958E-00002, 0.00000000000000E+00000, 0.52287819939842E-00002, 0.19033158105776E-00002, 0.00000000000000E+00000, 0.12898657456561E+00000, 0.46000919978183E-00002, 0.00000000000000E+00000
0.12799999999999E+00003, 0.13432278763153E+00000, 0.10829892613527E-00001, 0.00000000000000E+00000, 0.52693038404429E-00002, 0.22129879120776E-00002, 0.00000000000000E+00000, 0.12905348379109E+00000, 0.86169047014493E-00002, 0.00000000000000E+00000
0.12809999999999E+00003, 0.13466970241711E+00000, 0.14995473184958E-00001, 0.00000000000000E+00000, 0.53389511425105E-00002, 0.24867539272209E-00002, 0.00000000000000E+00000, 0.12933075127460E+00000, 0.12508719257737E-00001, 0.00000000000000E+00000
0.12819999999999E+00003, 0.13514267513746E+00000, 0.18927955973330E-00001, 0.00000000000000E+00000, 0.54037944523777E-00002, 0.27198002568585E-00002, 0.00000000000000E+00000, 0.12973888068508E+00000, 0.16208155716471E-00001, 0.00000000000000E+00000
0.12829999999999E+00003, 0.13560603814686E+00000, 0.22564081152314E-00001, 0.00000000000000E+00000, 0.54478054797622E-00002, 0.29086069678472E-00002, 0.00000000000000E+00000, 0.13015823266710E+00000, 0.19655474184466E-00001, 0.00000000000000E+00000
0.12839999999999E+00003, 0.13603523003417E+00000, 0.25842153265361E-00001, 0.00000000000000E+00000, 0.54839256308591E-00002, 0.30493222847728E-00002, 0.00000000000000E+00000, 0.13055130440331E+00000, 0.22792830980589E-00001, 0.00000000000000E+00000
0.12849999999999E+00003, 0.13654027764673E+00000, 0.28704510078516E-00001, 0.00000000000000E+00000, 0.55403418483260E-00002, 0.31394969363122E-00002, 0.00000000000000E+00000, 0.13099993579841E+00000, 0.25565013142204E-00001, 0.00000000000000E+00000
0.12859999999999E+00003, 0.13717900303420E+00000, 0.31109090094810E-00001, 0.00000000000000E+00000, 0.56116546622779E-00002, 0.31801156758323E-00002, 0.00000000000000E+00000, 0.13156734837192E+00000, 0.27928974418978E-00001, 0.00000000000000E+00000
0.12869999999999E+00003, 0.13772511019898E+00000, 0.33030256843152E-00001, 0.00000000000000E+00000, 0.56394815631731E-00002, 0.31731475085022E-00002, 0.00000000000000E+00000, 0.13208562863580E+00000, 0.29857109334649E-00001, 0.00000000000000E+00000
0.12879999999999E+00003, 0.13792955995164E+00000, 0.34443004986732E-00001, 0.00000000000000E+00000, 0.56062543845838E-00002, 0.31176761360119E-00002, 0.00000000000000E+00000, 0.13232330556706E+00000, 0.31325328850720E-00001, 0.00000000000000E+00000
0.12889999999999E+00003, 0.13801418180030E+00000, 0.35318750031367E-00001, 0.00000000000000E+00000, 0.55968196009979E-00002, 0.30129773486276E-00002, 0.00000000000000E+00000, 0.13241736219930E+00000, 0.32305772682739E-00001, 0.00000000000000E+00000
0.12899999999999E+00003, 0.13838470921418E+00000, 0.35646825085703E-00001, 0.00000000000000E+00000, 0.56617509121781E-00002, 0.28641022973726E-00002, 0.00000000000000E+00000, 0.13272295830201E+00000, 0.32782722788331E-00001, 0.00000000000000E+00000
0.12909999999999E+00003, 0.13881841931405E+00000, 0.35446728661515E-00001, 0.00000000000000E+00000, 0.56928773037779E-00002, 0.26785705595965E-00002, 0.00000000000000E+00000, 0.13312554201027E+00000, 0.32768158101918E-00001, 0.00000000000000E+00000
0.12919999999999E+00003, 0.13863578462545E+00000, 0.34739907366537E-00001, 0.00000000000000E+00000, 0.55813481563045E-00002, 0.24576775796727E-00002, 0.00000000000000E+00000, 0.13305443646915E+00000, 0.32282229786864E-00001, 0.00000000000000E+00000
0.12929999999999E+00003, 0.13784249892181E+00000, 0.33519710969008E-00001, 0.00000000000000E+00000, 0.54296842850509E-00002, 0.21976273987178E-00002, 0.00000000000000E+00000, 0.13241281463676E+00000, 0.31322083570290E-00001, 0.00000000000000E+00000
0.12939999999999E+00003, 0.13731197116203E+00000, 0.31777076498522E-00001, 0.00000000000000E+00000, 0.54215426942359E-00002, 0.19007684574113E-00002, 0.00000000000000E+00000, 0.13189042846780E+00000, 0.29876308041111E-00001, 0.00000000000000E+00000
0.12949999999999E+00003, 0.13747160724296E+00000, 0.29549149875811E-00001, 0.00000000000000E+00000, 0.55207988669524E-00002, 0.15786503190174E-00002, 0.00000000000000E+00000, 0.13195080837601E+00000, 0.27970499556793E-00001, 0.00000000000000E+00000
0.12959999999999E+00003, 0.13755257517110E+00000, 0.26908985723419E-00001, 0.00000000000000E+00000, 0.55024726707097E-00002, 0.12408246235655E-00002, 0.00000000000000E+00000, 0.13205010250039E+00000, 0.25668161099854E-00001, 0.00000000000000E+00000
0.12969999999999E+00003, 0.13661990844668E+00000, 0.23901791112727E-00001, 0.00000000000000E+00000, 0.52769815543138E-00002, 0.88580159453977E-00003, 0.00000000000000E+00000, 0.13134292689236E+00000, 0.23015989518188E-00001, 0.00000000000000E+00000
0.12979999999999E+00003, 0.13492634485641E+00000, 0.20523047151253E-00001, 0.00000000000000E+00000, 0.50355030845488E-00002, 0.50797855857110E-00003, 0.00000000000000E+00000, 0.12989084177186E+00000, 0.20015068592682E-00001, 0.00000000000000E+00000
0.12989999999999E+00003, 0.13377875435404E+00000, 0.16778671261301E-00001, 0.00000000000000E+00000, 0.50283947508996E-00002, 0.11181348548295E-00003, 0.00000000000000E+00000, 0.12875035960314E+00000, 0.16666857775818E-00001, 0.00000000000000E+00000
0.12999999999999E+00003, 0.13414237288614E+00000, 0.12738292101680E-00001, 0.00000000000000E+00000, 0.52792589508203E-00002, -.28802546688989E-00003, 0.00000000000000E+00000, 0.12886311393532E+00000, 0.13026317568570E-00001, 0.00000000000000E+00000
0.13009999999999E+00003, 0.13568904944322E+00000, 0.85014082310557E-00002, 0.00000000000000E+00000, 0.55739187043071E-00002, -.68065517045923E-00003, 0.00000000000000E+00000, 0.13011513073891E+00000, 0.91820634015149E-00002, 0.00000000000000E+00000
0.13019999999999E+00003, 0.13712067962544E+00000, 0.41343480811574E-00002, 0.00000000000000E+00000, 0.56677685903636E-00002, -.10651675594321E-00002, 0.00000000000000E+00000, 0.13145291103508E+00000, 0.51995156405895E-00002, 0.00000000000000E+00000
0.13029999999999E+00003, 0.13732270853278E+00000, -.32573047464059E-00003, 0.00000000000000E+00000, 0.55000052000801E-00002, -.14404275268535E-00002, 0.00000000000000E+00000, 0.13182270333270E+00000, 0.11146970522129E-00002, 0.00000000000000E+00000
0.13039999999999E+00003, 0.13637184383229E+00000, -.48157555886993E-00002, 0.00000000000000E+00000, 0.52501302981388E-00002, -.17957532610267E-00002, 0.00000000000000E+00000, 0.13112171353415E+00000, -.30200023276726E-00002, 0.00000000000000E+00000
0.13049999999999E+00003, 0.13537773522154E+00000, -.92348643562070E-00002, 0.00000000000000E+00000, 0.51541278257947E-00002, -.21180215737057E-00002, 0.00000000000000E+00000, 0.13022360739574E+00000, -.71168427825013E-00002, 0.00000000000000E+00000
0.13059999999999E+00003, 0.13519144085267E+00000, -.13497629531153E-00001, 0.00000000000000E+00000, 0.52460748955437E-00002, -.24041888878449E-00002, 0.00000000000000E+00000, 0.12994536595713E+00000, -.11093440643308E-00001, 0.00000000000000E+00000
0.13069999999999E+00003, 0.13551656773648E+00000, -.17562984384849E-00001, 0.00000000000000E+00000, 0.53495175181410E-00002, -.26574908853026E-00002, 0.00000000000000E+00000, 0.13016705021834E+00000, -.14905493499546E-00001, 0.00000000000000E+00000
0.13079999999999E+00003, 0.13561556430459E+00000, -.21385750912946E-00001, 0.00000000000000E+00000, 0.53480929176724E-00002, -.28726343647538E-00002, 0.00000000000000E+00000, 0.13026747138692E+00000, -.18513116548192E-00001, 0.00000000000000E+00000
0.13089999999999E+00003, 0.13556360780063E+00000, -.24869638905701E-00001, 0.00000000000000E+00000, 0.53500395543909E-00002, -.30351121901269E-00002, 0.00000000000000E+00000, 0.13021356824624E+00000, -.21834526715574E-00001, 0.00000000000000E+00000
0.13099999999999E+00003, 0.13612042155272E+00000, -.27906844140225E-00001, 0.00000000000000E+00000, 0.54951719839494E-00002, -.31375224224001E-00002, 0.00000000000000E+00000, 0.13062524956877E+00000, -.24769321717825E-00001, 0.00000000000000E+00000
0.13109999999999E+00003, 0.13741865620221E+00000, -.30454866887897E-00001, 0.00000000000000E+00000, 0.57043949377309E-00002, -.31879695299299E-00002, 0.00000000000000E+00000, 0.13171426126448E+00000, -.27266897357967E-00001, 0.00000000000000E+00000
0.13119999999999E+00003, 0.13848979906141E+00000, -.32536213660817E-00001, 0.00000000000000E+00000, 0.57587388695922E-00002, -.31973956394342E-00002, 0.00000000000000E+00000, 0.13273106019182E+00000, -.29338818021382E-00001, 0.00000000000000E+00000
0.13129999999999E+00003, 0.13848275699395E+00000, -.34159155620638E-00001, 0.00000000000000E+00000, 0.56144862269238E-00002, -.31648541634999E-00002, 0.00000000000000E+00000, 0.13286827076703E+00000, -.30994301457138E-00001, 0.00000000000000E+00000
0.13139999999999E+00003, 0.13787321230974E+00000, -.35273676545421E-00001, 0.00000000000000E+00000, 0.54864444137229E-00002, -.30818672033588E-00002, 0.00000000000000E+00000, 0.13238676789602E+00000, -.32191809342062E-00001, 0.00000000000000E+00000
0.13149999999999E+00003, 0.13786833347602E+00000, -.35820398063730E-00001, 0.00000000000000E+00000, 0.55642256410276E-00002, -.29469913131231E-00002, 0.00000000000000E+00000, 0.13230410783499E+00000, -.32873406750607E-00001, 0.00000000000000E+00000
0.13159999999999E+00003, 0.13883491478065E+00000, -.35793920327537E-00001, 0.00000000000000E+00000, 0.57633967681304E-00002, -.27687967957725E-00002, 0.00000000000000E+00000, 0.13307151801252E+00000, -.33025123531765E-00001, 0.00000000000000E+00000
0.13169999999999E+00003, 0.13976447066033E+00000, -.35235911395016E-00001, 0.00000000000000E+00000, 0.58213806336681E-00002, -.25557307214872E-00002, 0.00000000000000E+00000, 0.13394309002666E+00000, -.32680180673528E-00001, 0.00000000000000E+00000
0.13179999999999E+00003, 0.13944281408261E+00000, -.34178640431425E-00001, 0.00000000000000E+00000, 0.56173464717407E-00002, -.23085396396677E-00002, 0.00000000000000E+00000, 0.13382546761087E+00000, -.31870100791758E-00001, 0.00000000000000E+00000
0.13189999999999E+00003, 0.13787646178811E+00000, -.32621671404226E-00001, 0.00000000000000E+00000, 0.53156930324181E-00002, -.20252947913475E-00002, 0.00000000000000E+00000, 0.13256076875569E+00000, -.30596376612878E-00001, 0.00000000000000E+00000
0.13199999999999E+00003, 0.13620232227800E+00000, -.30566003369844E-00001, 0.00000000000000E+00000, 0.51595054775659E-00002, -.17096609149128E-00002, 0.00000000000000E+00000, 0.13104281680044E+00000, -.28856342454931E-00001, 0.00000000000000E+00000
0.13209999999999E+00003, 0.13544093041263E+00000, -.28046465266058E-00001, 0.00000000000000E+00000, 0.52194232938505E-00002, -.13703092697237E-00002, 0.00000000000000E+00000, 0.13022150711878E+00000, -.26676155996334E-00001, 0.00000000000000E+00000
0.13219999999999E+00003, 0.13565712690967E+00000, -.25120010866477E-00001, 0.00000000000000E+00000, 0.53733752460426E-00002, -.10144220388298E-00002, 0.00000000000000E+00000, 0.13028375166363E+00000, -.24105588827647E-00001, 0.00000000000000E+00000
0.13229999999999E+00003, 0.13617688647539E+00000, -.21834419560075E-00001, 0.00000000000000E+00000, 0.54626523858909E-00002, -.64430638181368E-00003, 0.00000000000000E+00000, 0.13071423408950E+00000, -.21190113178262E-00001, 0.00000000000000E+00000
0.13239999999999E+00003, 0.13636340985147E+00000, -.18219067979742E-00001, 0.00000000000000E+00000, 0.54343134011381E-00002, -.26028936765377E-00003, 0.00000000000000E+00000, 0.13092909645033E+00000, -.17958778612089E-00001, 0.00000000000000E+00000
0.13249999999999E+00003, 0.13609364990044E+00000, -.14303080558245E-00001, 0.00000000000000E+00000, 0.53445443620500E-00002, 0.13460491897566E-00003, 0.00000000000000E+00000, 0.13074910553839E+00000, -.14437685477221E-00001, 0.00000000000000E+00000
0.13259999999999E+00003, 0.13561113228247E+00000, -.10133760550453E-00001, 0.00000000000000E+00000, 0.52658165105702E-00002, 0.53357505781493E-00003, 0.00000000000000E+00000, 0.13034531577190E+00000, -.10667335608268E-00001, 0.00000000000000E+00000
0.13269999999999E+00003, 0.13516144721912E+00000, -.57784953523509E-00002, 0.00000000000000E+00000, 0.52248242226649E-00002, 0.92795073144492E-00003, 0.00000000000000E+00000, 0.12993662299645E+00000, -.67064460837958E-00002, 0.00000000000000E+00000
0.13279999999999E+00003, 0.13484063688501E+00000, -.13137750550083E-00002, 0.00000000000000E+00000, 0.52137328772716E-00002, 0.13095357546586E-00002, 0.00000000000000E+00000, 0.12962690400774E+00000, -.26233108096670E-00002, 0.00000000000000E+00000
0.13289999999999E+00003, 0.13466890962197E+00000, 0.31849169301923E-00002, 0.00000000000000E+00000, 0.52240940332095E-00002, 0.16715052927788E-00002, 0.00000000000000E+00000, 0.12944481558876E+00000, 0.15134116374135E-00002, 0.00000000000000E+00000
0.13299999999999E+00003, 0.13466631435471E+00000, 0.76454107746720E-00002, 0.00000000000000E+00000, 0.52552267135464E-00002, 0.20079108487979E-00002, 0.00000000000000E+00000, 0.12941108764116E+00000, 0.56374999258741E-00002, 0.00000000000000E+00000
0.13309999999999E+00003, 0.13484288760501E+00000, 0.11996156416535E-00001, 0.00000000000000E+00000, 0.53043916932973E-00002, 0.23129263427633E-00002, 0.00000000000000E+00000, 0.12953849591171E+00000, 0.96832300737714E-00002, 0.00000000000000E+00000
0.13319999999999E+00003, 0.13517514262088E+00000, 0.16165794296243E-00001, 0.00000000000000E+00000, 0.53637609635703E-00002, 0.25809757895605E-00002, 0.00000000000000E+00000, 0.12981138165731E+00000, 0.13584818506683E-00001, 0.00000000000000E+00000
0.13329999999999E+00003, 0.13561790883286E+00000, 0.20084299705958E-00001, 0.00000000000000E+00000, 0.54252815789565E-00002, 0.28069688345548E-00002, 0.00000000000000E+00000, 0.13019262725391E+00000, 0.17277330871404E-00001, 0.00000000000000E+00000
0.13339999999999E+00003, 0.13612147245752E+00000, 0.23685005168065E-00001, 0.00000000000000E+00000, 0.54832787388923E-00002, 0.29866841925894E-00002, 0.00000000000000E+00000, 0.13063819371863E+00000, 0.20698320975475E-00001, 0.00000000000000E+00000
0.13349999999999E+00003, 0.13664946152212E+00000, 0.26906994995533E-00001, 0.00000000000000E+00000, 0.55359819457217E-00002, 0.31171230864374E-00002, 0.00000000000000E+00000, 0.13111347957640E+00000, 0.23789871909096E-00001, 0.00000000000000E+00000
0.13359999999999E+00003, 0.13718057440883E+00000, 0.29697750547623E-00001, 0.00000000000000E+00000, 0.55833573988391E-00002, 0.31967393240870E-00002, 0.00000000000000E+00000, 0.13159721700999E+00000, 0.26501011223536E-00001, 0.00000000000000E+00000
0.13369999999999E+00003, 0.13769009161512E+00000, 0.32014648974984E-00001, 0.00000000000000E+00000, 0.56229552897295E-00002, 0.32252776816198E-00002, 0.00000000000000E+00000, 0.13206713632539E+00000, 0.28789371293364E-00001, 0.00000000000000E+00000
0.13379999999999E+00003, 0.13814313316694E+00000, 0.33825687480789E-00001, 0.00000000000000E+00000, 0.56509547644542E-00002, 0.32036055912195E-00002, 0.00000000000000E+00000, 0.13249217840249E+00000, 0.30622081889569E-00001, 0.00000000000000E+00000
0.13389999999999E+00003, 0.13850979412604E+00000, 0.35108986285675E-00001, 0.00000000000000E+00000, 0.56658003691856E-00002, 0.31334139504737E-00002, 0.00000000000000E+00000, 0.13284399375685E+00000, 0.31975572335201E-00001, 0.00000000000000E+00000
0.13399999999999E+00003, 0.13876662839561E+00000, 0.35852339604556E-00001, 0.00000000000000E+00000, 0.56667016329792E-00002, 0.30170723442619E-00002, 0.00000000000000E+00000, 0.13309992676263E+00000, 0.32835267260294E-00001, 0.00000000000000E+00000
0.13409999999999E+00003, 0.13889906738441E+00000, 0.36051926244996E-00001, 0.00000000000000E+00000, 0.56541847976914E-00002, 0.28572869545929E-00002, 0.00000000000000E+00000, 0.13324488258672E+00000, 0.33194639290403E-00001, 0.00000000000000E+00000
0.13419999999999E+00003, 0.13890543208162E+00000, 0.35711208397308E-00001, 0.00000000000000E+00000, 0.56301750689195E-00002, 0.26570152136367E-00002, 0.00000000000000E+00000, 0.13327525701270E+00000, 0.33054193183672E-00001, 0.00000000000000E+00000
0.13429999999999E+00003, 0.13878903899739E+00000, 0.34840005982513E-00001, 0.00000000000000E+00000, 0.55960192349010E-00002, 0.24193422567410E-00002, 0.00000000000000E+00000, 0.13319301976249E+00000, 0.32420663725772E-00001, 0.00000000000000E+00000
0.13439999999999E+00003, 0.13855700722816E+00000, 0.33453523422523E-00001, 0.00000000000000E+00000, 0.55532859707908E-00002, 0.21474158416186E-00002, 0.00000000000000E+00000, 0.13300372125736E+00000, 0.31306107580904E-00001, 0.00000000000000E+00000
0.13449999999999E+00003, 0.13822162443848E+00000, 0.31572118222062E-00001, 0.00000000000000E+00000, 0.55038556213486E-00002, 0.18445658263029E-00002, 0.00000000000000E+00000, 0.13271776881714E+00000, 0.29727552395760E-00001, 0.00000000000000E+00000
0.13459999999999E+00003, 0.13779882013357E+00000, 0.29221289338093E-00001, 0.00000000000000E+00000, 0.54498562422601E-00002, 0.15143450479025E-00002, 0.00000000000000E+00000, 0.13234896389131E+00000, 0.27706944290191E-00001, 0.00000000000000E+00000
0.13469999999999E+00003, 0.13731301739543E+00000, 0.26432284455395E-00001, 0.00000000000000E+00000, 0.53948920195650E-00002, 0.11607057582920E-00002, 0.00000000000000E+00000, 0.13191812537587E+00000, 0.25271578697103E-00001, 0.00000000000000E+00000
0.13479999999999E+00003, 0.13679665383531E+00000, 0.23242022420877E-00001, 0.00000000000000E+00000, 0.53431246212238E-00002, 0.78797112378526E-00003, 0.00000000000000E+00000, 0.13145352921409E+00000, 0.22454051297092E-00001, 0.00000000000000E+00000
0.13489999999999E+00003, 0.13628570100926E+00000, 0.19692508048094E-00001, 0.00000000000000E+00000, 0.52985000458350E-00002, 0.40078347313677E-00003, 0.00000000000000E+00000, 0.13098720096343E+00000, 0.19291724574958E-00001, 0.00000000000000E+00000
0.13499999999999E+00003, 0.13581707686945E+00000, 0.15831867092313E-00001, 0.00000000000000E+00000, 0.52641419041072E-00002, 0.44174401696573E-00005, 0.00000000000000E+00000, 0.13055293496535E+00000, 0.15827449652144E-00001, 0.00000000000000E+00000
0.13499999999999E+00003, 0.13581707686945E+00000, 0.15831867092313E-00001, 0.00000000000000E+00000, 0.52641419041072E-00002, 0.44174401696573E-00005, 0.00000000000000E+00000, 0.13055293496535E+00000, 0.15827449652144E-00001, 0.00000000000000E+00000
0.13509999999999E+00003, 0.13540843464685E+00000, 0.11713956787304E-00001, 0.00000000000000E+00000, 0.52388432137997E-00002, -.39543759013583E-00003, 0.00000000000000E+00000, 0.13016959143306E+00000, 0.12109394377440E-00001, 0.00000000000000E+00000
0.13519999999999E+00003, 0.13506800218864E+00000, 0.73972248103256E-00002, 0.00000000000000E+00000, 0.52224530637182E-00002, -.79279862713866E-00003, 0.00000000000000E+00000, 0.12984554912492E+00000, 0.81900234374643E-00002, 0.00000000000000E+00000
0.13529999999999E+00003, 0.13482544432333E+00000, 0.29454449303819E-00002, 0.00000000000000E+00000, 0.52204364273342E-00002, -.11811028554417E-00002, 0.00000000000000E+00000, 0.12960500789599E+00000, 0.41265477858236E-00002, 0.00000000000000E+00000
0.13539999999999E+00003, 0.13472095813066E+00000, -.15721230480638E-00002, 0.00000000000000E+00000, 0.52370159529846E-00002, -.15534068119151E-00002, 0.00000000000000E+00000, 0.12948394217768E+00000, -.18716236148776E-00004, 0.00000000000000E+00000
0.13549999999999E+00003, 0.13476232393303E+00000, -.60831118832491E-00002, 0.00000000000000E+00000, 0.52682181691438E-00002, -.19029381754218E-00002, 0.00000000000000E+00000, 0.12949410576389E+00000, -.41801737078273E-00002, 0.00000000000000E+00000
0.13559999999999E+00003, 0.13493050450899E+00000, -.10512983968199E-00001, 0.00000000000000E+00000, 0.53085515831132E-00002, -.22229905513901E-00002, 0.00000000000000E+00000, 0.12962195292588E+00000, -.82899934168088E-00002, 0.00000000000000E+00000
0.13569999999999E+00003, 0.13521104966927E+00000, -.14786326886292E-00001, 0.00000000000000E+00000, 0.53566256490211E-00002, -.25072261247689E-00002, 0.00000000000000E+00000, 0.12985442402024E+00000, -.12279100761523E-00001, 0.00000000000000E+00000
0.13579999999999E+00003, 0.13559717981087E+00000, -.18829321750424E-00001, 0.00000000000000E+00000, 0.54118792518678E-00002, -.27501267823090E-00002, 0.00000000000000E+00000, 0.13018530055900E+00000, -.16079194968115E-00001, 0.00000000000000E+00000
0.13589999999999E+00003, 0.13607044669269E+00000, -.22572065103603E-00001, 0.00000000000000E+00000, 0.54705838512099E-00002, -.29472191406792E-00002, 0.00000000000000E+00000, 0.13059986284148E+00000, -.19624845962924E-00001, 0.00000000000000E+00000
0.13599999999999E+00003, 0.13660447972585E+00000, -.25950763685132E-00001, 0.00000000000000E+00000, 0.55288511344015E-00002, -.30952518915018E-00002, 0.00000000000000E+00000, 0.13107562859145E+00000, -.22855511793630E-00001, 0.00000000000000E+00000
0.13609999999999E+00003, 0.13716176773901E+00000, -.28910573439930E-00001, 0.00000000000000E+00000, 0.55814605148921E-00002, -.31924788992127E-00002, 0.00000000000000E+00000, 0.13158030722412E+00000, -.25718094540717E-00001, 0.00000000000000E+00000
0.13619999999999E+00003, 0.13769188563112E+00000, -.31406820643137E-00001, 0.00000000000000E+00000, 0.56226053524389E-00002, -.32384302588598E-00002, 0.00000000000000E+00000, 0.13206928027868E+00000, -.28168390384277E-00001, 0.00000000000000E+00000
0.13629999999999E+00003, 0.13815998420461E+00000, -.33404949225471E-00001, 0.00000000000000E+00000, 0.56517599898577E-00002, -.32336918156972E-00002, 0.00000000000000E+00000, 0.13250822421475E+00000, -.30171257409774E-00001, 0.00000000000000E+00000
0.13639999999999E+00003, 0.13855633072819E+00000, -.34879707873112E-00001, 0.00000000000000E+00000, 0.56713962070237E-00002, -.31796472388600E-00002, 0.00000000000000E+00000, 0.13288493452117E+00000, -.31700060634252E-00001, 0.00000000000000E+00000
0.13649999999999E+00003, 0.13886398045835E+00000, -.35815249575772E-00001, 0.00000000000000E+00000, 0.56793812172571E-00002, -.30784166407020E-00002, 0.00000000000000E+00000, 0.13318459924109E+00000, -.32736832935070E-00001, 0.00000000000000E+00000
0.13659999999999E+00003, 0.13905097025430E+00000, -.36205377729589E-00001, 0.00000000000000E+00000, 0.56718489578708E-00002, -.29326816628459E-00002, 0.00000000000000E+00000, 0.13337912129643E+00000, -.33272696066743E-00001, 0.00000000000000E+00000
0.13669999999999E+00003, 0.13909687700808E+00000, -.36051387222172E-00001, 0.00000000000000E+00000, 0.56492121728949E-00002, -.27452627794667E-00002, 0.00000000000000E+00000, 0.13344766483518E+00000, -.33306124442705E-00001, 0.00000000000000E+00000
0.13679999999999E+00003, 0.13900567336235E+00000, -.35360181288032E-00001, 0.00000000000000E+00000, 0.56153944065706E-00002, -.25190291007335E-00002, 0.00000000000000E+00000, 0.13339027895578E+00000, -.32841152187298E-00001, 0.00000000000000E+00000
0.13689999999999E+00003, 0.13879891145432E+00000, -.34144453340183E-00001, 0.00000000000000E+00000, 0.55747417993648E-00002, -.22571235770811E-00002, 0.00000000000000E+00000, 0.13322416965496E+00000, -.31887329763102E-00001, 0.00000000000000E+00000
0.13699999999999E+00003, 0.13849542981259E+00000, -.32423529975883E-00001, 0.00000000000000E+00000, 0.55285491455240E-00002, -.19630454689581E-00002, 0.00000000000000E+00000, 0.13296688066707E+00000, -.30460484506925E-00001, 0.00000000000000E+00000
0.13709999999999E+00003, 0.13810006794594E+00000, -.30222007012738E-00001, 0.00000000000000E+00000, 0.54759512469230E-00002, -.16403324206885E-00002, 0.00000000000000E+00000, 0.13262411669902E+00000, -.28581674592050E-00001, 0.00000000000000E+00000
0.13719999999999E+00003, 0.13762906662582E+00000, -.27569199066785E-00001, 0.00000000000000E+00000, 0.54204101640858E-00002, -.12927146270761E-00002, 0.00000000000000E+00000, 0.13220865646173E+00000, -.26276484439709E-00001, 0.00000000000000E+00000
0.13729999999999E+00003, 0.13711986872992E+00000, -.24500200869098E-00001, 0.00000000000000E+00000, 0.53677944620981E-00002, -.92443094411931E-00003, 0.00000000000000E+00000, 0.13175207426782E+00000, -.23575769924979E-00001, 0.00000000000000E+00000
0.13739999999999E+00003, 0.13659961361761E+00000, -.21055792989027E-00001, 0.00000000000000E+00000, 0.53192824757813E-00002, -.54007210642326E-00003, 0.00000000000000E+00000, 0.13128033114183E+00000, -.20515720882604E-00001, 0.00000000000000E+00000
0.13749999999999E+00003, 0.13609313909819E+00000, -.17281995868697E-00001, 0.00000000000000E+00000, 0.52774303142011E-00002, -.14460033664543E-00003, 0.00000000000000E+00000, 0.13081570878399E+00000, -.17137395532052E-00001, 0.00000000000000E+00000
0.13759999999999E+00003, 0.13564436614551E+00000, -.13230214649758E-00001, 0.00000000000000E+00000, 0.52481829787163E-00002, 0.25652431215906E-00003, 0.00000000000000E+00000, 0.13039618316680E+00000, -.13486738961917E-00001, 0.00000000000000E+00000
0.13769999999999E+00003, 0.13528396533852E+00000, -.89577398616246E-00002, 0.00000000000000E+00000, 0.52321015099138E-00002, 0.65725444754605E-00003, 0.00000000000000E+00000, 0.13005186382861E+00000, -.96149943091707E-00002, 0.00000000000000E+00000
0.13779999999999E+00003, 0.13501688251004E+00000, -.45277136315202E-00002, 0.00000000000000E+00000, 0.52266840209680E-00002, 0.10510479857748E-00002, 0.00000000000000E+00000, 0.12979019848907E+00000, -.55787616172950E-00002, 0.00000000000000E+00000
0.13789999999999E+00003, 0.13486078071399E+00000, -.75162869069556E-00005, 0.00000000000000E+00000, 0.52350173061015E-00002, 0.14312104518859E-00002, 0.00000000000000E+00000, 0.12962576340789E+00000, -.14387267387928E-00002, 0.00000000000000E+00000
0.13799999999999E+00003, 0.13484008875934E+00000, 0.45321275909111E-00002, 0.00000000000000E+00000, 0.52592430939955E-00002, 0.17910132057662E-00002, 0.00000000000000E+00000, 0.12958084566535E+00000, 0.27411143851448E-00002, 0.00000000000000E+00000
0.13809999999999E+00003, 0.13495379224325E+00000, 0.90163556318478E-00002, 0.00000000000000E+00000, 0.52958004825352E-00002, 0.21234043354199E-00002, 0.00000000000000E+00000, 0.12965799176071E+00000, 0.68929512964279E-00002, 0.00000000000000E+00000
0.13819999999999E+00003, 0.13519354409936E+00000, 0.13368014504084E-00001, 0.00000000000000E+00000, 0.53426796323549E-00002, 0.24216086632811E-00002, 0.00000000000000E+00000, 0.12985086446700E+00000, 0.10946405840803E-00001, 0.00000000000000E+00000
0.13829999999999E+00003, 0.13556105219850E+00000, 0.17512034065124E-00001, 0.00000000000000E+00000, 0.53999776942651E-00002, 0.26799617485745E-00002, 0.00000000000000E+00000, 0.13016107450423E+00000, 0.14832072316550E-00001, 0.00000000000000E+00000
0.13839999999999E+00003, 0.13603104812453E+00000, 0.21377448622806E-00001, 0.00000000000000E+00000, 0.54607778892825E-00002, 0.28937956509529E-00002, 0.00000000000000E+00000, 0.13057027023524E+00000, 0.18483652971853E-00001, 0.00000000000000E+00000
0.13849999999999E+00003, 0.13654663122630E+00000, 0.24898463007291E-00001, 0.00000000000000E+00000, 0.55160802586320E-00002, 0.30593777747454E-00002, 0.00000000000000E+00000, 0.13103055096767E+00000, 0.21839085232546E-00001, 0.00000000000000E+00000
0.13859999999999E+00003, 0.13707152383513E+00000, 0.28016838140647E-00001, 0.00000000000000E+00000, 0.55653394208891E-00002, 0.31743441656235E-00002, 0.00000000000000E+00000, 0.13150618441424E+00000, 0.24842493975024E-00001, 0.00000000000000E+00000
0.13869999999999E+00003, 0.13759929502321E+00000, 0.30683854162657E-00001, 0.00000000000000E+00000, 0.56114771894385E-00002, 0.32378068164852E-00002, 0.00000000000000E+00000, 0.13198781783378E+00000, 0.27446047346171E-00001, 0.00000000000000E+00000
0.13879999999999E+00003, 0.13811181110961E+00000, 0.32860537323171E-00001, 0.00000000000000E+00000, 0.56512819559250E-00002, 0.32499805950537E-00002, 0.00000000000000E+00000, 0.13246052915369E+00000, 0.29610556728117E-00001, 0.00000000000000E+00000
0.13889999999999E+00003, 0.13856503703498E+00000, 0.34518660028240E-00001, 0.00000000000000E+00000, 0.56779390091638E-00002, 0.32121317783156E-00002, 0.00000000000000E+00000, 0.13288709802582E+00000, 0.31306528249924E-00001, 0.00000000000000E+00000
0.13899999999999E+00003, 0.13891153492862E+00000, 0.35640867694919E-00001, 0.00000000000000E+00000, 0.56872640057672E-00002, 0.31263638685720E-00002, 0.00000000000000E+00000, 0.13322427092285E+00000, 0.32514503826347E-00001, 0.00000000000000E+00000
0.13909999999999E+00003, 0.13911574889348E+00000, 0.36218306513463E-00001, 0.00000000000000E+00000, 0.56785940421421E-00002, 0.29950819058299E-00002, 0.00000000000000E+00000, 0.13343715485134E+00000, 0.33223224607633E-00001, 0.00000000000000E+00000
0.13919999999999E+00003, 0.13917729907253E+00000, 0.36248129979531E-00001, 0.00000000000000E+00000, 0.56574487170184E-00002, 0.28207363446323E-00002, 0.00000000000000E+00000, 0.13351985035551E+00000, 0.33427393634899E-00001, 0.00000000000000E+00000
0.13929999999999E+00003, 0.13913011802082E+00000, 0.35734608557775E-00001, 0.00000000000000E+00000, 0.56313388226669E-00002, 0.26063239612398E-00002, 0.00000000000000E+00000, 0.13349877919815E+00000, 0.33128284596535E-00001, 0.00000000000000E+00000
0.13939999999999E+00003, 0.13899072234944E+00000, 0.34689899112692E-00001, 0.00000000000000E+00000, 0.55992753461595E-00002, 0.23552673728180E-00002, 0.00000000000000E+00000, 0.13339144700329E+00000, 0.32334631739874E-00001, 0.00000000000000E+00000
0.13949999999999E+00003, 0.13873514195783E+00000, 0.33132469457932E-00001, 0.00000000000000E+00000, 0.55543922879207E-00002, 0.20709762838458E-00002, 0.00000000000000E+00000, 0.13318074966991E+00000, 0.31061493174086E-00001, 0.00000000000000E+00000
0.13959999999999E+00003, 0.13835186515499E+00000, 0.31085126418411E-00001, 0.00000000000000E+00000, 0.54979797857970E-00002, 0.17567684530162E-00002, 0.00000000000000E+00000, 0.13285388536919E+00000, 0.29328357965394E-00001, 0.00000000000000E+00000
0.13969999999999E+00003, 0.13787767522066E+00000, 0.28575101259104E-00001, 0.00000000000000E+00000, 0.54395728523310E-00002, 0.14162469799781E-00002, 0.00000000000000E+00000, 0.13243810236832E+00000, 0.27158854279126E-00001, 0.00000000000000E+00000
0.13979999999999E+00003, 0.13736066074038E+00000, 0.25635131349570E-00001, 0.00000000000000E+00000, 0.53851627984602E-00002, 0.10534693511338E-00002, 0.00000000000000E+00000, 0.13197549794192E+00000, 0.24581661998436E-00001, 0.00000000000000E+00000
0.13989999999999E+00003, 0.13683710945547E+00000, 0.22303803761796E-00001, 0.00000000000000E+00000, 0.53368601787386E-00002, 0.67289039048313E-00003, 0.00000000000000E+00000, 0.13150024927673E+00000, 0.21630913371313E-00001, 0.00000000000000E+00000
0.13999999999999E+00003, 0.13634002292484E+00000, 0.18626145173617E-00001, 0.00000000000000E+00000, 0.52969975960644E-00002, 0.27953845896367E-00003, 0.00000000000000E+00000, 0.13104302532878E+00000, 0.18346606714653E-00001, 0.00000000000000E+00000
0.14009999999999E+00003, 0.13588987428603E+00000, 0.14653100497340E-00001, 0.00000000000000E+00000, 0.52652947497344E-00002, -.12113499372368E-00003, 0.00000000000000E+00000, 0.13062457953630E+00000, 0.14774235491064E-00001, 0.00000000000000E+00000
0.14019999999999E+00003, 0.13548766042615E+00000, 0.10439299457975E-00001, 0.00000000000000E+00000, 0.52396430875437E-00002, -.52359995381746E-00003, 0.00000000000000E+00000, 0.13024801733860E+00000, 0.10962899411793E-00001, 0.00000000000000E+00000
0.14029999999999E+00003, 0.13515413215439E+00000, 0.60447276137455E-00002, 0.00000000000000E+00000, 0.52248673928037E-00002, -.92160599076474E-00003, 0.00000000000000E+00000, 0.12992926476158E+00000, 0.69663336045103E-00002, 0.00000000000000E+00000
0.14039999999999E+00003, 0.13494183912454E+00000, 0.15360859185652E-00002, 0.00000000000000E+00000, 0.52293053503671E-00002, -.13081901356264E-00002, 0.00000000000000E+00000, 0.12971253377417E+00000, 0.28442760541917E-00002, 0.00000000000000E+00000
0.14049999999999E+00003, 0.13488417619803E+00000, -.30155092680493E-00002, 0.00000000000000E+00000, 0.52527111132863E-00002, -.16764311726468E-00002, 0.00000000000000E+00000, 0.12963146508474E+00000, -.13390780954025E-00002, 0.00000000000000E+00000
0.14059999999999E+00003, 0.13497426079407E+00000, -.75363980380983E-00002, 0.00000000000000E+00000, 0.52891033358333E-00002, -.20195207845360E-00002, 0.00000000000000E+00000, 0.12968515745824E+00000, -.55168772535623E-00002, 0.00000000000000E+00000
0.14069999999999E+00003, 0.13519556687889E+00000, -.11949925762363E-00001, 0.00000000000000E+00000, 0.53348737883583E-00002, -.23305319964272E-00002, 0.00000000000000E+00000, 0.12986069309053E+00000, -.96193937659355E-00002, 0.00000000000000E+00000
0.14079999999999E+00003, 0.13552482161777E+00000, -.16179780103110E-00001, 0.00000000000000E+00000, 0.53862345610025E-00002, -.26033223632500E-00002, 0.00000000000000E+00000, 0.13013858705676E+00000, -.13576457739860E-00001, 0.00000000000000E+00000
0.14089999999999E+00003, 0.13593713335546E+00000, -.20153719329274E-00001, 0.00000000000000E+00000, 0.54403782704965E-00002, -.28329397691821E-00002, 0.00000000000000E+00000, 0.13049675508496E+00000, -.17320779560092E-00001, 0.00000000000000E+00000
0.14099999999999E+00003, 0.13642410980493E+00000, -.23803878125102E-00001, 0.00000000000000E+00000, 0.54982157562883E-00002, -.30152963913914E-00002, 0.00000000000000E+00000, 0.13092589404864E+00000, -.20788581733711E-00001, 0.00000000000000E+00000
0.14109999999999E+00003, 0.13697876407392E+00000, -.27068067587644E-00001, 0.00000000000000E+00000, 0.55583789250986E-00002, -.31474341540263E-00002, 0.00000000000000E+00000, 0.13142038514882E+00000, -.23920633433618E-00001, 0.00000000000000E+00000
0.14119999999999E+00003, 0.13755375533981E+00000, -.29894498441211E-00001, 0.00000000000000E+00000, 0.56111719705320E-00002, -.32281860816468E-00002, 0.00000000000000E+00000, 0.13194258336927E+00000, -.26666312359565E-00001, 0.00000000000000E+00000
0.14129999999999E+00003, 0.13808035508270E+00000, -.32242267130658E-00001, 0.00000000000000E+00000, 0.56484186914462E-00002, -.32575200855457E-00002, 0.00000000000000E+00000, 0.13243193639126E+00000, -.28984747045113E-00001, 0.00000000000000E+00000
0.14139999999999E+00003, 0.13852750478171E+00000, -.34079243164539E-00001, 0.00000000000000E+00000, 0.56726036154488E-00002, -.32360918790189E-00002, 0.00000000000000E+00000, 0.13285490116626E+00000, -.30843151285520E-00001, 0.00000000000000E+00000
0.14149999999999E+00003, 0.13888870063413E+00000, -.35382754237808E-00001, 0.00000000000000E+00000, 0.56862042891396E-00002, -.31655614270779E-00002, 0.00000000000000E+00000, 0.13320249634499E+00000, -.32217192810730E-00001, 0.00000000000000E+00000
0.14159999999999E+00003, 0.13912716429582E+00000, -.36141408191712E-00001, 0.00000000000000E+00000, 0.56830960506240E-00002, -.30485627817808E-00002, 0.00000000000000E+00000, 0.13344406824519E+00000, -.33092845409931E-00001, 0.00000000000000E+00000
0.14169999999999E+00003, 0.13921139151628E+00000, -.36351945574543E-00001, 0.00000000000000E+00000, 0.56628266813526E-00002, -.28877666226711E-00002, 0.00000000000000E+00000, 0.13354856483493E+00000, -.33464178951872E-00001, 0.00000000000000E+00000
0.14179999999999E+00003, 0.13917195129158E+00000, -.36016230368414E-00001, 0.00000000000000E+00000, 0.56361977985083E-00002, -.26858237734330E-00002, 0.00000000000000E+00000, 0.13353575349308E+00000, -.33330406594981E-00001, 0.00000000000000E+00000
0.14189999999999E+00003, 0.13904978778592E+00000, -.35143608260985E-00001, 0.00000000000000E+00000, 0.56074370198667E-00002, -.24460357354511E-00002, 0.00000000000000E+00000, 0.13344235076605E+00000, -.32697572525534E-00001, 0.00000000000000E+00000
0.14199999999999E+00003, 0.13883109821862E+00000, -.33751230511021E-00001, 0.00000000000000E+00000, 0.55687596335465E-00002, -.21719584115627E-00002, 0.00000000000000E+00000, 0.13326233858508E+00000, -.31579272099458E-00001, 0.00000000000000E+00000
0.14209999999999E+00003, 0.13849503632272E+00000, -.31860086198126E-00001, 0.00000000000000E+00000, 0.55182616892551E-00002, -.18667407895161E-00002, 0.00000000000000E+00000, 0.13297677463346E+00000, -.29993345408610E-00001, 0.00000000000000E+00000
0.14219999999999E+00003, 0.13807440363913E+00000, -.29494679730426E-00001, 0.00000000000000E+00000, 0.54654380104162E-00002, -.15337277933472E-00002, 0.00000000000000E+00000, 0.13260896562871E+00000, -.27960951937079E-00001, 0.00000000000000E+00000
0.14229999999999E+00003, 0.13761103982268E+00000, -.26687233660702E-00001, 0.00000000000000E+00000, 0.54147055862416E-00002, -.11772399458185E-00002, 0.00000000000000E+00000, 0.13219633423644E+00000, -.25509993714883E-00001, 0.00000000000000E+00000
0.14239999999999E+00003, 0.13710756963968E+00000, -.23476348379588E-00001, 0.00000000000000E+00000, 0.53621875394735E-00002, -.80173933312067E-00003, 0.00000000000000E+00000, 0.13174538210020E+00000, -.22674609046467E-00001, 0.00000000000000E+00000
0.14249999999999E+00003, 0.13657508200764E+00000, -.19903073405780E-00001, 0.00000000000000E+00000, 0.53110441630215E-00002, -.41143581853931E-00003, 0.00000000000000E+00000, 0.13126403784462E+00000, -.19491637587241E-00001, 0.00000000000000E+00000
0.14259999999999E+00003, 0.13607175352588E+00000, -.16014330477466E-00001, 0.00000000000000E+00000, 0.52718963406878E-00002, -.11524901558979E-00004, 0.00000000000000E+00000, 0.13079985718519E+00000, -.16002805575907E-00001, 0.00000000000000E+00000
0.14269999999999E+00003, 0.13564043042750E+00000, -.11865852248206E-00001, 0.00000000000000E+00000, 0.52460169216366E-00002, 0.39176140840258E-00003, 0.00000000000000E+00000, 0.13039441350586E+00000, -.12257613656608E-00001, 0.00000000000000E+00000
0.14279999999999E+00003, 0.13528917191960E+00000, -.75180854937877E-00002, 0.00000000000000E+00000, 0.52304529388225E-00002, 0.79226639602126E-00003, 0.00000000000000E+00000, 0.13005871898078E+00000, -.83103518898090E-00002, 0.00000000000000E+00000
0.14289999999999E+00003, 0.13504672098931E+00000, -.30336360763538E-00002, 0.00000000000000E+00000, 0.52303724301221E-00002, 0.11839161299543E-00002, 0.00000000000000E+00000, 0.12981634855919E+00000, -.42175522063081E-00002, 0.00000000000000E+00000
0.14299999999999E+00003, 0.13494898451336E+00000, 0.15192394537312E-00002, 0.00000000000000E+00000, 0.52485302112536E-00002, 0.15598154806173E-00002, 0.00000000000000E+00000, 0.12970045430211E+00000, -.40576026886140E-00004, 0.00000000000000E+00000
0.14309999999999E+00003, 0.13498069571171E+00000, 0.60657185212583E-00002, 0.00000000000000E+00000, 0.52768201055180E-00002, 0.19125340885386E-00002, 0.00000000000000E+00000, 0.12970387560620E+00000, 0.41531844327197E-00002, 0.00000000000000E+00000
0.14319999999999E+00003, 0.13512228901765E+00000, 0.10528888826914E-00001, 0.00000000000000E+00000, 0.53133008284189E-00002, 0.22351025688991E-00002, 0.00000000000000E+00000, 0.12980898818923E+00000, 0.82937862580152E-00002, 0.00000000000000E+00000
0.14329999999999E+00003, 0.13539920820429E+00000, 0.14833594795774E-00001, 0.00000000000000E+00000, 0.53647404784729E-00002, 0.25215485059255E-00002, 0.00000000000000E+00000, 0.13003446772582E+00000, 0.12312046289848E-00001, 0.00000000000000E+00000
0.14339999999999E+00003, 0.13581821742798E+00000, 0.18906181650199E-00001, 0.00000000000000E+00000, 0.54275854430688E-00002, 0.27664600331704E-00002, 0.00000000000000E+00000, 0.13039063198492E+00000, 0.16139721617028E-00001, 0.00000000000000E+00000
0.14349999999999E+00003, 0.13631369461648E+00000, 0.22675659324667E-00001, 0.00000000000000E+00000, 0.54865880991757E-00002, 0.29650940025007E-00002, 0.00000000000000E+00000, 0.13082710651731E+00000, 0.19710565322166E-00001, 0.00000000000000E+00000
0.14359999999999E+00003, 0.13682424406033E+00000, 0.26077591170494E-00001, 0.00000000000000E+00000, 0.55372374219005E-00002, 0.31140764677487E-00002, 0.00000000000000E+00000, 0.13128700663843E+00000, 0.22963514702745E-00001, 0.00000000000000E+00000
0.14369999999999E+00003, 0.13735174291841E+00000, 0.29056982381638E-00001, 0.00000000000000E+00000, 0.55871163827875E-00002, 0.32117527998267E-00002, 0.00000000000000E+00000, 0.13176462653562E+00000, 0.25845229581812E-00001, 0.00000000000000E+00000
0.14379999999999E+00003, 0.13789623654667E+00000, 0.31568474296347E-00001, 0.00000000000000E+00000, 0.56353190543026E-00002, 0.32577323784468E-00002, 0.00000000000000E+00000, 0.13226091749236E+00000, 0.28310741917900E-00001, 0.00000000000000E+00000
0.14389999999999E+00003, 0.13839945120019E+00000, 0.33577302880853E-00001, 0.00000000000000E+00000, 0.56698656564116E-00002, 0.32526814481435E-00002, 0.00000000000000E+00000, 0.13272958554377E+00000, 0.30324621432710E-00001, 0.00000000000000E+00000
0.14399999999999E+00003, 0.13880001472678E+00000, 0.35059525065622E-00001, 0.00000000000000E+00000, 0.56859093478403E-00002, 0.31981413814609E-00002, 0.00000000000000E+00000, 0.13311410537894E+00000, 0.31861383684161E-00001, 0.00000000000000E+00000
0.14409999999999E+00003, 0.13908238013758E+00000, 0.35999693434998E-00001, 0.00000000000000E+00000, 0.56880967013352E-00002, 0.30961282803024E-00002, 0.00000000000000E+00000, 0.13339428343625E+00000, 0.32903565154696E-00001, 0.00000000000000E+00000
0.14419999999999E+00003, 0.13924618745952E+00000, 0.36389952997533E-00001, 0.00000000000000E+00000, 0.56788698063148E-00002, 0.29490516971661E-00002, 0.00000000000000E+00000, 0.13356731765321E+00000, 0.33440901300367E-00001, 0.00000000000000E+00000
0.14429999999999E+00003, 0.13928885110741E+00000, 0.36231064619748E-00001, 0.00000000000000E+00000, 0.56587723200355E-00002, 0.27599033366580E-00002, 0.00000000000000E+00000, 0.13363007878737E+00000, 0.33471161283090E-00001, 0.00000000000000E+00000
0.14439999999999E+00003, 0.13921652467814E+00000, 0.35532080316781E-00001, 0.00000000000000E+00000, 0.56296380247285E-00002, 0.25320716102186E-00002, 0.00000000000000E+00000, 0.13358688665341E+00000, 0.33000008706563E-00001, 0.00000000000000E+00000
0.14449999999999E+00003, 0.13902507756369E+00000, 0.34307355547520E-00001, 0.00000000000000E+00000, 0.55895306685551E-00002, 0.22687330318314E-00002, 0.00000000000000E+00000, 0.13343554689513E+00000, 0.32038622515689E-00001, 0.00000000000000E+00000
0.14459999999999E+00003, 0.13869840315782E+00000, 0.32575186514777E-00001, 0.00000000000000E+00000, 0.55362153449141E-00002, 0.19728946486086E-00002, 0.00000000000000E+00000, 0.13316218781290E+00000, 0.30602291866168E-00001, 0.00000000000000E+00000
0.14469999999999E+00003, 0.13825864599091E+00000, 0.30358741001356E-00001, 0.00000000000000E+00000, 0.54775281595950E-00002, 0.16479363396109E-00002, 0.00000000000000E+00000, 0.13278111783131E+00000, 0.28710804661745E-00001, 0.00000000000000E+00000
0.14479999999999E+00003, 0.13777485515665E+00000, 0.27688124565317E-00001, 0.00000000000000E+00000, 0.54253265569790E-00002, 0.12980346562517E-00002, 0.00000000000000E+00000, 0.13234952859967E+00000, 0.26390089909065E-00001, 0.00000000000000E+00000
0.14489999999999E+00003, 0.13728909692024E+00000, 0.24600140020773E-00001, 0.00000000000000E+00000, 0.53793320778214E-00002, 0.92768902579332E-00003, 0.00000000000000E+00000, 0.13190976484241E+00000, 0.23672450994980E-00001, 0.00000000000000E+00000
0.14499999999999E+00003, 0.13678416827363E+00000, 0.21135713051690E-00001, 0.00000000000000E+00000, 0.53310288934312E-00002, 0.54122525551570E-00003, 0.00000000000000E+00000, 0.13145313938020E+00000, 0.20594487796175E-00001, 0.00000000000000E+00000
0.14509999999999E+00003, 0.13626077772638E+00000, 0.17340227053754E-00001, 0.00000000000000E+00000, 0.52836231835852E-00002, 0.14344305672209E-00003, 0.00000000000000E+00000, 0.13097715454280E+00000, 0.17196783997032E-00001, 0.00000000000000E+00000
0.14519999999999E+00003, 0.13577937603854E+00000, 0.13265626471998E-00001, 0.00000000000000E+00000, 0.52496724663845E-00002, -.25995434127046E-00003, 0.00000000000000E+00000, 0.13052970357215E+00000, 0.13525580813268E-00001, 0.00000000000000E+00000
0.14529999999999E+00003, 0.13539937694894E+00000, 0.89700404572544E-00002, 0.00000000000000E+00000, 0.52339135028699E-00002, -.66279240983647E-00003, 0.00000000000000E+00000, 0.13016546344607E+00000, 0.96328328670909E-00002, 0.00000000000000E+00000
0.14539999999999E+00003, 0.13514080054338E+00000, 0.45166343874225E-00002, 0.00000000000000E+00000, 0.52332132850286E-00002, -.10586516698810E-00002, 0.00000000000000E+00000, 0.12990758725835E+00000, 0.55752860573034E-00002, 0.00000000000000E+00000
0.14549999999999E+00003, 0.13500986138295E+00000, -.26775742495447E-00004, 0.00000000000000E+00000, 0.52459728228015E-00002, -.14407639563547E-00002, 0.00000000000000E+00000, 0.12976388856014E+00000, 0.14139882138593E-00002, 0.00000000000000E+00000
0.14559999999999E+00003, 0.13500080552604E+00000, -.45882779625942E-00002, 0.00000000000000E+00000, 0.52693623280733E-00002, -.18021763259385E-00002, 0.00000000000000E+00000, 0.12973144319797E+00000, -.27861016366558E-00002, 0.00000000000000E+00000
0.14569999999999E+00003, 0.13509511498687E+00000, -.90929354392782E-00002, 0.00000000000000E+00000, 0.53002943986758E-00002, -.21359215701978E-00002, 0.00000000000000E+00000, 0.12979482058819E+00000, -.69570138690804E-00002, 0.00000000000000E+00000
0.14579999999999E+00003, 0.13530539169272E+00000, -.13463803360548E-00001, 0.00000000000000E+00000, 0.53437784510275E-00002, -.24352708820166E-00002, 0.00000000000000E+00000, 0.12996161324169E+00000, -.11028532478531E-00001, 0.00000000000000E+00000
0.14589999999999E+00003, 0.13567484683985E+00000, -.17624448041275E-00001, 0.00000000000000E+00000, 0.54057787343157E-00002, -.26943222839757E-00002, 0.00000000000000E+00000, 0.13026906810554E+00000, -.14930125757299E-00001, 0.00000000000000E+00000
0.14599999999999E+00003, 0.13618268962263E+00000, -.21502797603386E-00001, 0.00000000000000E+00000, 0.54743506158815E-00002, -.29084272261963E-00002, 0.00000000000000E+00000, 0.13070833900674E+00000, -.18594370377190E-00001, 0.00000000000000E+00000
0.14609999999999E+00003, 0.13672086267151E+00000, -.25034097972895E-00001, 0.00000000000000E+00000, 0.55292678725822E-00002, -.30741269806460E-00002, 0.00000000000000E+00000, 0.13119159479893E+00000, -.21959970992249E-00001, 0.00000000000000E+00000
0.14619999999999E+00003, 0.13722184380393E+00000, -.28160574501105E-00001, 0.00000000000000E+00000, 0.55708044755558E-00002, -.31889169343117E-00002, 0.00000000000000E+00000, 0.13165103932837E+00000, -.24971657566793E-00001, 0.00000000000000E+00000
0.14629999999999E+00003, 0.13772577988068E+00000, -.30831719599728E-00001, 0.00000000000000E+00000, 0.56154178628925E-00002, -.32515953710580E-00002, 0.00000000000000E+00000, 0.13211036201779E+00000, -.27580124228670E-00001, 0.00000000000000E+00000
0.14639999999999E+00003, 0.13825693154230E+00000, -.33008077481589E-00001, 0.00000000000000E+00000, 0.56618980722521E-00002, -.32626758725022E-00002, 0.00000000000000E+00000, 0.13259503347005E+00000, -.29745401609086E-00001, 0.00000000000000E+00000
0.14649999999999E+00003, 0.13872804737640E+00000, -.34663867333651E-00001, 0.00000000000000E+00000, 0.56893826831567E-00002, -.32239192253238E-00002, 0.00000000000000E+00000, 0.13303866469324E+00000, -.31439948108327E-00001, 0.00000000000000E+00000
0.14659999999999E+00003, 0.13904855047327E+00000, -.35782576006995E-00001, 0.00000000000000E+00000, 0.56913296014958E-00002, -.31371774442109E-00002, 0.00000000000000E+00000, 0.13335722087177E+00000, -.32645398562784E-00001, 0.00000000000000E+00000
0.14669999999999E+00003, 0.13923274083350E+00000, -.36353249679527E-00001, 0.00000000000000E+00000, 0.56824893128239E-00002, -.30044284968849E-00002, 0.00000000000000E+00000, 0.13355025152068E+00000, -.33348821182642E-00001, 0.00000000000000E+00000
0.14679999999999E+00003, 0.13932510238902E+00000, -.36372093667520E-00001, 0.00000000000000E+00000, 0.56701028083407E-00002, -.28283111749442E-00002, 0.00000000000000E+00000, 0.13365499958068E+00000, -.33543782492576E-00001, 0.00000000000000E+00000
0.14689999999999E+00003, 0.13929968674084E+00000, -.35845110626804E-00001, 0.00000000000000E+00000, 0.56438768776073E-00002, -.26121437605137E-00002, 0.00000000000000E+00000, 0.13365580986324E+00000, -.33232966866291E-00001, 0.00000000000000E+00000
0.14699999999999E+00003, 0.13911463174262E+00000, -.34785950711033E-00001, 0.00000000000000E+00000, 0.55995034279524E-00002, -.23593477730495E-00002, 0.00000000000000E+00000, 0.13351512831466E+00000, -.32426602937983E-00001, 0.00000000000000E+00000
0.14709999999999E+00003, 0.13880610436790E+00000, -.33213033652068E-00001, 0.00000000000000E+00000, 0.55499990275288E-00002, -.20733216034633E-00002, 0.00000000000000E+00000, 0.13325610534037E+00000, -.31139712048605E-00001, 0.00000000000000E+00000
0.14719999999999E+00003, 0.13844122800676E+00000, -.31148767807881E-00001, 0.00000000000000E+00000, 0.55043268946644E-00002, -.17574136946747E-00002, 0.00000000000000E+00000, 0.13293690111209E+00000, -.29391354113206E-00001, 0.00000000000000E+00000
0.14729999999999E+00003, 0.13801866957334E+00000, -.28620205558355E-00001, 0.00000000000000E+00000, 0.54541000998790E-00002, -.14150789682953E-00002, 0.00000000000000E+00000, 0.13256456947346E+00000, -.27205126590059E-00001, 0.00000000000000E+00000
0.14739999999999E+00003, 0.13750074454470E+00000, -.25660576842690E-00001, 0.00000000000000E+00000, 0.53928958775478E-00002, -.10503885042881E-00002, 0.00000000000000E+00000, 0.13210784866715E+00000, -.24610188338402E-00001, 0.00000000000000E+00000
0.14749999999999E+00003, 0.13692366737131E+00000, -.22309709638111E-00001, 0.00000000000000E+00000, 0.53336961377994E-00002, -.66810376313753E-00003, 0.00000000000000E+00000, 0.13158997123351E+00000, -.21641605874974E-00001, 0.00000000000000E+00000
0.14759999999999E+00003, 0.13639399270374E+00000, -.18612865079661E-00001, 0.00000000000000E+00000, 0.52939164663615E-00002, -.27321836550365E-00003, 0.00000000000000E+00000, 0.13110007623738E+00000, -.18339646714157E-00001, 0.00000000000000E+00000
0.14769999999999E+00003, 0.13596724950576E+00000, -.14619770870576E-00001, 0.00000000000000E+00000, 0.52711427203579E-00002, 0.12920420098916E-00003, 0.00000000000000E+00000, 0.13069610678540E+00000, -.14748975071566E-00001, 0.00000000000000E+00000
0.14779999999999E+00003, 0.13559648042490E+00000, -.10384445489289E-00001, 0.00000000000000E+00000, 0.52490889882379E-00002, 0.53365299178154E-00003, 0.00000000000000E+00000, 0.13034739143666E+00000, -.10918098481071E-00001, 0.00000000000000E+00000
0.14789999999999E+00003, 0.13525035461666E+00000, -.59687741547649E-00002, 0.00000000000000E+00000, 0.52280874443598E-00002, 0.93326633722135E-00003, 0.00000000000000E+00000, 0.13002226717230E+00000, -.69020404919863E-00002, 0.00000000000000E+00000
0.14799999999999E+00003, 0.13501009076416E+00000, -.14425323894507E-00002, 0.00000000000000E+00000, 0.52289448334014E-00002, 0.13205978626915E-00002, 0.00000000000000E+00000, 0.12978114593076E+00000, -.27631302521421E-00002, 0.00000000000000E+00000
0.14809999999999E+00003, 0.13497287700874E+00000, 0.31227512242334E-00002, 0.00000000000000E+00000, 0.52602295896493E-00002, 0.16891596202643E-00002, 0.00000000000000E+00000, 0.12971264741909E+00000, 0.14335916039691E-00002, 0.00000000000000E+00000
0.14819999999999E+00003, 0.13510384940575E+00000, 0.76569789169610E-00002, 0.00000000000000E+00000, 0.53015935253805E-00002, 0.20330575768825E-00002, 0.00000000000000E+00000, 0.12980225588037E+00000, 0.56239213400785E-00002, 0.00000000000000E+00000
0.14829999999999E+00003, 0.13529168363074E+00000, 0.12085290657449E-00001, 0.00000000000000E+00000, 0.53347081543735E-00002, 0.23451332635785E-00002, 0.00000000000000E+00000, 0.12995697547636E+00000, 0.97401573938705E-00002, 0.00000000000000E+00000
0.14839999999999E+00003, 0.13553700198315E+00000, 0.16325893953343E-00001, 0.00000000000000E+00000, 0.53740436389734E-00002, 0.26176992780007E-00002, 0.00000000000000E+00000, 0.13016295834418E+00000, 0.13708194675342E-00001, 0.00000000000000E+00000
0.14849999999999E+00003, 0.13596170658740E+00000, 0.20300828853741E-00001, 0.00000000000000E+00000, 0.54429313995383E-00002, 0.28455593263300E-00002, 0.00000000000000E+00000, 0.13051877518786E+00000, 0.17455269527411E-00001, 0.00000000000000E+00000
0.14859999999999E+00003, 0.13657877056779E+00000, 0.23948187621010E-00001, 0.00000000000000E+00000, 0.55260005507216E-00002, 0.30269189547967E-00002, 0.00000000000000E+00000, 0.13105277001707E+00000, 0.20921268666213E-00001, 0.00000000000000E+00000
0.14869999999999E+00003, 0.13719014942712E+00000, 0.27216768907496E-00001, 0.00000000000000E+00000, 0.55797956011533E-00002, 0.31601210322837E-00002, 0.00000000000000E+00000, 0.13161035382597E+00000, 0.24056647875212E-00001, 0.00000000000000E+00000
0.14879999999999E+00003, 0.13762368633843E+00000, 0.30051554609042E-00001, 0.00000000000000E+00000, 0.55953006000953E-00002, 0.32414178456548E-00002, 0.00000000000000E+00000, 0.13202838573833E+00000, 0.26810136763387E-00001, 0.00000000000000E+00000
0.14889999999999E+00003, 0.13797833314661E+00000, 0.32395610464793E-00001, 0.00000000000000E+00000, 0.56159876448952E-00002, 0.32679634274611E-00002, 0.00000000000000E+00000, 0.13236234550171E+00000, 0.29127647037332E-00001, 0.00000000000000E+00000
0.14899999999999E+00003, 0.13846919186259E+00000, 0.34211896047945E-00001, 0.00000000000000E+00000, 0.56729123075615E-00002, 0.32420747665171E-00002, 0.00000000000000E+00000, 0.13279627955503E+00000, 0.30969821281428E-00001, 0.00000000000000E+00000
0.14909999999999E+00003, 0.13906248657502E+00000, 0.35492641913836E-00001, 0.00000000000000E+00000, 0.57300084757375E-00002, 0.31693779370884E-00002, 0.00000000000000E+00000, 0.13333247809929E+00000, 0.32323263976747E-00001, 0.00000000000000E+00000
0.14919999999999E+00003, 0.13944114326913E+00000, 0.36240889349112E-00001, 0.00000000000000E+00000, 0.57255880510639E-00002, 0.30531891880275E-00002, 0.00000000000000E+00000, 0.13371555521807E+00000, 0.33187700161084E-00001, 0.00000000000000E+00000
0.14929999999999E+00003, 0.13939553872029E+00000, 0.36449208887817E-00001, 0.00000000000000E+00000, 0.56585035803683E-00002, 0.28930061676303E-00002, 0.00000000000000E+00000, 0.13373703513993E+00000, 0.33556202720186E-00001, 0.00000000000000E+00000
0.14939999999999E+00003, 0.13911501155795E+00000, 0.36104403050983E-00001, 0.00000000000000E+00000, 0.55974927985643E-00002, 0.26889334242112E-00002, 0.00000000000000E+00000, 0.13351751875939E+00000, 0.33415469626772E-00001, 0.00000000000000E+00000
0.14949999999999E+00003, 0.13896572065207E+00000, 0.35208677842895E-00001, 0.00000000000000E+00000, 0.55953063458423E-00002, 0.24451857822947E-00002, 0.00000000000000E+00000, 0.13337041430623E+00000, 0.32763492060601E-00001, 0.00000000000000E+00000
0.14959999999999E+00003, 0.13901821676364E+00000, 0.33787091769139E-00001, 0.00000000000000E+00000, 0.56178523817280E-00002, 0.21681171461485E-00002, 0.00000000000000E+00000, 0.13340036438191E+00000, 0.31618974622991E-00001, 0.00000000000000E+00000
0.14969999999999E+00003, 0.13893004107083E+00000, 0.31872790698458E-00001, 0.00000000000000E+00000, 0.55824636616262E-00002, 0.18620028943127E-00002, 0.00000000000000E+00000, 0.13334757740921E+00000, 0.30010787804145E-00001, 0.00000000000000E+00000
0.14979999999999E+00003, 0.13836136536541E+00000, 0.29491849400049E-00001, 0.00000000000000E+00000, 0.54631653035392E-00002, 0.15284874915596E-00002, 0.00000000000000E+00000, 0.13289820006187E+00000, 0.27963361908490E-00001, 0.00000000000000E+00000
0.14989999999999E+00003, 0.13744105619624E+00000, 0.26668240958606E-00001, 0.00000000000000E+00000, 0.53349631104079E-00002, 0.11702052723193E-00002, 0.00000000000000E+00000, 0.13210609308583E+00000, 0.25498035686287E-00001, 0.00000000000000E+00000
0.14999999999999E+00003, 0.13670851155745E+00000, 0.23437105345923E-00001, 0.00000000000000E+00000, 0.52971176831428E-00002, 0.79262145696524E-00003, 0.00000000000000E+00000, 0.13141139387431E+00000, 0.22644483888958E-00001, 0.00000000000000E+00000


==> figures/navierstokes/Cylinder_Re200_eps01_dt025_BodyForces_BC_cylinder.csv <==
Time,x-Force,y-Force,z-Force,Fp_x,Fp_y,Fp_z,Fv_x,Fv_y,Fv_z
0.12499999999999E+00003, 0.13423671671821E+00000, 0.90000713648731E-00002, 0.00000000000000E+00000, 0.51960786101066E-00002, -.59335850308151E-00003, 0.00000000000000E+00000, 0.12904063810810E+00000, 0.95934298679546E-00002, 0.00000000000000E+00000
0.12524999999999E+00003, 0.13368533829182E+00000, -.17132850281556E-00002, 0.00000000000000E+00000, 0.51778527261306E-00002, -.15106275070961E-00002, 0.00000000000000E+00000, 0.12850748556569E+00000, -.20265752105956E-00003, 0.00000000000000E+00000
0.12549999999999E+00003, 0.13417441824655E+00000, -.12389450231478E-00001, 0.00000000000000E+00000, 0.52900175299903E-00002, -.22923525526360E-00002, 0.00000000000000E+00000, 0.12888440071656E+00000, -.10097097678842E-00001, 0.00000000000000E+00000
0.12574999999999E+00003, 0.13507200267779E+00000, -.21933474586256E-00001, 0.00000000000000E+00000, 0.54261165723277E-00002, -.28472751286338E-00002, 0.00000000000000E+00000, 0.12964588610546E+00000, -.19086199457622E-00001, 0.00000000000000E+00000
0.12599999999999E+00003, 0.13635909116433E+00000, -.29334237150576E-00001, 0.00000000000000E+00000, 0.55309356642347E-00002, -.31152693192018E-00002, 0.00000000000000E+00000, 0.13082815550010E+00000, -.26218967831375E-00001, 0.00000000000000E+00000
0.12624999999999E+00003, 0.13755948295112E+00000, -.33868275860852E-00001, 0.00000000000000E+00000, 0.56119851581202E-00002, -.30779981072272E-00002, 0.00000000000000E+00000, 0.13194749779300E+00000, -.30790277753625E-00001, 0.00000000000000E+00000
0.12649999999999E+00003, 0.13812712991352E+00000, -.35177380759700E-00001, 0.00000000000000E+00000, 0.56295481983705E-00002, -.27555430985360E-00002, 0.00000000000000E+00000, 0.13249758171515E+00000, -.32421837661164E-00001, 0.00000000000000E+00000
0.12674999999999E+00003, 0.13778129287506E+00000, -.33228843474789E-00001, 0.00000000000000E+00000, 0.54997952911949E-00002, -.21913934095585E-00002, 0.00000000000000E+00000, 0.13228149758387E+00000, -.31037450065230E-00001, 0.00000000000000E+00000
0.12699999999999E+00003, 0.13714570854624E+00000, -.28211006407688E-00001, 0.00000000000000E+00000, 0.54303254788133E-00002, -.14286383057820E-00002, 0.00000000000000E+00000, 0.13171538306743E+00000, -.26782368101906E-00001, 0.00000000000000E+00000
0.12724999999999E+00003, 0.13580864454721E+00000, -.20574192344880E-00001, 0.00000000000000E+00000, 0.52868422411412E-00002, -.52878037602233E-00003, 0.00000000000000E+00000, 0.13052180230607E+00000, -.20045411968858E-00001, 0.00000000000000E+00000
0.12749999999999E+00003, 0.13475699114287E+00000, -.10931117963888E-00001, 0.00000000000000E+00000, 0.51930177991024E-00002, 0.43829891727509E-00003, 0.00000000000000E+00000, 0.12956397334377E+00000, -.11369416881163E-00001, 0.00000000000000E+00000
0.12774999999999E+00003, 0.13429142031448E+00000, -.11866783806513E-00003, 0.00000000000000E+00000, 0.52288695479976E-00002, 0.13866107073169E-00002, 0.00000000000000E+00000, 0.12906255076648E+00000, -.15052785453821E-00002, 0.00000000000000E+00000
0.12799999999999E+00003, 0.13431928428846E+00000, 0.10829227541748E-00001, 0.00000000000000E+00000, 0.52646463379704E-00002, 0.22128789891988E-00002, 0.00000000000000E+00000, 0.12905463795049E+00000, 0.86163485525497E-00002, 0.00000000000000E+00000
0.12824999999999E+00003, 0.13537817929620E+00000, 0.20787041922019E-00001, 0.00000000000000E+00000, 0.54295157708052E-00002, 0.28198618888644E-00002, 0.00000000000000E+00000, 0.12994866352539E+00000, 0.17967180033155E-00001, 0.00000000000000E+00000
0.12849999999999E+00003, 0.13655850427817E+00000, 0.28705302925461E-00001, 0.00000000000000E+00000, 0.55404187407829E-00002, 0.31399017999286E-00002, 0.00000000000000E+00000, 0.13101808553738E+00000, 0.25565401125532E-00001, 0.00000000000000E+00000
0.12874999999999E+00003, 0.13786323125504E+00000, 0.33799565229220E-00001, 0.00000000000000E+00000, 0.56355327898414E-00002, 0.31507774416921E-00002, 0.00000000000000E+00000, 0.13222769846520E+00000, 0.30648787787528E-00001, 0.00000000000000E+00000
0.12899999999999E+00003, 0.13833389629151E+00000, 0.35650973199835E-00001, 0.00000000000000E+00000, 0.56360896782820E-00002, 0.28651025864596E-00002, 0.00000000000000E+00000, 0.13269780661323E+00000, 0.32785870613375E-00001, 0.00000000000000E+00000
0.12924999999999E+00003, 0.13840117081383E+00000, 0.34187801902215E-00001, 0.00000000000000E+00000, 0.55394061268483E-00002, 0.23314781464978E-00002, 0.00000000000000E+00000, 0.13286176468698E+00000, 0.31856323755717E-00001, 0.00000000000000E+00000
0.12949999999999E+00003, 0.13729233760273E+00000, 0.29557506375566E-00001, 0.00000000000000E+00000, 0.54707395241912E-00002, 0.15798314559987E-00002, 0.00000000000000E+00000, 0.13182159807854E+00000, 0.27977674919567E-00001, 0.00000000000000E+00000
0.12974999999999E+00003, 0.13594305401867E+00000, 0.22250249816302E-00001, 0.00000000000000E+00000, 0.51846945303547E-00002, 0.69850320945342E-00003, 0.00000000000000E+00000, 0.13075835948832E+00000, 0.21551746606849E-00001, 0.00000000000000E+00000
0.12999999999999E+00003, 0.13410267893721E+00000, 0.12744457197772E-00001, 0.00000000000000E+00000, 0.52514303484063E-00002, -.28727078777102E-00003, 0.00000000000000E+00000, 0.12885124858881E+00000, 0.13031727985543E-00001, 0.00000000000000E+00000
0.13024999999999E+00003, 0.13733560043487E+00000, 0.19090627846312E-00002, 0.00000000000000E+00000, 0.56194729980734E-00002, -.12542648803269E-00002, 0.00000000000000E+00000, 0.13171612743680E+00000, 0.31633276649581E-00002, 0.00000000000000E+00000
0.13049999999999E+00003, 0.13548373027781E+00000, -.92341898947874E-00002, 0.00000000000000E+00000, 0.51499070589339E-00002, -.21192766608533E-00002, 0.00000000000000E+00000, 0.13033382321887E+00000, -.71149132339341E-00002, 0.00000000000000E+00000
0.13074999999999E+00003, 0.13553232346982E+00000, -.19508418485163E-00001, 0.00000000000000E+00000, 0.53718471251355E-00002, -.27685386605875E-00002, 0.00000000000000E+00000, 0.13016047634469E+00000, -.16739879824575E-00001, 0.00000000000000E+00000
0.13099999999999E+00003, 0.13617852383747E+00000, -.27909558519726E-00001, 0.00000000000000E+00000, 0.54723759890756E-00002, -.31400424782366E-00002, 0.00000000000000E+00000, 0.13070614784839E+00000, -.24769516041489E-00001, 0.00000000000000E+00000
0.13124999999999E+00003, 0.13857799029093E+00000, -.33403797155634E-00001, 0.00000000000000E+00000, 0.57314970377322E-00002, -.31844125889156E-00002, 0.00000000000000E+00000, 0.13284649325320E+00000, -.30219384566718E-00001, 0.00000000000000E+00000
0.13149999999999E+00003, 0.13795090519783E+00000, -.35823151703567E-00001, 0.00000000000000E+00000, 0.55389090477113E-00002, -.29490560433665E-00002, 0.00000000000000E+00000, 0.13241199615012E+00000, -.32874095660200E-00001, 0.00000000000000E+00000
0.13174999999999E+00003, 0.13961858990909E+00000, -.34765489637738E-00001, 0.00000000000000E+00000, 0.57525801863556E-00002, -.24346245176561E-00002, 0.00000000000000E+00000, 0.13386600972274E+00000, -.32330865120082E-00001, 0.00000000000000E+00000
0.13199999999999E+00003, 0.13628117978840E+00000, -.30568248883393E-00001, 0.00000000000000E+00000, 0.51565229226443E-00002, -.17108876464651E-00002, 0.00000000000000E+00000, 0.13112465686576E+00000, -.28857361236928E-00001, 0.00000000000000E+00000
0.13224999999999E+00003, 0.13585797718318E+00000, -.23519677701316E-00001, 0.00000000000000E+00000, 0.54390544426911E-00002, -.83057094020889E-00003, 0.00000000000000E+00000, 0.13041892274048E+00000, -.22689106761107E-00001, 0.00000000000000E+00000
0.13249999999999E+00003, 0.13665659436956E+00000, -.14305524718981E-00001, 0.00000000000000E+00000, 0.54244851704776E-00002, 0.13386579658881E-00003, 0.00000000000000E+00000, 0.13123210919908E+00000, -.14439390515570E-00001, 0.00000000000000E+00000
0.13274999999999E+00003, 0.13602641194657E+00000, -.35465092634115E-00002, 0.00000000000000E+00000, 0.53074417124526E-00002, 0.11231647017542E-00002, 0.00000000000000E+00000, 0.13071897023412E+00000, -.46696739651657E-00002, 0.00000000000000E+00000
0.13299999999999E+00003, 0.13468754591337E+00000, 0.76878426322683E-00002, 0.00000000000000E+00000, 0.51189798311582E-00002, 0.20140140781648E-00002, 0.00000000000000E+00000, 0.12956856608222E+00000, 0.56738285541035E-00002, 0.00000000000000E+00000
0.13324999999999E+00003, 0.13035170437245E+00000, 0.18205932374425E-00001, 0.00000000000000E+00000, 0.46353331903193E-00002, 0.26938284943100E-00002, 0.00000000000000E+00000, 0.12571637118214E+00000, 0.15512103880115E-00001, 0.00000000000000E+00000
0.13349999999999E+00003, 0.12495219281886E+00000, 0.26833708609828E-00001, 0.00000000000000E+00000, 0.44156047780904E-00002, 0.30757336637844E-00002, 0.00000000000000E+00000, 0.12053658804077E+00000, 0.23757974946043E-00001, 0.00000000000000E+00000
0.13374999999999E+00003, 0.13202163459802E+00000, 0.32768320909323E-00001, 0.00000000000000E+00000, 0.61543960212351E-00002, 0.31800721349043E-00002, 0.00000000000000E+00000, 0.12586723857678E+00000, 0.29588248774419E-00001, 0.00000000000000E+00000
0.13399999999999E+00003, 0.14964812706818E+00000, 0.35942088050944E-00001, 0.00000000000000E+00000, 0.73367929214069E-00002, 0.30841063825908E-00002, 0.00000000000000E+00000, 0.14231133414677E+00000, 0.32857981668353E-00001, 0.00000000000000E+00000
0.13424999999999E+00003, 0.14250180566121E+00000, 0.35873874072848E-00001, 0.00000000000000E+00000, 0.53380492166186E-00002, 0.26252436857761E-00002, 0.00000000000000E+00000, 0.13716375644459E+00000, 0.33248630387072E-00001, 0.00000000000000E+00000
0.13449999999999E+00003, 0.14109211637912E+00000, 0.32307015106695E-00001, 0.00000000000000E+00000, 0.55466420468747E-00002, 0.19397821867219E-00002, 0.00000000000000E+00000, 0.13554547433225E+00000, 0.30367232919973E-00001, 0.00000000000000E+00000
0.13474999999999E+00003, 0.14089314236740E+00000, 0.25602148322770E-00001, 0.00000000000000E+00000, 0.57104002673006E-00002, 0.10323404935036E-00002, 0.00000000000000E+00000, 0.13518274210010E+00000, 0.24569807829267E-00001, 0.00000000000000E+00000
0.13499999999999E+00003, 0.14324023314998E+00000, 0.16258295634712E-00001, 0.00000000000000E+00000, 0.59646978377656E-00002, 0.12564193471065E-00004, 0.00000000000000E+00000, 0.13727553531222E+00000, 0.16245731441241E-00001, 0.00000000000000E+00000
0.13524999999999E+00003, 0.14477106717913E+00000, 0.52558906254757E-00002, 0.00000000000000E+00000, 0.58626610613425E-00002, -.10218537100086E-00002, 0.00000000000000E+00000, 0.13890840611778E+00000, 0.62777443354843E-00002, 0.00000000000000E+00000
0.13549999999999E+00003, 0.14034166866262E+00000, -.63295973752767E-00002, 0.00000000000000E+00000, 0.49257176308319E-00002, -.19610529339772E-00002, 0.00000000000000E+00000, 0.13541595103179E+00000, -.43685444412995E-00002, 0.00000000000000E+00000
0.13574999999999E+00003, 0.11925773200104E+00000, -.17200486497346E-00001, 0.00000000000000E+00000, 0.26911531381175E-00002, -.26636585540349E-00002, 0.00000000000000E+00000, 0.11656657886292E+00000, -.14536827943311E-00001, 0.00000000000000E+00000
0.13599999999999E+00003, 0.13015464801645E+00000, -.26167915918523E-00001, 0.00000000000000E+00000, 0.64155569091040E-00002, -.31045156467677E-00002, 0.00000000000000E+00000, 0.12373909110734E+00000, -.23063400271755E-00001, 0.00000000000000E+00000
0.13624999999999E+00003, 0.13943513229376E+00000, -.32790615900528E-00001, 0.00000000000000E+00000, 0.60377803462643E-00002, -.33066338531983E-00002, 0.00000000000000E+00000, 0.13339735194750E+00000, -.29483982047330E-00001, 0.00000000000000E+00000
0.13649999999999E+00003, 0.13952712703713E+00000, -.36445981923502E-00001, 0.00000000000000E+00000, 0.58229024022937E-00002, -.31715455285369E-00002, 0.00000000000000E+00000, 0.13370422463483E+00000, -.33274436394965E-00001, 0.00000000000000E+00000
0.13674999999999E+00003, 0.13938961188589E+00000, -.36805845649153E-00001, 0.00000000000000E+00000, 0.56552075941843E-00002, -.27700437739505E-00002, 0.00000000000000E+00000, 0.13373440429171E+00000, -.34035801875203E-00001, 0.00000000000000E+00000
0.13699999999999E+00003, 0.13868488449902E+00000, -.33844490591053E-00001, 0.00000000000000E+00000, 0.55478664669865E-00002, -.21199827794383E-00002, 0.00000000000000E+00000, 0.13313701803203E+00000, -.31724507811615E-00001, 0.00000000000000E+00000
0.13724999999999E+00003, 0.13757137228871E+00000, -.27871470201425E-00001, 0.00000000000000E+00000, 0.53947773121050E-00002, -.12873626783807E-00002, 0.00000000000000E+00000, 0.13217659497660E+00000, -.26584107523045E-00001, 0.00000000000000E+00000
0.13749999999999E+00003, 0.13617388028421E+00000, -.19366958280992E-00001, 0.00000000000000E+00000, 0.52741198549968E-00002, -.32884036240333E-00003, 0.00000000000000E+00000, 0.13089976042922E+00000, -.19038117918589E-00001, 0.00000000000000E+00000
0.13774999999999E+00003, 0.13506535239626E+00000, -.89915496261734E-00002, 0.00000000000000E+00000, 0.52079053682227E-00002, 0.68083294530452E-00003, 0.00000000000000E+00000, 0.12985744702804E+00000, -.96723825714779E-00002, 0.00000000000000E+00000
0.13799999999999E+00003, 0.13467216996423E+00000, 0.23602318815150E-00002, 0.00000000000000E+00000, 0.52350822490712E-00002, 0.16465216724321E-00002, 0.00000000000000E+00000, 0.12943708771516E+00000, 0.71371020908297E-00003, 0.00000000000000E+00000
0.13824999999999E+00003, 0.13507239128787E+00000, 0.13583961502878E-00001, 0.00000000000000E+00000, 0.53374734392892E-00002, 0.24599794480660E-00002, 0.00000000000000E+00000, 0.12973491784858E+00000, 0.11123982054812E-00001, 0.00000000000000E+00000
0.13849999999999E+00003, 0.13616035975716E+00000, 0.23511255250206E-00001, 0.00000000000000E+00000, 0.54801386615826E-00002, 0.30254994285419E-00002, 0.00000000000000E+00000, 0.13068022109558E+00000, 0.20485755821664E-00001, 0.00000000000000E+00000
0.13874999999999E+00003, 0.13759931118451E+00000, 0.31108876448298E-00001, 0.00000000000000E+00000, 0.56208301408919E-00002, 0.32837068217011E-00002, 0.00000000000000E+00000, 0.13197848104362E+00000, 0.27825169626597E-00001, 0.00000000000000E+00000
0.13899999999999E+00003, 0.13878527454996E+00000, 0.35648252220655E-00001, 0.00000000000000E+00000, 0.56894411844946E-00002, 0.32213073254029E-00002, 0.00000000000000E+00000, 0.13309583336546E+00000, 0.32426944895252E-00001, 0.00000000000000E+00000
0.13924999999999E+00003, 0.13927998110474E+00000, 0.36782017033301E-00001, 0.00000000000000E+00000, 0.56708800860242E-00002, 0.28634631306460E-00002, 0.00000000000000E+00000, 0.13360910101872E+00000, 0.33918553902655E-00001, 0.00000000000000E+00000
0.13949999999999E+00003, 0.13901727905021E+00000, 0.34499980339428E-00001, 0.00000000000000E+00000, 0.55876176477531E-00002, 0.22543079264560E-00002, 0.00000000000000E+00000, 0.13342966140245E+00000, 0.32245672412972E-00001, 0.00000000000000E+00000
0.13974999999999E+00003, 0.13800246551196E+00000, 0.29049877287426E-00001, 0.00000000000000E+00000, 0.54474814442578E-00002, 0.14449254556113E-00002, 0.00000000000000E+00000, 0.13255498406770E+00000, 0.27604951831815E-00001, 0.00000000000000E+00000
0.13999999999999E+00003, 0.13673301175779E+00000, 0.20884443287462E-00001, 0.00000000000000E+00000, 0.53241618874584E-00002, 0.49453887009054E-00003, 0.00000000000000E+00000, 0.13140884987033E+00000, 0.20389904417371E-00001, 0.00000000000000E+00000
0.14024999999999E+00003, 0.13559739715957E+00000, 0.10685086175493E-00001, 0.00000000000000E+00000, 0.52414185021359E-00002, -.52060496521988E-00003, 0.00000000000000E+00000, 0.13035597865743E+00000, 0.11205691140713E-00001, 0.00000000000000E+00000
0.14049999999999E+00003, 0.13506931244660E+00000, -.64172712364973E-00003, 0.00000000000000E+00000, 0.52495594269660E-00002, -.15052571352899E-00002, 0.00000000000000E+00000, 0.12981975301963E+00000, 0.86353001164020E-00003, 0.00000000000000E+00000
0.14074999999999E+00003, 0.13538480281957E+00000, -.11982043531206E-00001, 0.00000000000000E+00000, 0.53444240523091E-00002, -.23492596766120E-00002, 0.00000000000000E+00000, 0.13004037876726E+00000, -.96327838545944E-00002, 0.00000000000000E+00000
0.14099999999999E+00003, 0.13643041786786E+00000, -.22141672726816E-00001, 0.00000000000000E+00000, 0.54858036916261E-00002, -.29517119056333E-00002, 0.00000000000000E+00000, 0.13094461417623E+00000, -.19189960821183E-00001, 0.00000000000000E+00000
0.14124999999999E+00003, 0.13782318749680E+00000, -.30045748907169E-00001, 0.00000000000000E+00000, 0.56235319073397E-00002, -.32469313232975E-00002, 0.00000000000000E+00000, 0.13219965558946E+00000, -.26798817583871E-00001, 0.00000000000000E+00000
0.14149999999999E+00003, 0.13899803062168E+00000, -.34931734951730E-00001, 0.00000000000000E+00000, 0.56931021218128E-00002, -.32186860075892E-00002, 0.00000000000000E+00000, 0.13330492849987E+00000, -.31713048944140E-00001, 0.00000000000000E+00000
0.14174999999999E+00003, 0.13944518741002E+00000, -.36430187519474E-00001, 0.00000000000000E+00000, 0.56719445118725E-00002, -.28910354798946E-00002, 0.00000000000000E+00000, 0.13377324289815E+00000, -.33539152039579E-00001, 0.00000000000000E+00000
0.14199999999999E+00003, 0.13917120184618E+00000, -.34513482061869E-00001, 0.00000000000000E+00000, 0.55945208037129E-00002, -.23080530078147E-00002, 0.00000000000000E+00000, 0.13357668104247E+00000, -.32205429054054E-00001, 0.00000000000000E+00000
0.14224999999999E+00003, 0.13827818135349E+00000, -.29417103020858E-00001, 0.00000000000000E+00000, 0.54720753882069E-00002, -.15216828501821E-00002, 0.00000000000000E+00000, 0.13280610596529E+00000, -.27895420170676E-00001, 0.00000000000000E+00000
0.14249999999999E+00003, 0.13698176782753E+00000, -.21585056144884E-00001, 0.00000000000000E+00000, 0.53369820030911E-00002, -.59118445059170E-00003, 0.00000000000000E+00000, 0.13164478582444E+00000, -.20993871694293E-00001, 0.00000000000000E+00000
0.14274999999999E+00003, 0.13575982505789E+00000, -.11669604583959E-00001, 0.00000000000000E+00000, 0.52449610777869E-00002, 0.41064061858298E-00003, 0.00000000000000E+00000, 0.13051486398010E+00000, -.12080245202542E-00001, 0.00000000000000E+00000
0.14299999999999E+00003, 0.13510815720754E+00000, -.53687452385014E-00003, 0.00000000000000E+00000, 0.52430331771497E-00002, 0.13931418016860E-00002, 0.00000000000000E+00000, 0.12986512403039E+00000, -.19300163255362E-00002, 0.00000000000000E+00000
0.14324999999999E+00003, 0.13523386205078E+00000, 0.10752210975323E-00001, 0.00000000000000E+00000, 0.53179085651066E-00002, 0.22511076651337E-00002, 0.00000000000000E+00000, 0.12991595348567E+00000, 0.85011033101888E-00002, 0.00000000000000E+00000
0.14349999999999E+00003, 0.13615299903737E+00000, 0.21028040809633E-00001, 0.00000000000000E+00000, 0.54574744953459E-00002, 0.28824331073106E-00002, 0.00000000000000E+00000, 0.13069552454202E+00000, 0.18145607702322E-00001, 0.00000000000000E+00000
0.14374999999999E+00003, 0.13745820072321E+00000, 0.29203922140827E-00001, 0.00000000000000E+00000, 0.55934997484347E-00002, 0.32167632467346E-00002, 0.00000000000000E+00000, 0.13186470097477E+00000, 0.25987158894093E-00001, 0.00000000000000E+00000
0.14399999999999E+00003, 0.13865412104063E+00000, 0.34473607768819E-00001, 0.00000000000000E+00000, 0.56771699174452E-00002, 0.32308469292844E-00002, 0.00000000000000E+00000, 0.13297695112318E+00000, 0.31242760839534E-00001, 0.00000000000000E+00000
0.14424999999999E+00003, 0.13928699207802E+00000, 0.36418277356573E-00001, 0.00000000000000E+00000, 0.56779199326610E-00002, 0.29438876079869E-00002, 0.00000000000000E+00000, 0.13360907214536E+00000, 0.33474389748586E-00001, 0.00000000000000E+00000
0.14449999999999E+00003, 0.13912910769599E+00000, 0.34957160680145E-00001, 0.00000000000000E+00000, 0.56064718553746E-00002, 0.23957171305140E-00002, 0.00000000000000E+00000, 0.13352263584062E+00000, 0.32561443549631E-00001, 0.00000000000000E+00000
0.14474999999999E+00003, 0.13824157490176E+00000, 0.30280544938159E-00001, 0.00000000000000E+00000, 0.54743630681686E-00002, 0.16360734815817E-00002, 0.00000000000000E+00000, 0.13276721183359E+00000, 0.28644471456578E-00001, 0.00000000000000E+00000
0.14499999999999E+00003, 0.13699461611174E+00000, 0.22792955777634E-00001, 0.00000000000000E+00000, 0.53486580883621E-00002, 0.72222186101523E-00003, 0.00000000000000E+00000, 0.13164595802338E+00000, 0.22070733916619E-00001, 0.00000000000000E+00000
0.14524999999999E+00003, 0.13575854384192E+00000, 0.13119574345232E-00001, 0.00000000000000E+00000, 0.52495550578203E-00002, -.27415409498655E-00003, 0.00000000000000E+00000, 0.13050898878410E+00000, 0.13393728440219E-00001, 0.00000000000000E+00000
0.14549999999999E+00003, 0.13501242410922E+00000, 0.20921812424044E-00002, 0.00000000000000E+00000, 0.52320150870777E-00002, -.12654598378713E-00002, 0.00000000000000E+00000, 0.12978040902214E+00000, 0.33576410802757E-00002, 0.00000000000000E+00000
0.14574999999999E+00003, 0.13507646769748E+00000, -.92502800494453E-00002, 0.00000000000000E+00000, 0.53009351900451E-00002, -.21474487610982E-00002, 0.00000000000000E+00000, 0.12977553250743E+00000, -.71028312883472E-00002, 0.00000000000000E+00000
0.14599999999999E+00003, 0.13589362266669E+00000, -.19747250902799E-00001, 0.00000000000000E+00000, 0.54368632263920E-00002, -.28161851354368E-00002, 0.00000000000000E+00000, 0.13045675944029E+00000, -.16931065767362E-00001, 0.00000000000000E+00000
0.14624999999999E+00003, 0.13721838849626E+00000, -.28282568442878E-00001, 0.00000000000000E+00000, 0.55743572089953E-00002, -.31949315150925E-00002, 0.00000000000000E+00000, 0.13164403128727E+00000, -.25087636927786E-00001, 0.00000000000000E+00000
0.14649999999999E+00003, 0.13847461867825E+00000, -.33999533746737E-00001, 0.00000000000000E+00000, 0.56714248491909E-00002, -.32530110389102E-00002, 0.00000000000000E+00000, 0.13280319382906E+00000, -.30746522707827E-00001, 0.00000000000000E+00000
0.14674999999999E+00003, 0.13923981031269E+00000, -.36418803835173E-00001, 0.00000000000000E+00000, 0.56863873152422E-00002, -.30050057965680E-00002, 0.00000000000000E+00000, 0.13355342299745E+00000, -.33413798038605E-00001, 0.00000000000000E+00000
0.14699999999999E+00003, 0.13917292414586E+00000, -.35416389766101E-00001, 0.00000000000000E+00000, 0.56162929147444E-00002, -.24884235895457E-00002, 0.00000000000000E+00000, 0.13355663123112E+00000, -.32927966176555E-00001, 0.00000000000000E+00000
0.14724999999999E+00003, 0.13842735446997E+00000, -.31149921259132E-00001, 0.00000000000000E+00000, 0.55017022628185E-00002, -.17531442180360E-00002, 0.00000000000000E+00000, 0.13292565220715E+00000, -.29396777041096E-00001, 0.00000000000000E+00000
0.14749999999999E+00003, 0.13717255131323E+00000, -.24001893231842E-00001, 0.00000000000000E+00000, 0.53616082898503E-00002, -.85495301588023E-00003, 0.00000000000000E+00000, 0.13181094302338E+00000, -.23146940215962E-00001, 0.00000000000000E+00000
0.14774999999999E+00003, 0.13591938861379E+00000, -.14556642934451E-00001, 0.00000000000000E+00000, 0.52606683369120E-00002, 0.13785292808977E-00003, 0.00000000000000E+00000, 0.13065872027688E+00000, -.14694495862541E-00001, 0.00000000000000E+00000
0.14799999999999E+00003, 0.13511838578229E+00000, -.36289935800016E-00002, 0.00000000000000E+00000, 0.52324916499098E-00002, 0.11382104449233E-00002, 0.00000000000000E+00000, 0.12988589413238E+00000, -.47672040249250E-00002, 0.00000000000000E+00000
0.14824999999999E+00003, 0.13502449336290E+00000, 0.77602837803426E-00002, 0.00000000000000E+00000, 0.52877318822669E-00002, 0.20422863407206E-00002, 0.00000000000000E+00000, 0.12973676148063E+00000, 0.57179974396220E-00002, 0.00000000000000E+00000
0.14849999999999E+00003, 0.13580571504764E+00000, 0.18452049689263E-00001, 0.00000000000000E+00000, 0.54181735569522E-00002, 0.27455607906128E-00002, 0.00000000000000E+00000, 0.13038754149068E+00000, 0.15706488898650E-00001, 0.00000000000000E+00000
0.14874999999999E+00003, 0.13707139377106E+00000, 0.27311705029885E-00001, 0.00000000000000E+00000, 0.55635396843573E-00002, 0.31649676906087E-00002, 0.00000000000000E+00000, 0.13150785408670E+00000, 0.24146737339276E-00001, 0.00000000000000E+00000
0.14899999999999E+00003, 0.13834543491292E+00000, 0.33440737466435E-00001, 0.00000000000000E+00000, 0.56551319424489E-00002, 0.32650830882895E-00002, 0.00000000000000E+00000, 0.13269030297048E+00000, 0.30175654378146E-00001, 0.00000000000000E+00000
0.14924999999999E+00003, 0.13926243004233E+00000, 0.36288250896874E-00001, 0.00000000000000E+00000, 0.57042930883722E-00002, 0.30520059051262E-00002, 0.00000000000000E+00000, 0.13355813695395E+00000, 0.33236244991748E-00001, 0.00000000000000E+00000
0.14949999999999E+00003, 0.13919992240031E+00000, 0.35736387550670E-00001, 0.00000000000000E+00000, 0.56096899239243E-00002, 0.25699093532369E-00002, 0.00000000000000E+00000, 0.13359023247638E+00000, 0.33166478197433E-00001, 0.00000000000000E+00000
0.14974999999999E+00003, 0.13863267480435E+00000, 0.31853946619522E-00001, 0.00000000000000E+00000, 0.55424362838782E-00002, 0.18554831408714E-00002, 0.00000000000000E+00000, 0.13309023852047E+00000, 0.29998463478651E-00001, 0.00000000000000E+00000
0.14999999999999E+00003, 0.13727083354712E+00000, 0.25062660130162E-00001, 0.00000000000000E+00000, 0.53470988440745E-00002, 0.97868556875791E-00003, 0.00000000000000E+00000, 0.13192373470304E+00000, 0.24083974561404E-00001, 0.00000000000000E+00000


==> figures/navierstokes/Cylinder_Re200_eps01_dt05_BodyForces_BC_cylinder.csv <==
Time,x-Force,y-Force,z-Force,Fp_x,Fp_y,Fp_z,Fv_x,Fv_y,Fv_z
0.12499999999999E+00003, 0.13423671671821E+00000, 0.90000713648731E-00002, 0.00000000000000E+00000, 0.51960786101066E-00002, -.59335850308151E-00003, 0.00000000000000E+00000, 0.12904063810810E+00000, 0.95934298679546E-00002, 0.00000000000000E+00000
0.12549999999999E+00003, 0.13418859745372E+00000, -.12390564311045E-00001, 0.00000000000000E+00000, 0.53040493024661E-00002, -.22920714029639E-00002, 0.00000000000000E+00000, 0.12888454815125E+00000, -.10098492908081E-00001, 0.00000000000000E+00000
0.12599999999999E+00003, 0.13648991985019E+00000, -.29328721440190E-00001, 0.00000000000000E+00000, 0.55570841297505E-00002, -.31145009015068E-00002, 0.00000000000000E+00000, 0.13093283572044E+00000, -.26214220538683E-00001, 0.00000000000000E+00000
0.12649999999999E+00003, 0.13808747624703E+00000, -.35173640019948E-00001, 0.00000000000000E+00000, 0.56003631765180E-00002, -.27561263313626E-00002, 0.00000000000000E+00000, 0.13248711307051E+00000, -.32417513688585E-00001, 0.00000000000000E+00000
0.12699999999999E+00003, 0.13693156289227E+00000, -.28209738302816E-00001, 0.00000000000000E+00000, 0.53854684186796E-00002, -.14288217455722E-00002, 0.00000000000000E+00000, 0.13154609447359E+00000, -.26780916557243E-00001, 0.00000000000000E+00000
0.12749999999999E+00003, 0.13464323528038E+00000, -.10927661428166E-00001, 0.00000000000000E+00000, 0.51878204736558E-00002, 0.43860892035374E-00003, 0.00000000000000E+00000, 0.12945541480672E+00000, -.11366270348519E-00001, 0.00000000000000E+00000
0.12799999999999E+00003, 0.13434146515026E+00000, 0.10831372519599E-00001, 0.00000000000000E+00000, 0.52853340488223E-00002, 0.22125467144519E-00002, 0.00000000000000E+00000, 0.12905613110144E+00000, 0.86188258051469E-00002, 0.00000000000000E+00000
0.12849999999999E+00003, 0.13665322023366E+00000, 0.28703335832389E-00001, 0.00000000000000E+00000, 0.55743093731137E-00002, 0.31391237460511E-00002, 0.00000000000000E+00000, 0.13107891086054E+00000, 0.25564212086338E-00001, 0.00000000000000E+00000
0.12899999999999E+00003, 0.13849570977286E+00000, 0.35646278893319E-00001, 0.00000000000000E+00000, 0.56630960832355E-00002, 0.28655786448735E-00002, 0.00000000000000E+00000, 0.13283261368963E+00000, 0.32780700248446E-00001, 0.00000000000000E+00000
0.12949999999999E+00003, 0.13736213106057E+00000, 0.29562286945722E-00001, 0.00000000000000E+00000, 0.54349376201421E-00002, 0.15835235937329E-00002, 0.00000000000000E+00000, 0.13192719344042E+00000, 0.27978763351989E-00001, 0.00000000000000E+00000
0.12999999999999E+00003, 0.13483947635508E+00000, 0.12751604873251E-00001, 0.00000000000000E+00000, 0.52529335110595E-00002, -.28162040713597E-00003, 0.00000000000000E+00000, 0.12958654284402E+00000, 0.13033225280387E-00001, 0.00000000000000E+00000
0.13049999999999E+00003, 0.13737721847034E+00000, -.92190787526403E-00002, 0.00000000000000E+00000, 0.54992728301540E-00002, -.21180596614464E-00002, 0.00000000000000E+00000, 0.13187794564019E+00000, -.71010190911939E-00002, 0.00000000000000E+00000
0.13099999999999E+00003, 0.13764811988751E+00000, -.27878948849770E-00001, 0.00000000000000E+00000, 0.58008561299518E-00002, -.31371244379605E-00002, 0.00000000000000E+00000, 0.13184726375756E+00000, -.24741824411809E-00001, 0.00000000000000E+00000
0.13149999999999E+00003, 0.13990515166514E+00000, -.35760375081619E-00001, 0.00000000000000E+00000, 0.57721560941709E-00002, -.29383368482978E-00002, 0.00000000000000E+00000, 0.13413299557097E+00000, -.32822038233321E-00001, 0.00000000000000E+00000
0.13199999999999E+00003, 0.13580003175709E+00000, -.30372575730236E-00001, 0.00000000000000E+00000, 0.51407678254489E-00002, -.16812874100801E-00002, 0.00000000000000E+00000, 0.13065926393164E+00000, -.28691288320156E-00001, 0.00000000000000E+00000
0.13249999999999E+00003, 0.12518200558301E+00000, -.14111510730007E-00001, 0.00000000000000E+00000, 0.43853203290773E-00002, 0.14506801778869E-00003, 0.00000000000000E+00000, 0.12079668525394E+00000, -.14256578747796E-00001, 0.00000000000000E+00000
0.13299999999999E+00003, 0.11624192998086E+00000, 0.70189764480061E-00002, 0.00000000000000E+00000, 0.39629242235871E-00002, 0.18959528215267E-00002, 0.00000000000000E+00000, 0.11227900575728E+00000, 0.51230236264794E-00002, 0.00000000000000E+00000
0.13349999999999E+00003, 0.13278634008126E+00000, 0.25762931327796E-00001, 0.00000000000000E+00000, 0.63338084774749E-00002, 0.30146895780179E-00002, 0.00000000000000E+00000, 0.12645253160378E+00000, 0.22748241749778E-00001, 0.00000000000000E+00000
0.13399999999999E+00003, 0.16769198910035E+00000, 0.35996976953643E-00001, 0.00000000000000E+00000, 0.82590072854368E-00002, 0.31596916946729E-00002, 0.00000000000000E+00000, 0.15943298181492E+00000, 0.32837285258970E-00001, 0.00000000000000E+00000
0.13449999999999E+00003, 0.15639627325519E+00000, 0.30821034517456E-00001, 0.00000000000000E+00000, 0.57083305211491E-00002, 0.17102532833183E-00002, 0.00000000000000E+00000, 0.15068794273404E+00000, 0.29110781234138E-00001, 0.00000000000000E+00000
0.13499999999999E+00003, 0.14860264108220E+00000, 0.11344218089125E-00001, 0.00000000000000E+00000, 0.51248937028194E-00002, -.56616920822194E-00003, 0.00000000000000E+00000, 0.14347774737938E+00000, 0.11910387297347E-00001, 0.00000000000000E+00000
0.13549999999999E+00003, 0.12010784349035E+00000, -.13028503334444E-00001, 0.00000000000000E+00000, 0.34852735121164E-00002, -.25300254826301E-00002, 0.00000000000000E+00000, 0.11662256997824E+00000, -.10498477851813E-00001, 0.00000000000000E+00000
0.13599999999999E+00003, 0.12721345834030E+00000, -.32393739484282E-00001, 0.00000000000000E+00000, 0.64298455509107E-00002, -.35398605798160E-00002, 0.00000000000000E+00000, 0.12078361278939E+00000, -.28853878904466E-00001, 0.00000000000000E+00000
0.13649999999999E+00003, 0.14417013665362E+00000, -.41130542005437E-00001, 0.00000000000000E+00000, 0.57541341268392E-00002, -.34361787712847E-00002, 0.00000000000000E+00000, 0.13841600252678E+00000, -.37694363234152E-00001, 0.00000000000000E+00000
0.13699999999999E+00003, 0.14085673183964E+00000, -.36178010128106E-00001, 0.00000000000000E+00000, 0.60001150233625E-00002, -.21158900378759E-00002, 0.00000000000000E+00000, 0.13485661681627E+00000, -.34062120090230E-00001, 0.00000000000000E+00000
0.13749999999999E+00003, 0.13527530045757E+00000, -.18780977273883E-00001, 0.00000000000000E+00000, 0.50227861848318E-00002, -.76804823194387E-00004, 0.00000000000000E+00000, 0.13025251427274E+00000, -.18704172450688E-00001, 0.00000000000000E+00000
0.13799999999999E+00003, 0.13621436205903E+00000, 0.56636331269665E-00002, 0.00000000000000E+00000, 0.51228188195174E-00002, 0.20617646255993E-00002, 0.00000000000000E+00000, 0.13109154323951E+00000, 0.36018685013672E-00002, 0.00000000000000E+00000
0.13849999999999E+00003, 0.14032666942397E+00000, 0.27610514967251E-00001, 0.00000000000000E+00000, 0.58798215498478E-00002, 0.33702542753209E-00002, 0.00000000000000E+00000, 0.13444684787412E+00000, 0.24240260691930E-00001, 0.00000000000000E+00000
0.13899999999999E+00003, 0.14318999511001E+00000, 0.38021100203308E-00001, 0.00000000000000E+00000, 0.63627253911122E-00002, 0.32904234878968E-00002, 0.00000000000000E+00000, 0.13682726971890E+00000, 0.34730676715411E-00001, 0.00000000000000E+00000
0.13949999999999E+00003, 0.14222662750814E+00000, 0.33852499014786E-00001, 0.00000000000000E+00000, 0.63380240998021E-00002, 0.20337875643428E-00002, 0.00000000000000E+00000, 0.13588860340834E+00000, 0.31818711450444E-00001, 0.00000000000000E+00000
0.13999999999999E+00003, 0.13947891099172E+00000, 0.17333024662448E-00001, 0.00000000000000E+00000, 0.61882900223812E-00002, 0.79399395496504E-00004, 0.00000000000000E+00000, 0.13329062096934E+00000, 0.17253625266952E-00001, 0.00000000000000E+00000
0.14049999999999E+00003, 0.13892227515388E+00000, -.56930139832013E-00002, 0.00000000000000E+00000, 0.62913983383154E-00002, -.19381423808752E-00002, 0.00000000000000E+00000, 0.13263087681557E+00000, -.37548716023261E-00002, 0.00000000000000E+00000
0.14099999999999E+00003, 0.14155439011805E+00000, -.26330818414326E-00001, 0.00000000000000E+00000, 0.64976697170392E-00002, -.31861562741841E-00002, 0.00000000000000E+00000, 0.13505672040101E+00000, -.23144662140142E-00001, 0.00000000000000E+00000
0.14149999999999E+00003, 0.14332805680814E+00000, -.36408133005799E-00001, 0.00000000000000E+00000, 0.62187119177601E-00002, -.31761966446771E-00002, 0.00000000000000E+00000, 0.13710934489038E+00000, -.33231936361122E-00001, 0.00000000000000E+00000
0.14199999999999E+00003, 0.14049560754960E+00000, -.32934722086104E-00001, 0.00000000000000E+00000, 0.53361147213496E-00002, -.20424186314754E-00002, 0.00000000000000E+00000, 0.13515949282825E+00000, -.30892303454629E-00001, 0.00000000000000E+00000
0.14249999999999E+00003, 0.13481722072810E+00000, -.17639637048734E-00001, 0.00000000000000E+00000, 0.44549084571877E-00002, -.19380882793496E-00003, 0.00000000000000E+00000, 0.13036231227091E+00000, -.17445828220799E-00001, 0.00000000000000E+00000
0.14299999999999E+00003, 0.13141319141813E+00000, 0.44134652298663E-00002, 0.00000000000000E+00000, 0.43314219729807E-00002, 0.17829830277852E-00002, 0.00000000000000E+00000, 0.12708176944515E+00000, 0.26304822020810E-00002, 0.00000000000000E+00000
0.14349999999999E+00003, 0.13366803701250E+00000, 0.25162222700283E-00001, 0.00000000000000E+00000, 0.50225181859496E-00002, 0.31033701783867E-00002, 0.00000000000000E+00000, 0.12864551882655E+00000, 0.22058852521897E-00001, 0.00000000000000E+00000
0.14399999999999E+00003, 0.13765854558602E+00000, 0.36345209578098E-00001, 0.00000000000000E+00000, 0.55505170013257E-00002, 0.32193559163085E-00002, 0.00000000000000E+00000, 0.13210802858469E+00000, 0.33125853661789E-00001, 0.00000000000000E+00000
0.14449999999999E+00003, 0.13777378091198E+00000, 0.34153573034605E-00001, 0.00000000000000E+00000, 0.53230036369178E-00002, 0.21846160458153E-00002, 0.00000000000000E+00000, 0.13245077727506E+00000, 0.31968956988790E-00001, 0.00000000000000E+00000
0.14499999999999E+00003, 0.13461591128384E+00000, 0.19666628235826E-00001, 0.00000000000000E+00000, 0.48842628577536E-00002, 0.37350427066207E-00003, 0.00000000000000E+00000, 0.12973164842608E+00000, 0.19293123965164E-00001, 0.00000000000000E+00000
0.14549999999999E+00003, 0.13315648992242E+00000, -.23191523407003E-00002, 0.00000000000000E+00000, 0.49133410902717E-00002, -.16382254187737E-00002, 0.00000000000000E+00000, 0.12824314883215E+00000, -.68092692192662E-00003, 0.00000000000000E+00000
0.14599999999999E+00003, 0.13511956296522E+00000, -.23725922472423E-00001, 0.00000000000000E+00000, 0.52065076812396E-00002, -.30558184303235E-00002, 0.00000000000000E+00000, 0.12991305528398E+00000, -.20670104042100E-00001, 0.00000000000000E+00000
0.14649999999999E+00003, 0.13728201730073E+00000, -.35943163832760E-00001, 0.00000000000000E+00000, 0.52650967226606E-00002, -.32636465860736E-00002, 0.00000000000000E+00000, 0.13201692057807E+00000, -.32679517246687E-00001, 0.00000000000000E+00000
0.14699999999999E+00003, 0.13711646660950E+00000, -.34685507359161E-00001, 0.00000000000000E+00000, 0.51560964359670E-00002, -.22841794911119E-00002, 0.00000000000000E+00000, 0.13196037017353E+00000, -.32401327868049E-00001, 0.00000000000000E+00000
0.14749999999999E+00003, 0.13511360996972E+00000, -.20886140685277E-00001, 0.00000000000000E+00000, 0.49853516926763E-00002, -.50703623309722E-00003, 0.00000000000000E+00000, 0.13012825827705E+00000, -.20379104452180E-00001, 0.00000000000000E+00000
0.14799999999999E+00003, 0.13341354662643E+00000, 0.77411633412203E-00003, 0.00000000000000E+00000, 0.48782400833902E-00002, 0.15112018735652E-00002, 0.00000000000000E+00000, 0.12853530654304E+00000, -.73708553944320E-00003, 0.00000000000000E+00000
0.14849999999999E+00003, 0.13459669874001E+00000, 0.22377000340982E-00001, 0.00000000000000E+00000, 0.51081807641775E-00002, 0.29757932543936E-00002, 0.00000000000000E+00000, 0.12948851797584E+00000, 0.19401207086589E-00001, 0.00000000000000E+00000
0.14899999999999E+00003, 0.13720963228171E+00000, 0.35210665938301E-00001, 0.00000000000000E+00000, 0.53396764290113E-00002, 0.32543943014787E-00002, 0.00000000000000E+00000, 0.13186995585270E+00000, 0.31956271636822E-00001, 0.00000000000000E+00000
0.14949999999999E+00003, 0.13737601937152E+00000, 0.34778984396811E-00001, 0.00000000000000E+00000, 0.52130062209853E-00002, 0.23476779910657E-00002, 0.00000000000000E+00000, 0.13216301315053E+00000, 0.32431306405745E-00001, 0.00000000000000E+00000
0.14999999999999E+00003, 0.13521396246645E+00000, 0.21789897134039E-00001, 0.00000000000000E+00000, 0.49742495702854E-00002, 0.62230866177937E-00003, 0.00000000000000E+00000, 0.13023971289617E+00000, 0.21167588472260E-00001, 0.00000000000000E+00000


==> figures/navierstokes/Cylinder_Re200_eps01_explicit_BodyForces_BC_cylinder.csv <==
Time,x-Force,y-Force,z-Force,Fp_x,Fp_y,Fp_z,Fv_x,Fv_y,Fv_z
0.12499999999999E+00003, 0.13423671671821E+00000, 0.90000713648732E-00002, 0.00000000000000E+00000, 0.51960786101066E-00002, -.59335850308140E-00003, 0.00000000000000E+00000, 0.12904063810810E+00000, 0.95934298679546E-00002, 0.00000000000000E+00000
0.12524999999999E+00003, 0.13368303496383E+00000, -.17133575252024E-00002, 0.00000000000000E+00000, 0.51780568822035E-00002, -.15106247532777E-00002, 0.00000000000000E+00000, 0.12850497808163E+00000, -.20273277192477E-00003, 0.00000000000000E+00000
0.12549999999999E+00003, 0.13416762235657E+00000, -.12389565942072E-00001, 0.00000000000000E+00000, 0.52872071236336E-00002, -.22924199540273E-00002, 0.00000000000000E+00000, 0.12888041523293E+00000, -.10097145988045E-00001, 0.00000000000000E+00000
0.12574999999999E+00003, 0.13508908002136E+00000, -.21932875034478E-00001, 0.00000000000000E+00000, 0.54292648585691E-00002, -.28472135723617E-00002, 0.00000000000000E+00000, 0.12965981516279E+00000, -.19085661462117E-00001, 0.00000000000000E+00000
0.12599999999999E+00003, 0.13635299878241E+00000, -.29334290315203E-00001, 0.00000000000000E+00000, 0.55327686338200E-00002, -.31151406565832E-00002, 0.00000000000000E+00000, 0.13082023014859E+00000, -.26219149658620E-00001, 0.00000000000000E+00000
0.12624999999999E+00003, 0.13753694463056E+00000, -.33869202602278E-00001, 0.00000000000000E+00000, 0.56046085337624E-00002, -.30782432999528E-00002, 0.00000000000000E+00000, 0.13193233609680E+00000, -.30790959302325E-00001, 0.00000000000000E+00000
0.12649999999999E+00003, 0.13816483565444E+00000, -.35176101048348E-00001, 0.00000000000000E+00000, 0.56360045813533E-00002, -.27554768041925E-00002, 0.00000000000000E+00000, 0.13252883107309E+00000, -.32420624244155E-00001, 0.00000000000000E+00000
0.12674999999999E+00003, 0.13775902079180E+00000, -.33229298769694E-00001, 0.00000000000000E+00000, 0.55007809566063E-00002, -.21911775327885E-00002, 0.00000000000000E+00000, 0.13225823983520E+00000, -.31038121236905E-00001, 0.00000000000000E+00000
0.12699999999999E+00003, 0.13713154642137E+00000, -.28212240695713E-00001, 0.00000000000000E+00000, 0.54211617435123E-00002, -.14290297978996E-00002, 0.00000000000000E+00000, 0.13171038467786E+00000, -.26783210897814E-00001, 0.00000000000000E+00000
0.12724999999999E+00003, 0.13585205816930E+00000, -.20572949217199E-00001, 0.00000000000000E+00000, 0.52981855874364E-00002, -.52855631708348E-00003, 0.00000000000000E+00000, 0.13055387258186E+00000, -.20044392900115E-00001, 0.00000000000000E+00000
0.12749999999999E+00003, 0.13471407202292E+00000, -.10931898106921E-00001, 0.00000000000000E+00000, 0.51871564501310E-00002, 0.43831634202707E-00003, 0.00000000000000E+00000, 0.12952691557279E+00000, -.11370214448949E-00001, 0.00000000000000E+00000
0.12774999999999E+00003, 0.13430885259503E+00000, -.11919639821770E-00003, 0.00000000000000E+00000, 0.52268647581784E-00002, 0.13864544216274E-00002, 0.00000000000000E+00000, 0.12908198783685E+00000, -.15056508198451E-00002, 0.00000000000000E+00000
0.12799999999999E+00003, 0.13432265110359E+00000, 0.10829917028445E-00001, 0.00000000000000E+00000, 0.52693128014828E-00002, 0.22129940171585E-00002, 0.00000000000000E+00000, 0.12905333830210E+00000, 0.86169230112864E-00002, 0.00000000000000E+00000
0.12824999999999E+00003, 0.13538091574814E+00000, 0.20786872081371E-00001, 0.00000000000000E+00000, 0.54283608955277E-00002, 0.28199635619025E-00002, 0.00000000000000E+00000, 0.12995255485261E+00000, 0.17966908519468E-00001, 0.00000000000000E+00000
0.12849999999999E+00003, 0.13653884289814E+00000, 0.28704529886203E-00001, 0.00000000000000E+00000, 0.55399987183005E-00002, 0.31394940495731E-00002, 0.00000000000000E+00000, 0.13099884417983E+00000, 0.25565035836630E-00001, 0.00000000000000E+00000
0.12874999999999E+00003, 0.13787191158706E+00000, 0.33802029170685E-00001, 0.00000000000000E+00000, 0.56272981569459E-00002, 0.31516241391527E-00002, 0.00000000000000E+00000, 0.13224461343011E+00000, 0.30650405031532E-00001, 0.00000000000000E+00000
0.12899999999999E+00003, 0.13838218516895E+00000, 0.35646827488149E-00001, 0.00000000000000E+00000, 0.56615951453483E-00002, 0.28640800916109E-00002, 0.00000000000000E+00000, 0.13272059002361E+00000, 0.32782747396538E-00001, 0.00000000000000E+00000
0.12924999999999E+00003, 0.13827126617922E+00000, 0.34195200394071E-00001, 0.00000000000000E+00000, 0.54966354351903E-00002, 0.23326957044966E-00002, 0.00000000000000E+00000, 0.13277463074403E+00000, 0.31862504689575E-00001, 0.00000000000000E+00000
0.12949999999999E+00003, 0.13747049767595E+00000, 0.29549096999574E-00001, 0.00000000000000E+00000, 0.55210549407737E-00002, 0.15786154652155E-00002, 0.00000000000000E+00000, 0.13194944273518E+00000, 0.27970481534358E-00001, 0.00000000000000E+00000
0.12974999999999E+00003, 0.13579828766216E+00000, 0.22259821334586E-00001, 0.00000000000000E+00000, 0.51396443682184E-00002, 0.69984624440589E-00003, 0.00000000000000E+00000, 0.13065864329394E+00000, 0.21559975090180E-00001, 0.00000000000000E+00000
0.12999999999999E+00003, 0.13414018301083E+00000, 0.12738152869834E-00001, 0.00000000000000E+00000, 0.52789344953625E-00002, -.28806335966569E-00003, 0.00000000000000E+00000, 0.12886124851547E+00000, 0.13026216229500E-00001, 0.00000000000000E+00000
0.13024999999999E+00003, 0.13740753484135E+00000, 0.19133263891030E-00002, 0.00000000000000E+00000, 0.56106390781909E-00002, -.12543643512583E-00002, 0.00000000000000E+00000, 0.13179689576316E+00000, 0.31676907403612E-00002, 0.00000000000000E+00000
0.13049999999999E+00003, 0.13537340926863E+00000, -.92350798453361E-00002, 0.00000000000000E+00000, 0.51532666608202E-00002, -.21180495074339E-00002, 0.00000000000000E+00000, 0.13022014260781E+00000, -.71170303379022E-00002, 0.00000000000000E+00000
0.13074999999999E+00003, 0.13562145318061E+00000, -.19509286682936E-00001, 0.00000000000000E+00000, 0.53604969456753E-00002, -.27706605253289E-00002, 0.00000000000000E+00000, 0.13026095623493E+00000, -.16738626157607E-00001, 0.00000000000000E+00000
0.13099999999999E+00003, 0.13611520737963E+00000, -.27907050574655E-00001, 0.00000000000000E+00000, 0.54943516959954E-00002, -.31375277140380E-00002, 0.00000000000000E+00000, 0.13062085568364E+00000, -.24769522860617E-00001, 0.00000000000000E+00000
0.13124999999999E+00003, 0.13863047063354E+00000, -.33406780253688E-00001, 0.00000000000000E+00000, 0.57026607654534E-00002, -.31869108595231E-00002, 0.00000000000000E+00000, 0.13292780986808E+00000, -.30219869394165E-00001, 0.00000000000000E+00000
0.13149999999999E+00003, 0.13786372840571E+00000, -.35820518654932E-00001, 0.00000000000000E+00000, 0.55634343621356E-00002, -.29469899424477E-00002, 0.00000000000000E+00000, 0.13230029404357E+00000, -.32873528712484E-00001, 0.00000000000000E+00000
0.13174999999999E+00003, 0.13980171730382E+00000, -.34769062846086E-00001, 0.00000000000000E+00000, 0.57480978748284E-00002, -.24365951151808E-00002, 0.00000000000000E+00000, 0.13405361942899E+00000, -.32332467730905E-00001, 0.00000000000000E+00000
0.13199999999999E+00003, 0.13620065566497E+00000, -.30566079780459E-00001, 0.00000000000000E+00000, 0.51589304535746E-00002, -.17096679395489E-00002, 0.00000000000000E+00000, 0.13104172521140E+00000, -.28856411840910E-00001, 0.00000000000000E+00000
0.13224999999999E+00003, 0.13593318754676E+00000, -.23519940290012E-00001, 0.00000000000000E+00000, 0.54323443485124E-00002, -.83116598418009E-00003, 0.00000000000000E+00000, 0.13050084319825E+00000, -.22688774305831E-00001, 0.00000000000000E+00000
0.13249999999999E+00003, 0.13611716070305E+00000, -.14303095274635E-00001, 0.00000000000000E+00000, 0.53483914968764E-00002, 0.13457756023916E-00003, 0.00000000000000E+00000, 0.13076876920618E+00000, -.14437672834874E-00001, 0.00000000000000E+00000
0.13274999999999E+00003, 0.13503247568348E+00000, -.35549354756673E-00002, 0.00000000000000E+00000, 0.52281723073899E-00002, 0.11207576056621E-00002, 0.00000000000000E+00000, 0.12980430337609E+00000, -.46756930813294E-00002, 0.00000000000000E+00000
0.13299999999999E+00003, 0.13473707865037E+00000, 0.76453453430232E-00002, 0.00000000000000E+00000, 0.52874974933506E-00002, 0.20076991962970E-00002, 0.00000000000000E+00000, 0.12944958115702E+00000, 0.56376461467262E-00002, 0.00000000000000E+00000
0.13324999999999E+00003, 0.13504632208704E+00000, 0.18163324127314E-00001, 0.00000000000000E+00000, 0.53408769491016E-00002, 0.26990401546951E-00002, 0.00000000000000E+00000, 0.12970544513794E+00000, 0.15464283972619E-00001, 0.00000000000000E+00000
0.13349999999999E+00003, 0.13613960967088E+00000, 0.26914531862042E-00001, 0.00000000000000E+00000, 0.53469783577079E-00002, 0.31191525184706E-00002, 0.00000000000000E+00000, 0.13079263131318E+00000, 0.23795379343572E-00001, 0.00000000000000E+00000
0.13374999999999E+00003, 0.14201779391926E+00000, 0.32942669797021E-00001, 0.00000000000000E+00000, 0.65703245719552E-00002, 0.32224599906050E-00002, 0.00000000000000E+00000, 0.13544746934731E+00000, 0.29720209806416E-00001, 0.00000000000000E+00000
0.13399999999999E+00003, 0.13962380157942E+00000, 0.35930455782733E-00001, 0.00000000000000E+00000, 0.50844778640767E-00002, 0.30297368785587E-00002, 0.00000000000000E+00000, 0.13453932371535E+00000, 0.32900718904174E-00001, 0.00000000000000E+00000
0.13424999999999E+00003, 0.13666173063247E+00000, 0.35247141872084E-00001, 0.00000000000000E+00000, 0.54131279080373E-00002, 0.25243661220777E-00002, 0.00000000000000E+00000, 0.13124860272443E+00000, 0.32722775750007E-00001, 0.00000000000000E+00000
0.13449999999999E+00003, 0.13754616382822E+00000, 0.31475353009014E-00001, 0.00000000000000E+00000, 0.55936991893163E-00002, 0.18292303526023E-00002, 0.00000000000000E+00000, 0.13195246463890E+00000, 0.29646122656412E-00001, 0.00000000000000E+00000
0.13474999999999E+00003, 0.13593566983699E+00000, 0.24725408386729E-00001, 0.00000000000000E+00000, 0.52692843141405E-00002, 0.95480639167000E-00003, 0.00000000000000E+00000, 0.13066638552285E+00000, 0.23770601995059E-00001, 0.00000000000000E+00000
0.13499999999999E+00003, 0.13580156061330E+00000, 0.15645701954374E-00001, 0.00000000000000E+00000, 0.52309520402048E-00002, -.92087962589860E-00005, 0.00000000000000E+00000, 0.13057060857309E+00000, 0.15654910750633E-00001, 0.00000000000000E+00000
0.13524999999999E+00003, 0.13401082052085E+00000, 0.50555031784918E-00002, 0.00000000000000E+00000, 0.53786605648696E-00002, -.99766565938908E-00003, 0.00000000000000E+00000, 0.12863215995598E+00000, 0.60531688378809E-00002, 0.00000000000000E+00000
0.13549999999999E+00003, 0.13327219677730E+00000, -.62063605259998E-00002, 0.00000000000000E+00000, 0.47154139408351E-00002, -.19080987676159E-00002, 0.00000000000000E+00000, 0.12855678283646E+00000, -.42982617583839E-00002, 0.00000000000000E+00000
0.13574999999999E+00003, 0.13161548894590E+00000, -.16894629760204E-00001, 0.00000000000000E+00000, 0.55626443591311E-00002, -.26234194073317E-00002, 0.00000000000000E+00000, 0.12605284458676E+00000, -.14271210352873E-00001, 0.00000000000000E+00000
0.13599999999999E+00003, 0.14218008613478E+00000, -.25959470492666E-00001, 0.00000000000000E+00000, 0.62576970145141E-00002, -.31066703839517E-00002, 0.00000000000000E+00000, 0.13592238912027E+00000, -.22852800108714E-00001, 0.00000000000000E+00000
0.13624999999999E+00003, 0.13855976918071E+00000, -.32550246742754E-00001, 0.00000000000000E+00000, 0.53419735816082E-00002, -.32489734456052E-00002, 0.00000000000000E+00000, 0.13321779559910E+00000, -.29301273297149E-00001, 0.00000000000000E+00000
0.13649999999999E+00003, 0.13874600769308E+00000, -.35858495155288E-00001, 0.00000000000000E+00000, 0.56262778585668E-00002, -.30758775730441E-00002, 0.00000000000000E+00000, 0.13311972983451E+00000, -.32782617582244E-00001, 0.00000000000000E+00000
0.13674999999999E+00003, 0.13890860605753E+00000, -.35745048889987E-00001, 0.00000000000000E+00000, 0.56013426503113E-00002, -.26233517429807E-00002, 0.00000000000000E+00000, 0.13330726340722E+00000, -.33121697147006E-00001, 0.00000000000000E+00000
0.13699999999999E+00003, 0.13856915926171E+00000, -.32278650115624E-00001, 0.00000000000000E+00000, 0.55359911299326E-00002, -.19375157244905E-00002, 0.00000000000000E+00000, 0.13303316813178E+00000, -.30341134391134E-00001, 0.00000000000000E+00000
0.13724999999999E+00003, 0.13741068127357E+00000, -.25832234663043E-00001, 0.00000000000000E+00000, 0.53950431196168E-00002, -.10774715531969E-00002, 0.00000000000000E+00000, 0.13201563815396E+00000, -.24754763109846E-00001, 0.00000000000000E+00000
0.13749999999999E+00003, 0.13614411858251E+00000, -.16925305212055E-00001, 0.00000000000000E+00000, 0.52797443427892E-00002, -.10486526183440E-00003, 0.00000000000000E+00000, 0.13086437423972E+00000, -.16820439950220E-00001, 0.00000000000000E+00000
0.13774999999999E+00003, 0.13524257223353E+00000, -.63144234470901E-00002, 0.00000000000000E+00000, 0.52370918039313E-00002, 0.89867899533180E-00003, 0.00000000000000E+00000, 0.13000548042960E+00000, -.72131024424219E-00002, 0.00000000000000E+00000
0.13799999999999E+00003, 0.13498650216304E+00000, 0.50186671916963E-00002, 0.00000000000000E+00000, 0.52725468508389E-00002, 0.18318163127052E-00002, 0.00000000000000E+00000, 0.12971395531220E+00000, 0.31868508789911E-00002, 0.00000000000000E+00000
0.13824999999999E+00003, 0.13553397882711E+00000, 0.15937944980198E-00001, 0.00000000000000E+00000, 0.53807779789426E-00002, 0.25883166281214E-00002, 0.00000000000000E+00000, 0.13015320084816E+00000, 0.13349628352076E-00001, 0.00000000000000E+00000
0.13849999999999E+00003, 0.13673321512453E+00000, 0.25287452984031E-00001, 0.00000000000000E+00000, 0.55297099886999E-00002, 0.30787759093678E-00002, 0.00000000000000E+00000, 0.13120350513583E+00000, 0.22208677074664E-00001, 0.00000000000000E+00000
0.13874999999999E+00003, 0.13806026510845E+00000, 0.32099637420326E-00001, 0.00000000000000E+00000, 0.56442560648068E-00002, 0.32548368564138E-00002, 0.00000000000000E+00000, 0.13241600904365E+00000, 0.28844800563912E-00001, 0.00000000000000E+00000
0.13899999999999E+00003, 0.13904720651289E+00000, 0.35749233067654E-00001, 0.00000000000000E+00000, 0.56894647591699E-00002, 0.31156150317606E-00002, 0.00000000000000E+00000, 0.13335774175372E+00000, 0.32633618035894E-00001, 0.00000000000000E+00000
0.13924999999999E+00003, 0.13928523307157E+00000, 0.35997976224709E-00001, 0.00000000000000E+00000, 0.56499531016729E-00002, 0.26937809496229E-00002, 0.00000000000000E+00000, 0.13363527996990E+00000, 0.33304195275086E-00001, 0.00000000000000E+00000
0.13949999999999E+00003, 0.13877699042114E+00000, 0.32912443194332E-00001, 0.00000000000000E+00000, 0.55474385464330E-00002, 0.20355232016480E-00002, 0.00000000000000E+00000, 0.13322955187470E+00000, 0.30876919992684E-00001, 0.00000000000000E+00000
0.13974999999999E+00003, 0.13765918459550E+00000, 0.26795256330844E-00001, 0.00000000000000E+00000, 0.54125235712772E-00002, 0.11937129992895E-00002, 0.00000000000000E+00000, 0.13224666102422E+00000, 0.25601543331554E-00001, 0.00000000000000E+00000
0.13999999999999E+00003, 0.13634745036855E+00000, 0.18155807697240E-00001, 0.00000000000000E+00000, 0.52916773576379E-00002, 0.23145353954090E-00003, 0.00000000000000E+00000, 0.13105577301091E+00000, 0.17924354157699E-00001, 0.00000000000000E+00000
0.14024999999999E+00003, 0.13533779445370E+00000, 0.77220307540759E-00002, 0.00000000000000E+00000, 0.52335111526869E-00002, -.77182587034819E-00003, 0.00000000000000E+00000, 0.13010428330101E+00000, 0.84938566244240E-00002, 0.00000000000000E+00000
0.14049999999999E+00003, 0.13493589973960E+00000, -.35701815874951E-00002, 0.00000000000000E+00000, 0.52554986044838E-00002, -.17194761668030E-00002, 0.00000000000000E+00000, 0.12968040113511E+00000, -.18507054206921E-00002, 0.00000000000000E+00000
0.14074999999999E+00003, 0.13542627986301E+00000, -.14607136080580E-00001, 0.00000000000000E+00000, 0.53689960426356E-00002, -.25050376320760E-00002, 0.00000000000000E+00000, 0.13005728382037E+00000, -.12102098448504E-00001, 0.00000000000000E+00000
0.14099999999999E+00003, 0.13651812834021E+00000, -.24227526600816E-00001, 0.00000000000000E+00000, 0.55042363462544E-00002, -.30349248934226E-00002, 0.00000000000000E+00000, 0.13101389199396E+00000, -.21192601707394E-00001, 0.00000000000000E+00000
0.14124999999999E+00003, 0.13791097280760E+00000, -.31423757059005E-00001, 0.00000000000000E+00000, 0.56382352889731E-00002, -.32540410892580E-00002, 0.00000000000000E+00000, 0.13227273751863E+00000, -.28169715969747E-00001, 0.00000000000000E+00000
0.14149999999999E+00003, 0.13894741345828E+00000, -.35523311526899E-00001, 0.00000000000000E+00000, 0.56877383493928E-00002, -.31561694611991E-00002, 0.00000000000000E+00000, 0.13325967510889E+00000, -.32367142065700E-00001, 0.00000000000000E+00000
0.14174999999999E+00003, 0.13921513413373E+00000, -.36233845074619E-00001, 0.00000000000000E+00000, 0.56479231175430E-00002, -.27698240386246E-00002, 0.00000000000000E+00000, 0.13356721101619E+00000, -.33464021035994E-00001, 0.00000000000000E+00000
0.14199999999999E+00003, 0.13880605852501E+00000, -.33581724515683E-00001, 0.00000000000000E+00000, 0.55626871930954E-00002, -.21399442515627E-00002, 0.00000000000000E+00000, 0.13324337133192E+00000, -.31441780264120E-00001, 0.00000000000000E+00000
0.14224999999999E+00003, 0.13780110184973E+00000, -.27839576703150E-00001, 0.00000000000000E+00000, 0.54350993079458E-00002, -.13182837846438E-00002, 0.00000000000000E+00000, 0.13236600254179E+00000, -.26521292918506E-00001, 0.00000000000000E+00000
0.14249999999999E+00003, 0.13652299367864E+00000, -.19490135633712E-00001, 0.00000000000000E+00000, 0.53056090579377E-00002, -.36687860879037E-00003, 0.00000000000000E+00000, 0.13121738462071E+00000, -.19123257024922E-00001, 0.00000000000000E+00000
0.14274999999999E+00003, 0.13542881192741E+00000, -.92252943067848E-00002, 0.00000000000000E+00000, 0.52379618291640E-00002, 0.63852925668662E-00003, 0.00000000000000E+00000, 0.13019085009825E+00000, -.98638235634715E-00002, 0.00000000000000E+00000
0.14299999999999E+00003, 0.13494439494962E+00000, 0.20375458491096E-00002, 0.00000000000000E+00000, 0.52506249230538E-00002, 0.16022936858267E-00002, 0.00000000000000E+00000, 0.12969377002657E+00000, 0.43525216328294E-00003, 0.00000000000000E+00000
0.14324999999999E+00003, 0.13527769900509E+00000, 0.13203137736048E-00001, 0.00000000000000E+00000, 0.53413817160511E-00002, 0.24174864647158E-00002, 0.00000000000000E+00000, 0.12993631728904E+00000, 0.10785651271332E-00001, 0.00000000000000E+00000
0.14349999999999E+00003, 0.13638792222951E+00000, 0.23100080194360E-00001, 0.00000000000000E+00000, 0.54956798327712E-00002, 0.29872117598611E-00002, 0.00000000000000E+00000, 0.13089224239673E+00000, 0.20112868434499E-00001, 0.00000000000000E+00000
0.14374999999999E+00003, 0.13769179868889E+00000, 0.30683456464000E-00001, 0.00000000000000E+00000, 0.56182609602294E-00002, 0.32492473273860E-00002, 0.00000000000000E+00000, 0.13207353772866E+00000, 0.27434209136614E-00001, 0.00000000000000E+00000
0.14399999999999E+00003, 0.13884499176636E+00000, 0.35228236749904E-00001, 0.00000000000000E+00000, 0.56853709942971E-00002, 0.31924352891053E-00002, 0.00000000000000E+00000, 0.13315962077206E+00000, 0.32035801460799E-00001, 0.00000000000000E+00000
0.14424999999999E+00003, 0.13931822328824E+00000, 0.36394414403326E-00001, 0.00000000000000E+00000, 0.56703499703441E-00002, 0.28411413882249E-00002, 0.00000000000000E+00000, 0.13364787331790E+00000, 0.33553273015101E-00001, 0.00000000000000E+00000
0.14449999999999E+00003, 0.13901093094734E+00000, 0.34172795014905E-00001, 0.00000000000000E+00000, 0.55865527411353E-00002, 0.22394306264688E-00002, 0.00000000000000E+00000, 0.13342437820620E+00000, 0.31933364388436E-00001, 0.00000000000000E+00000
0.14474999999999E+00003, 0.13797255846975E+00000, 0.28805847935653E-00001, 0.00000000000000E+00000, 0.54414699147866E-00002, 0.14382581901969E-00002, 0.00000000000000E+00000, 0.13253108855497E+00000, 0.27367589745456E-00001, 0.00000000000000E+00000
0.14499999999999E+00003, 0.13676206736702E+00000, 0.20746140068545E-00001, 0.00000000000000E+00000, 0.53307993507877E-00002, 0.49774939258773E-00003, 0.00000000000000E+00000, 0.13143126801623E+00000, 0.20248390675957E-00001, 0.00000000000000E+00000
0.14524999999999E+00003, 0.13553574102378E+00000, 0.10669365356271E-00001, 0.00000000000000E+00000, 0.52379104811272E-00002, -.50744525326485E-00003, 0.00000000000000E+00000, 0.13029783054266E+00000, 0.11176810609536E-00001, 0.00000000000000E+00000
0.14549999999999E+00003, 0.13501354846967E+00000, -.53864169334786E-00003, 0.00000000000000E+00000, 0.52454801497364E-00002, -.14836371482438E-00002, 0.00000000000000E+00000, 0.12976806831993E+00000, 0.94499545489599E-00003, 0.00000000000000E+00000
0.14574999999999E+00003, 0.13523821562804E+00000, -.11800599789978E-00001, 0.00000000000000E+00000, 0.53291935602591E-00002, -.23258162366333E-00002, 0.00000000000000E+00000, 0.12990902206778E+00000, -.94747835533442E-00002, 0.00000000000000E+00000
0.14599999999999E+00003, 0.13624162518105E+00000, -.21936612484886E-00001, 0.00000000000000E+00000, 0.54768903615632E-00002, -.29320489527400E-00002, 0.00000000000000E+00000, 0.13076473481948E+00000, -.19004563532146E-00001, 0.00000000000000E+00000
0.14624999999999E+00003, 0.13758427441501E+00000, -.29875877846941E-00001, 0.00000000000000E+00000, 0.56029848741675E-00002, -.32359416600838E-00002, 0.00000000000000E+00000, 0.13198128954085E+00000, -.26639936186858E-00001, 0.00000000000000E+00000
0.14649999999999E+00003, 0.13879865911186E+00000, -.34840336264879E-00001, 0.00000000000000E+00000, 0.56971067985096E-00002, -.32185021813764E-00002, 0.00000000000000E+00000, 0.13310155231335E+00000, -.31621834083502E-00001, 0.00000000000000E+00000
0.14674999999999E+00003, 0.13931611309446E+00000, -.36449767163897E-00001, 0.00000000000000E+00000, 0.56751566011456E-00002, -.29028044181317E-00002, 0.00000000000000E+00000, 0.13364095649331E+00000, -.33546962745765E-00001, 0.00000000000000E+00000
0.14699999999999E+00003, 0.13908960311869E+00000, -.34648936947305E-00001, 0.00000000000000E+00000, 0.55911918749279E-00002, -.23293189993979E-00002, 0.00000000000000E+00000, 0.13349841124377E+00000, -.32319617947907E-00001, 0.00000000000000E+00000
0.14724999999999E+00003, 0.13820763165736E+00000, -.29660644550558E-00001, 0.00000000000000E+00000, 0.54706245831922E-00002, -.15507096826486E-00002, 0.00000000000000E+00000, 0.13273700707416E+00000, -.28109934867910E-00001, 0.00000000000000E+00000
0.14749999999999E+00003, 0.13690451414045E+00000, -.21910202295398E-00001, 0.00000000000000E+00000, 0.53337966028322E-00002, -.62343654419206E-00003, 0.00000000000000E+00000, 0.13157071753762E+00000, -.21286765751206E-00001, 0.00000000000000E+00000
0.14774999999999E+00003, 0.13575873059848E+00000, -.12043834092113E-00001, 0.00000000000000E+00000, 0.52635443923660E-00002, 0.37821480937639E-00003, 0.00000000000000E+00000, 0.13049518620611E+00000, -.12422048901489E-00001, 0.00000000000000E+00000
0.14799999999999E+00003, 0.13496937802659E+00000, -.91498042126945E-00003, 0.00000000000000E+00000, 0.52209949909822E-00002, 0.13651046892149E-00002, 0.00000000000000E+00000, 0.12974838303561E+00000, -.22800851104844E-00002, 0.00000000000000E+00000
0.14824999999999E+00003, 0.13527713633409E+00000, 0.10403371350874E-00001, 0.00000000000000E+00000, 0.53268852736009E-00002, 0.22303710863575E-00002, 0.00000000000000E+00000, 0.12995025106049E+00000, 0.81730002645161E-00002, 0.00000000000000E+00000
0.14849999999999E+00003, 0.13604874432510E+00000, 0.20747487232863E-00001, 0.00000000000000E+00000, 0.54600128124986E-00002, 0.28697872046166E-00002, 0.00000000000000E+00000, 0.13058873151260E+00000, 0.17877700028247E-00001, 0.00000000000000E+00000
0.14874999999999E+00003, 0.13750247364750E+00000, 0.29025124408336E-00001, 0.00000000000000E+00000, 0.55975548913356E-00002, 0.32173743623214E-00002, 0.00000000000000E+00000, 0.13190491875617E+00000, 0.25807750046014E-00001, 0.00000000000000E+00000
0.14899999999999E+00003, 0.13847014805877E+00000, 0.34400718815527E-00001, 0.00000000000000E+00000, 0.56584119113526E-00002, 0.32375443231578E-00002, 0.00000000000000E+00000, 0.13281173614742E+00000, 0.31163174492369E-00001, 0.00000000000000E+00000
0.14924999999999E+00003, 0.13960168436536E+00000, 0.36437063214235E-00001, 0.00000000000000E+00000, 0.57119399479788E-00002, 0.29602462816415E-00002, 0.00000000000000E+00000, 0.13388974441739E+00000, 0.33476816932593E-00001, 0.00000000000000E+00000
0.14949999999999E+00003, 0.13889750913876E+00000, 0.35076955107728E-00001, 0.00000000000000E+00000, 0.55910332656282E-00002, 0.24143836563136E-00002, 0.00000000000000E+00000, 0.13330647587313E+00000, 0.32662571451415E-00001, 0.00000000000000E+00000
0.14974999999999E+00003, 0.13867512879927E+00000, 0.30465449516618E-00001, 0.00000000000000E+00000, 0.55149070482554E-00002, 0.16605619706982E-00002, 0.00000000000000E+00000, 0.13316022175102E+00000, 0.28804887545920E-00001, 0.00000000000000E+00000
0.14999999999999E+00003, 0.13668966508974E+00000, 0.23036822658795E-00001, 0.00000000000000E+00000, 0.52977345692539E-00002, 0.74762419886787E-00003, 0.00000000000000E+00000, 0.13139193052049E+00000, 0.22289198459927E-00001, 0.00000000000000E+00000


==> figures/navierstokes/TGV_Re800_DNS.csv <==
dt,-dEkin/dt
0,0.000916666666667
0.4375,0.0009375
0.8625,0.001
1.2875,0.001104166666667
1.7,0.001229166666667
2.125,0.0014375
2.525,0.001729166666667
2.9375,0.002083333333333
3.325,0.002458333333333
3.6625,0.0029375
3.9625,0.003479166666667
4.225,0.004125
4.4875,0.004791666666667
4.7125,0.005479166666667
4.9375,0.006166666666667
5.2,0.006791666666667
5.525,0.007333333333333
5.875,0.0078125
6.225,0.008270833333333
6.5875,0.00875
6.925,0.0091875
7.325,0.009583333333333
7.6375,0.010145833333333
7.8375,0.010625
8.025,0.011104166666667
8.2875,0.011604166666667
8.42307692307692,0.011768953068592
8.64423076923077,0.011913357400722
8.77884615384616,0.011949458483755
8.89423076923077,0.011967509025271
8.975,0.011895833333333
9.325,0.011479166666667
9.6,0.010854166666667
9.925,0.010270833333333
10,0.010180505415163


==> figures/navierstokes/TGV_Re800_HBRK4_Riemannfix_TGVAnalysis.csv <==
Time,Dissipation Rate Incompressible,Dissipation Rate Compressible,Ekin incomp,Ekin comp,Enstrophy comp,DR_u,DR_S,DR_Sd,DR_p,Maximum Vorticity,Mean Temperature,uprime,Mean Entropy
0.25000000000000E+00000, 0.94186112130620E-00003, 0.91912280995964E-00003, 0.12476715820555E+00000, 0.12477755697143E+00000, 0.37676496710036E+00000, 0.94186003572945E-00003, 0.94186112130620E-00003, 0.94186039928265E-00003, -.22737589323008E-00004, 0.19672888867684E+00001, 0.93083066912469E-00002, 0.28840614672779E+00000, 0.10266780052446E+00001
0.50000000000000E+00000, 0.95868691597227E-00003, 0.92947830320821E-00003, 0.12453675376986E+00000, 0.12455048728588E+00000, 0.38351335549815E+00000, 0.95868350403965E-00003, 0.95868691597227E-00003, 0.95868464812374E-00003, -.29206344915531E-00004, 0.18773648062916E+00001, 0.93096018972778E-00002, 0.28813972741231E+00000, 0.10260848347782E+00001
0.75000000000000E+00000, 0.98876984383068E-00003, 0.97251052530220E-00003, 0.12430792965001E+00000, 0.12432355627538E+00000, 0.39558172626146E+00000, 0.98876815267922E-00003, 0.98876984383068E-00003, 0.98876870663434E-00003, -.16258181332137E-00004, 0.17413993831205E+00001, 0.93108884757311E-00002, 0.28787489140251E+00000, 0.10253510772850E+00001
0.10000000000000E+00001, 0.10333982453063E-00002, 0.10178727450924E-00002, 0.12407079985545E+00000, 0.12408451910239E+00000, 0.41345311841426E+00000, 0.10333970929334E-00002, 0.10333982453063E-00002, 0.10333975211338E-00002, -.15524776041313E-00004, 0.15742819205738E+00001, 0.93122226158220E-00002, 0.28760018527515E+00000, 0.10245096753598E+00001
0.12500000000000E+00001, 0.10943477533336E-00002, 0.10815256085353E-00002, 0.12382359807996E+00000, 0.12383234651567E+00000, 0.43784128256886E+00000, 0.10943468898387E-00002, 0.10943477533336E-00002, 0.10943473695877E-00002, -.12821761052355E-00004, 0.13922883543946E+00001, 0.93136119012027E-00002, 0.28731353150633E+00000, 0.10236282922860E+00001
0.15000000000000E+00001, 0.11737289948397E-00002, 0.11544671715261E-00002, 0.12356276155079E+00000, 0.12356491590216E+00000, 0.46958668641628E+00000, 0.11737249889725E-00002, 0.11737289948397E-00002, 0.11737271488489E-00002, -.19259977322810E-00004, 0.13958679868855E+00001, 0.93150789357374E-00002, 0.28701075653570E+00000, 0.10227421550096E+00001
0.17500000000000E+00001, 0.12738875612494E-00002, 0.12553201397969E-00002, 0.12327587969397E+00000, 0.12327005165196E+00000, 0.50961650035701E+00000, 0.12738792449657E-00002, 0.12738875612494E-00002, 0.12738851214316E-00002, -.18564981634617E-00004, 0.15946947931164E+00001, 0.93166868500486E-00002, 0.28667737928895E+00000, 0.10218685974451E+00001
0.20000000000000E+00001, 0.13972889501957E-00002, 0.13842950640909E-00002, 0.12295979353239E+00000, 0.12294901433532E+00000, 0.55891997420608E+00000, 0.13972765057196E-00002, 0.13972889501957E-00002, 0.13972878035822E-00002, -.12992739491396E-00004, 0.18440429921454E+00001, 0.93184613635584E-00002, 0.28630961508175E+00000, 0.10210350890149E+00001
0.22500000000000E+00001, 0.15463019659165E-00002, 0.15270033857514E-00002, 0.12260646703994E+00000, 0.12259355253470E+00000, 0.61842779420085E+00000, 0.15462821267337E-00002, 0.15463019659165E-00002, 0.15462997084036E-00002, -.19296322652222E-00004, 0.21389110084642E+00001, 0.93204420933266E-00002, 0.28589796203067E+00000, 0.10202445908855E+00001
0.25000000000000E+00001, 0.17230009643973E-00002, 0.17029795376283E-00002, 0.12220524759504E+00000, 0.12219413940029E+00000, 0.68897401767659E+00000, 0.17229749997448E-00002, 0.17230009643973E-00002, 0.17229968429988E-00002, -.20017305370431E-00004, 0.25023279502847E+00001, 0.93226910521415E-00002, 0.28542979007693E+00000, 0.10194868227646E+00001
0.27500000000000E+00001, 0.19290702362137E-00002, 0.19073986676835E-00002, 0.12175412421547E+00000, 0.12174984129317E+00000, 0.77120911585716E+00000, 0.19290355150926E-00002, 0.19290702362137E-00002, 0.19290627667028E-00002, -.21664099019283E-00004, 0.29381209849486E+00001, 0.93252180142884E-00002, 0.28490246777388E+00000, 0.10187329019434E+00001
0.30000000000000E+00001, 0.21667452907082E-00002, 0.21409956662042E-00002, 0.12124266759113E+00000, 0.12124837255412E+00000, 0.86601250694586E+00000, 0.21666889376632E-00002, 0.21667452907082E-00002, 0.21667330574552E-00002, -.25737391250986E-00004, 0.34955775303564E+00001, 0.93280868421546E-00002, 0.28430343835549E+00000, 0.10179308007901E+00001
0.32500000000000E+00001, 0.24409910830328E-00002, 0.24083932434277E-00002, 0.12066611113915E+00000, 0.12068244211337E+00000, 0.97532478984512E+00000, 0.24408926318247E-00002, 0.24409910830328E-00002, 0.24409673950863E-00002, -.32574151658579E-00004, 0.46720323778979E+00001, 0.93313204397603E-00002, 0.28362664559728E+00000, 0.10170636502590E+00001
0.35000000000000E+00001, 0.27634698575878E-00002, 0.27279576323015E-00002, 0.12002042980455E+00000, 0.12004449005849E+00000, 0.11037012646085E+00001, 0.27633335813990E-00002, 0.27634698575878E-00002, 0.27633821998261E-00002, -.35424567524545E-00004, 0.64419117038425E+00001, 0.93349474011721E-00002, 0.28286678820551E+00000, 0.10161038814730E+00001
0.37500000000000E+00001, 0.31575665684689E-00002, 0.31191440530311E-00002, 0.11928659403652E+00000, 0.11931634332966E+00000, 0.12600550466480E+00001, 0.31570069244485E-00002, 0.31575665684689E-00002, 0.31571826295562E-00002, -.38038576525081E-00004, 0.95563324037819E+00001, 0.93390695202683E-00002, 0.28200070216995E+00000, 0.10150290627755E+00001
0.40000000000000E+00001, 0.36490333425542E-00002, 0.35911309035311E-00002, 0.11844661545732E+00000, 0.11847709162961E+00000, 0.14540058729985E+00001, 0.36471304878078E-00002, 0.36490333425542E-00002, 0.36477872212519E-00002, -.56656317720841E-00004, 0.13812773507358E+00002, 0.93437937021643E-00002, 0.28100606809263E+00000, 0.10138437082144E+00001
0.42500000000000E+00001, 0.42499775871979E-00002, 0.41926822728293E-00002, 0.11747112686992E+00000, 0.11749791992058E+00000, 0.16907657033815E+00001, 0.42460322718988E-00002, 0.42499775871979E-00002, 0.42473752025997E-00002, -.54692929770491E-00004, 0.17925006285251E+00002, 0.93492779389664E-00002, 0.27984653755218E+00000, 0.10125539796115E+00001
0.45000000000000E+00001, 0.49433782530910E-00002, 0.48770882072219E-00002, 0.11632346080693E+00000, 0.11635280081998E+00000, 0.19655028675139E+00001, 0.49376436312194E-00002, 0.49433782530910E-00002, 0.49392006679694E-00002, -.62112460747498E-00004, 0.20100002823691E+00002, 0.93557325500123E-00002, 0.27847616391944E+00000, 0.10111515780841E+00001
0.47500000000000E+00001, 0.56886506185228E-00002, 0.55773989795101E-00002, 0.11499621228915E+00000, 0.11503518860924E+00000, 0.22625431544972E+00001, 0.56811376337991E-00002, 0.56886506185228E-00002, 0.56829547099814E-00002, -.10555573047134E-00003, 0.20390892870249E+00002, 0.93631892264405E-00002, 0.27688290219171E+00000, 0.10095330533880E+00001
0.50000000000000E+00001, 0.64016641006790E-00002, 0.62902245830307E-00002, 0.11349973859241E+00000, 0.11355212055453E+00000, 0.25477574382502E+00001, 0.63913390285901E-00002, 0.64016641006790E-00002, 0.63947624221675E-00002, -.10453783913683E-00003, 0.20372677084798E+00002, 0.93716026025402E-00002, 0.27507543037309E+00000, 0.10075135340785E+00001
0.52500000000000E+00001, 0.69835430439837E-00002, 0.68816402301692E-00002, 0.11186030171013E+00000, 0.11192257759404E+00000, 0.27828148130380E+00001, 0.69728897733425E-00002, 0.69835430439837E-00002, 0.69773251224410E-00002, -.95684892271831E-00004, 0.21015661541394E+00002, 0.93808155903204E-00002, 0.27308155278858E+00000, 0.10050573362547E+00001
0.55000000000000E+00001, 0.73845251391550E-00002, 0.72787902332159E-00002, 0.11010266683036E+00000, 0.11016374390382E+00000, 0.29460239220576E+00001, 0.73758159231686E-00002, 0.73845251391550E-00002, 0.73793025103120E-00002, -.10051227709612E-00003, 0.23463506428501E+00002, 0.93906978831241E-00002, 0.27092762481317E+00000, 0.10023101771299E+00001
0.57500000000000E+00001, 0.76988024934794E-00002, 0.75919400865991E-00002, 0.10824667364682E+00000, 0.10831086057597E+00000, 0.30730500799251E+00001, 0.76918259915714E-00002, 0.76988024934794E-00002, 0.76939013020381E-00002, -.10196121543893E-00003, 0.26295809001181E+00002, 0.94011143621341E-00002, 0.26863441532662E+00000, 0.99945978353795E+00000
0.60000000000000E+00001, 0.80180057150976E-00002, 0.78996474701441E-00002, 0.10630073735327E+00000, 0.10637660707662E+00000, 0.32004929517941E+00001, 0.80118263101804E-00002, 0.80180057150976E-00002, 0.80133967009586E-00002, -.11374923081443E-00003, 0.27334249045695E+00002, 0.94120409112118E-00002, 0.26620886205293E+00000, 0.99650788186947E+00000
0.62500000000000E+00001, 0.83378659326100E-00002, 0.82472097402477E-00002, 0.10427076424603E+00000, 0.10435536398714E+00000, 0.33267451282220E+00001, 0.83314878808431E-00002, 0.83378659326100E-00002, 0.83327733457138E-00002, -.85563605466135E-00004, 0.29094994814070E+00002, 0.94234459852457E-00002, 0.26365477964695E+00000, 0.99338135951408E+00000
0.65000000000000E+00001, 0.86388762470489E-00002, 0.85644568819052E-00002, 0.10215927482136E+00000, 0.10224724913706E+00000, 0.34434429881769E+00001, 0.86302181566818E-00002, 0.86388762470489E-00002, 0.86333250579169E-00002, -.68868176011738E-00004, 0.34822694029485E+00002, 0.94353158397750E-00002, 0.26097161380932E+00000, 0.99011608415759E+00000
0.67500000000000E+00001, 0.89388340204187E-00002, 0.88585261782331E-00002, 0.99977318820311E-00001, 0.10006027801857E+00000, 0.35593965800577E+00001, 0.89282571069125E-00002, 0.89388340204187E-00002, 0.89324568450412E-00002, -.73930666808159E-00004, 0.36938143084314E+00002, 0.94475684946104E-00002, 0.25816960680957E+00000, 0.98680786367782E+00000
0.70000000000000E+00001, 0.92379885012465E-00002, 0.91743157534635E-00002, 0.97731262111554E-00001, 0.97803777543590E-00001, 0.36751485254542E+00001, 0.92263301402361E-00002, 0.92379885012465E-00002, 0.92309545393676E-00002, -.56638785904110E-00004, 0.31456235264121E+00002, 0.94601808472270E-00002, 0.25525315814116E+00000, 0.98347867311283E+00000
0.72500000000000E+00001, 0.95451650898231E-00002, 0.95017026726648E-00002, 0.95415499121814E-00001, 0.95479863338107E-00001, 0.37950666287302E+00001, 0.95330562556778E-00002, 0.95451650898231E-00002, 0.95376462017399E-00002, -.35943529075091E-00004, 0.25628513274796E+00002, 0.94731619778336E-00002, 0.25221088943160E+00000, 0.98010829976851E+00000
0.75000000000000E+00001, 0.99756979509526E-00002, 0.98652826616858E-00002, 0.93017684288355E-00001, 0.93081703165211E-00001, 0.39610463560142E+00001, 0.99570358424412E-00002, 0.99756979509526E-00002, 0.99649297228739E-00002, -.99647061188019E-00004, 0.26649812090938E+00002, 0.94866181532643E-00002, 0.24902166477150E+00000, 0.97663647918724E+00000
0.77500000000000E+00001, 0.10562591272770E-00001, 0.10445825258964E-00001, 0.90504999801823E-00001, 0.90566453377268E-00001, 0.41997223866902E+00001, 0.10546100756939E-00001, 0.10562591272770E-00001, 0.10552587166572E-00001, -.10676190760863E-00003, 0.39741272633988E+00002, 0.95007264102973E-00002, 0.24563523064607E+00000, 0.97288497113142E+00000
0.80000000000000E+00001, 0.11155253592150E-00001, 0.11037253580696E-00001, 0.87831096052585E-00001, 0.87881694502837E-00001, 0.44415881098585E+00001, 0.11139542707151E-00001, 0.11155253592150E-00001, 0.11145483044153E-00001, -.10822946345742E-00003, 0.48122272397624E+00002, 0.95157100833762E-00002, 0.24197947027601E+00000, 0.96876588890375E+00000
0.82500000000000E+00001, 0.11584662861921E-00001, 0.11461288231401E-00001, 0.85019437553849E-00001, 0.85066811165391E-00001, 0.46126843197284E+00001, 0.11566780499959E-00001, 0.11584662861921E-00001, 0.11573418108424E-00001, -.11212987702295E-00003, 0.38621390606197E+00002, 0.95314727414499E-00002, 0.23807483074844E+00000, 0.96446616973841E+00000
0.85000000000000E+00001, 0.11788675300070E-00001, 0.11620102473702E-00001, 0.82107168683023E-00001, 0.82158920395248E-00001, 0.46909485159735E+00001, 0.11766390506488E-00001, 0.11788675300070E-00001, 0.11773102377410E-00001, -.15299990370865E-00003, 0.32838347292680E+00002, 0.95478082030344E-00002, 0.23396177562873E+00000, 0.95999326231910E+00000
0.87500000000000E+00001, 0.11776120822217E-00001, 0.11622458235810E-00001, 0.79169974481075E-00001, 0.79220583007009E-00001, 0.46871714672956E+00001, 0.11754326803499E-00001, 0.11776120822217E-00001, 0.11760347112984E-00001, -.13788887717379E-00003, 0.33067693520166E+00002, 0.95642868410597E-00002, 0.22973894529962E+00000, 0.95538150001441E+00000
0.90000000000000E+00001, 0.11744256299874E-00001, 0.11593083305896E-00001, 0.76209954216116E-00001, 0.76262651618921E-00001, 0.46737642699962E+00001, 0.11718995156030E-00001, 0.11744256299874E-00001, 0.11727499197332E-00001, -.13441589143625E-00003, 0.41387009404753E+00002, 0.95809168040451E-00002, 0.22540327447506E+00000, 0.95073086270098E+00000
0.92500000000000E+00001, 0.11411593336803E-00001, 0.11310948579987E-00001, 0.73266581721488E-00001, 0.73316458843250E-00001, 0.45480085079233E+00001, 0.11390759358037E-00001, 0.11411593336803E-00001, 0.11398386097427E-00001, -.87437517439784E-00004, 0.38228358384336E+00002, 0.95974201375243E-00002, 0.22100766460538E+00000, 0.94613202568548E+00000
0.95000000000000E+00001, 0.10967334255004E-00001, 0.10873427704630E-00001, 0.70446948131184E-00001, 0.70491730335026E-00001, 0.43739446019390E+00001, 0.10948391231338E-00001, 0.10967334255004E-00001, 0.10955695437141E-00001, -.82267732510992E-00004, 0.28486221095751E+00002, 0.96132459718537E-00002, 0.21671324852776E+00000, 0.94179125202816E+00000
0.97500000000000E+00001, 0.10727539835512E-00001, 0.10658032218022E-00001, 0.67733893501749E-00001, 0.67773731135706E-00001, 0.42801606092977E+00001, 0.10710107867543E-00001, 0.10727539835512E-00001, 0.10716804782244E-00001, -.58772564221132E-00004, 0.32440118114832E+00002, 0.96284518930416E-00002, 0.21249924470728E+00000, 0.93768634592495E+00000
0.10000000000000E+00002, 0.10430611138357E-00001, 0.10347647319459E-00001, 0.65085524721587E-00001, 0.65121484917067E-00001, 0.41625358212355E+00001, 0.10414064659739E-00001, 0.10430611138357E-00001, 0.10419905166510E-00001, -.72257847050851E-00004, 0.32752195379209E+00002, 0.96432813304002E-00002, 0.20830350408572E+00000, 0.93369810519189E+00000


==> figures/navierstokes/TGV_Re800_HBRK4_TGVAnalysis.csv <==
Time,Dissipation Rate Incompressible,Dissipation Rate Compressible,Ekin incomp,Ekin comp,Enstrophy comp,DR_u,DR_S,DR_Sd,DR_p,Maximum Vorticity,Mean Temperature,uprime,Mean Entropy,-dEkin/eps^2dt
0.5,0.000958680012334,0.000929440376698,0.12453587579386,0.12455004199746,0.38351165961557,0.000958676597094,0.000958680012334,0.000958677743326,-2.9237366627454E-05,1.8780762479196,0.009309600538793,0.28813871172737,1.0260889193666,0.0009326957642
1,0.001033386966339,0.001017737492024,0.12406952791176,0.12408371079669,0.4134494557363,0.001033385822797,0.001033386966339,0.001033386264748,-1.5648772724067E-05,1.5750659646023,0.009312215618176,0.28759871106777,1.024516292657,0.00097437319153
1.5,0.001173716785541,0.001154573331953,0.12356150260233,0.12356395484601,0.46958345183901,0.00117371289025,0.001173716785541,0.00117371500079,-1.9141668837756E-05,1.3957968006736,0.009315064420484,0.28700929439344,1.0227507846226,0.00111147681689
2,0.001397270705042,0.001383860692395,0.12295805109487,0.12294783372226,0.55891561770031,0.001397258499178,0.001397270705042,0.001397269796248,-1.3409103852497E-05,1.8439357995652,0.009318443562682,0.28630758645772,1.0210451114646,0.00135881833035
2.5,0.001722953293198,0.001703067552456,0.12220268427198,0.12219263684231,0.68896135543051,0.001722929492629,0.001722953293198,0.001722950630074,-1.9883077618341E-05,2.5041117095159,0.009322666618424,0.28542679653691,1.0195019029332,0.00171926642427
3,0.002166591242041,0.002140432214894,0.1212387846706,0.12124621261946,0.86596711853178,0.00216654544281,0.002166591242041,0.002166586726348,-2.6154511454805E-05,3.4954339134953,0.009328054435147,0.28429888576472,1.0179516546173,0.00218645910884
3.5,0.002762608876835,0.002727427150459,0.12001622516314,0.12004187713025,1.1034523678261,0.002762576363458,0.002762608876835,0.00276259265843,-3.5165507971022E-05,6.4028494349468,0.00933490559468,0.28286183336645,1.0161274144117,0.00279861753019
4,0.00363595288788,0.003582811850025,0.11844016714041,0.11847169756762,1.4501615872834,0.003635705706225,0.00363595288788,0.003635792035012,-5.2980184987419E-05,13.174615443027,0.009343752028421,0.2809984189047,1.0138652466878,0.00370621887783
4.5,0.004901387927806,0.004856767684189,0.11631000628531,0.11633931291982,1.9531932700436,0.004901243158002,0.004901387927806,0.004900950459137,-4.4182774947956E-05,19.290991188602,0.009355705549062,0.27846005851864,1.0111595112251,0.00496642910867
5,0.006319509597317,0.006237217843685,0.11347373803174,0.11352393239539,2.5220414835246,0.006318501599635,0.006319509597317,0.006318831619871,-8.1613776186078E-05,19.310635377324,0.009371624158663,0.27504392137952,1.0074871573181,0.00624593586426
5.5,0.007313747693268,0.00722851093039,0.11006407042105,0.11012549374503,2.9230133271815,0.007312134995192,0.007313747693268,0.007313177025889,-8.4666095498164E-05,19.514425775985,0.009390772945337,0.2708801339105,1.0022948465387,0.00722197312308
6,0.007952566890989,0.007853859097164,0.10625176490866,0.10632649994517,3.1790674484493,0.007952479467167,0.007952566890989,0.007952077011473,-9.8217914308794E-05,24.524674737573,0.00941214937751,0.26614753415935,0.99647049020294,0.0079545762698
6.5,0.008526401843008,0.008466169802938,0.10210949415125,0.10219495972487,3.4044431656887,0.008525405769656,0.008526401843008,0.008525824479865,-5.9654676927048E-05,30.762732192782,0.009435385796843,0.26090802230064,0.99008515119724,0.008561674581809
7,0.009107365172831,0.009056017579188,0.097690090326851,0.097762287381828,3.6308127157768,0.009105266982944,0.009107365172831,0.009106722627345,-5.0705048156933E-05,30.002285802535,0.009460163162946,0.25519938652859,0.98348043177801,0.009142023004998
7.5,0.009813110586939,0.00975776673267,0.092967471146252,0.093033506342104,3.9079254945098,0.009809640593759,0.009813110586939,0.009812159259519,-5.4392526849546E-05,25.733941021755,0.009486615638946,0.24895444181115,0.97663978270411,0.009919009718553
8,0.011048181382354,0.010959534055631,0.087771080608298,0.087823198156733,4.4078974997611,0.011045865318885,0.011048181382354,0.011047265443527,-8.7731387896602E-05,44.634300242322,0.009515723629518,0.24189678323381,0.96878868997385,0.010929976601978
8.5,0.011523717045209,0.011433895825069,0.082037494544274,0.082088649159705,4.601783668431,0.011522217982416,0.011523717045209,0.011522287621176,-8.8391796106168E-05,27.901319013297,0.009547861480676,0.23386248743549,0.95997382636329,0.011569278869164
9,0.011345785374198,0.011248319379554,0.076201801739134,0.076252063994906,4.5326727450623,0.011343726718347,0.011345785374198,0.011344028253121,-9.5708873566986E-05,28.974923020306,0.009580555674697,0.22539121801752,0.95083456931289,0.011529790041274
9.5,0.01078640276583,0.010727699860202,0.070507704503,0.070553114917271,4.3136164943159,0.010783265218926,0.01078640276583,0.010785304760751,-5.760490054891E-05,30.639013298077,0.009612455139102,0.21680667963726,0.94203991928846,0.01105492984851
10,0.010301358108042,0.010233279696625,0.065146871890624,0.065185435154177,4.1214423111377,0.010299398094953,0.010301358108042,0.01030042053012,-6.7140833495403E-05,31.221032153069,0.009642477429599,0.2084016504903,0.93395366355635,0.010388400600994


==> figures/navierstokes/TGV_Re800_HBRK4_dt025_TGVAnalysis.csv <==
Time,Dissipation Rate Incompressible,Dissipation Rate Compressible,Ekin incomp,Ekin comp,Enstrophy comp,DR_u,DR_S,DR_Sd,DR_p,Maximum Vorticity,Mean Temperature,uprime,Mean Entropy
0.25000000000000E+00000, 0.94185765423297E-00003, 0.91921839108756E-00003, 0.12476669848526E+00000, 0.12477732306165E+00000, 0.37676396101361E+00000, 0.94185656501219E-00003, 0.94185765423297E-00003, 0.94185693432645E-00003, -.22638543238890E-00004, 0.19677876738885E+00001, 0.93083073072542E-00002, 0.28840561539293E+00000, 0.10266793941972E+00001
0.50000000000000E+00000, 0.95868001233375E-00003, 0.92944037669835E-00003, 0.12453587579386E+00000, 0.12455004199746E+00000, 0.38351165961557E+00000, 0.95867659709376E-00003, 0.95868001233375E-00003, 0.95867774332581E-00003, -.29237366627454E-00004, 0.18780762479196E+00001, 0.93096005387926E-00002, 0.28813871172737E+00000, 0.10260889193666E+00001
0.75000000000000E+00000, 0.98875854169375E-00003, 0.97288831170817E-00003, 0.12430661327889E+00000, 0.12432273002066E+00000, 0.39557738632058E+00000, 0.98875682916579E-00003, 0.98875854169375E-00003, 0.98875741717480E-00003, -.15869105466633E-00004, 0.17421944440731E+00001, 0.93108865886763E-00002, 0.28787336715866E+00000, 0.10253557708264E+00001
0.10000000000000E+00001, 0.10333869663388E-00002, 0.10177374920237E-00002, 0.12406952791176E+00000, 0.12408371079669E+00000, 0.41344945573630E+00000, 0.10333858227965E-00002, 0.10333869663388E-00002, 0.10333862647478E-00002, -.15648772724067E-00004, 0.15750659646023E+00001, 0.93122156181761E-00002, 0.28759871106777E+00000, 0.10245162926570E+00001
0.12500000000000E+00001, 0.10943364221548E-00002, 0.10812740744562E-00002, 0.12382242713460E+00000, 0.12383151407035E+00000, 0.43783807263298E+00000, 0.10943355754649E-00002, 0.10943364221548E-00002, 0.10943360454225E-00002, -.13061970966316E-00004, 0.13929304154114E+00001, 0.93136016938204E-00002, 0.28731217300421E+00000, 0.10236357212839E+00001
0.15000000000000E+00001, 0.11737167855413E-00002, 0.11545733319526E-00002, 0.12356150260233E+00000, 0.12356395484601E+00000, 0.46958345183901E+00000, 0.11737128902497E-00002, 0.11737167855413E-00002, 0.11737150007904E-00002, -.19141668837756E-00004, 0.13957968006736E+00001, 0.93150644204844E-00002, 0.28700929439344E+00000, 0.10227507846226E+00001
0.17500000000000E+00001, 0.12738723618646E-00002, 0.12558135792085E-00002, 0.12327436683326E+00000, 0.12326900558014E+00000, 0.50961279302353E+00000, 0.12738643751346E-00002, 0.12738723618646E-00002, 0.12738701050120E-00002, -.18056525803545E-00004, 0.15944549100565E+00001, 0.93166731280548E-00002, 0.28667562020893E+00000, 0.10218768451839E+00001
0.20000000000000E+00001, 0.13972707050415E-00002, 0.13838606923950E-00002, 0.12295805109487E+00000, 0.12294783372226E+00000, 0.55891561770031E+00000, 0.13972584991778E-00002, 0.13972707050415E-00002, 0.13972697962475E-00002, -.13409103852497E-00004, 0.18439357995652E+00001, 0.93184435626821E-00002, 0.28630758645772E+00000, 0.10210451114646E+00001
0.22500000000000E+00001, 0.15462751900682E-00002, 0.15269423932148E-00002, 0.12260442672640E+00000, 0.12259222329967E+00000, 0.61842131072249E+00000, 0.15462560454669E-00002, 0.15462751900682E-00002, 0.15462735023128E-00002, -.19331109098002E-00004, 0.21377951155653E+00001, 0.93204217332109E-00002, 0.28589558318425E+00000, 0.10202567908246E+00001
0.25000000000000E+00001, 0.17229532931979E-00002, 0.17030675524560E-00002, 0.12220268427198E+00000, 0.12219263684231E+00000, 0.68896135543051E+00000, 0.17229294926290E-00002, 0.17229532931979E-00002, 0.17229506300743E-00002, -.19883077618341E-00004, 0.25041117095159E+00001, 0.93226666184243E-00002, 0.28542679653691E+00000, 0.10195019029332E+00001
0.27500000000000E+00001, 0.19289820516012E-00002, 0.19071515076593E-00002, 0.12175084656838E+00000, 0.12174802601130E+00000, 0.77118454221693E+00000, 0.19289525427368E-00002, 0.19289820516012E-00002, 0.19289781925790E-00002, -.21826684919663E-00004, 0.29416626264197E+00001, 0.93251921449483E-00002, 0.28489863293036E+00000, 0.10187501105790E+00001
0.30000000000000E+00001, 0.21665912420412E-00002, 0.21404322148936E-00002, 0.12123878467060E+00000, 0.12124621261946E+00000, 0.86596711853178E+00000, 0.21665454428096E-00002, 0.21665912420412E-00002, 0.21665867263484E-00002, -.26154511454805E-00004, 0.34954339134953E+00001, 0.93280544351472E-00002, 0.28429888576472E+00000, 0.10179516546173E+00001
0.32500000000000E+00001, 0.24407314814510E-00002, 0.24080650710944E-00002, 0.12066199146217E+00000, 0.12068006540939E+00000, 0.97524845365563E+00000, 0.24406567369490E-00002, 0.24407314814510E-00002, 0.24407251833142E-00002, -.32660112219796E-00004, 0.46871516553249E+00001, 0.93312829390867E-00002, 0.28362180388934E+00000, 0.10170864145066E+00001
0.35000000000000E+00001, 0.27626088768345E-00002, 0.27274271504589E-00002, 0.12001622516314E+00000, 0.12004187713025E+00000, 0.11034523678261E+00001, 0.27625763634576E-00002, 0.27626088768345E-00002, 0.27625926584300E-00002, -.35165507971022E-00004, 0.64028494349468E+00001, 0.93349055946795E-00002, 0.28286183336645E+00000, 0.10161274144117E+00001
0.37500000000000E+00001, 0.31536999606409E-00002, 0.31160713458018E-00002, 0.11928193372612E+00000, 0.11931299307202E+00000, 0.12589281102197E+00001, 0.31536354332329E-00002, 0.31536999606409E-00002, 0.31536413541960E-00002, -.37570008394241E-00004, 0.94102755250357E+00001, 0.93390260194594E-00002, 0.28199519348873E+00000, 0.10150522380787E+00001
0.40000000000000E+00001, 0.36359528878798E-00002, 0.35828118500248E-00002, 0.11844016714041E+00000, 0.11847169756762E+00000, 0.14501615872834E+00001, 0.36357057062252E-00002, 0.36359528878798E-00002, 0.36357920350122E-00002, -.52980184987419E-00004, 0.13174615443027E+00002, 0.93437520284206E-00002, 0.28099841890470E+00000, 0.10138652466878E+00001
0.42500000000000E+00001, 0.42223590735083E-00002, 0.41785639977039E-00002, 0.11746150359239E+00000, 0.11748904381084E+00000, 0.16826588618971E+00001, 0.42219576358088E-00002, 0.42223590735083E-00002, 0.42220798026534E-00002, -.43515804949463E-00004, 0.16977636339392E+00002, 0.93492466751611E-00002, 0.27983507475225E+00000, 0.10125703420114E+00001
0.45000000000000E+00001, 0.49013879278061E-00002, 0.48567676841889E-00002, 0.11631000628531E+00000, 0.11633931291982E+00000, 0.19531932700436E+00001, 0.49012431580019E-00002, 0.49013879278061E-00002, 0.49009504591369E-00002, -.44182774947956E-00004, 0.19290991188602E+00002, 0.93557055490616E-00002, 0.27846005851864E+00000, 0.10111595112251E+00001
0.47500000000000E+00001, 0.56299908834517E-00002, 0.55449268065654E-00002, 0.11497726837941E+00000, 0.11501534305955E+00000, 0.22450491571480E+00001, 0.56301460884086E-00002, 0.56299908834517E-00002, 0.56293972558348E-00002, -.84470449269451E-00004, 0.20179203537349E+00002, 0.93631813367705E-00002, 0.27686009508945E+00000, 0.10095241097893E+00001
0.50000000000000E+00001, 0.63195095973169E-00002, 0.62372178436850E-00002, 0.11347373803174E+00000, 0.11352393239539E+00000, 0.25220414835246E+00001, 0.63185015996350E-00002, 0.63195095973169E-00002, 0.63188316198711E-00002, -.81613776186078E-00004, 0.19310635377324E+00002, 0.93716241586634E-00002, 0.27504392137952E+00000, 0.10074871573181E+00001
0.52500000000000E+00001, 0.68926466954435E-00002, 0.68168145943143E-00002, 0.11182731691412E+00000, 0.11188765934261E+00000, 0.27528213069824E+00001, 0.68904751752466E-00002, 0.68926466954435E-00002, 0.68920311719592E-00002, -.75216577644937E-00004, 0.19146629699868E+00002, 0.93808737401811E-00002, 0.27304128737136E+00000, 0.10050311144299E+00001
0.55000000000000E+00001, 0.73137476932676E-00002, 0.72285109303904E-00002, 0.11006407042105E+00000, 0.11012549374503E+00000, 0.29230133271815E+00001, 0.73121349951922E-00002, 0.73137476932676E-00002, 0.73131770258885E-00002, -.84666095498164E-00004, 0.19514425775985E+00002, 0.93907729453373E-00002, 0.27088013391050E+00000, 0.10022948465387E+00001
0.57500000000000E+00001, 0.76386881650667E-00002, 0.75511562175162E-00002, 0.10820224904913E+00000, 0.10826686459567E+00000, 0.30539986675925E+00001, 0.76382174653058E-00002, 0.76386881650667E-00002, 0.76381668260490E-00002, -.87010608532873E-00004, 0.22784444496088E+00002, 0.94012137482447E-00002, 0.26857928568566E+00000, 0.99943426285763E+00000
0.60000000000000E+00001, 0.79525668909888E-00002, 0.78538590971640E-00002, 0.10625176490866E+00000, 0.10632649994517E+00000, 0.31790674484493E+00001, 0.79524794671666E-00002, 0.79525668909888E-00002, 0.79520770114728E-00002, -.98217914308794E-00004, 0.24524674737573E+00002, 0.94121493775098E-00002, 0.26614753415935E+00000, 0.99647049020294E+00000
0.62500000000000E+00001, 0.82512791353715E-00002, 0.81766870420558E-00002, 0.10421921319231E+00000, 0.10430163012955E+00000, 0.32972831154254E+00001, 0.82515747564051E-00002, 0.82512791353715E-00002, 0.82507188186005E-00002, -.74031776544771E-00004, 0.26462939473477E+00002, 0.94235515852749E-00002, 0.26358959664892E+00000, 0.99334098921838E+00000
0.65000000000000E+00001, 0.85264018430076E-00002, 0.84661698029382E-00002, 0.10210949415125E+00000, 0.10219495972487E+00000, 0.34044431656887E+00001, 0.85254057696562E-00002, 0.85264018430076E-00002, 0.85258244798652E-00002, -.59654676927048E-00004, 0.30762732192782E+00002, 0.94353857968427E-00002, 0.26090802230064E+00000, 0.99008515119724E+00000
0.67500000000000E+00001, 0.88124801115332E-00002, 0.87474567723447E-00002, 0.99932844312762E-00001, 0.10001423291282E+00000, 0.35158937730793E+00001, 0.88107234218262E-00002, 0.88124801115332E-00002, 0.88118681010772E-00002, -.64411328732471E-00004, 0.33614373820788E+00002, 0.94475915792362E-00002, 0.25811217756725E+00000, 0.98679491318737E+00000
0.70000000000000E+00001, 0.91073651728306E-00002, 0.90560175791878E-00002, 0.97690090326851E-00001, 0.97762287381828E-00001, 0.36308127157768E+00001, 0.91052669829444E-00002, 0.91073651728306E-00002, 0.91067226273447E-00002, -.50705048156933E-00004, 0.30002285802535E+00002, 0.94601631629458E-00002, 0.25519938652859E+00000, 0.98348043177801E+00000
0.72500000000000E+00001, 0.94128198942463E-00002, 0.93772605861290E-00002, 0.95373311733755E-00001, 0.95438821245075E-00001, 0.37503780082092E+00001, 0.94104029965118E-00002, 0.94128198942463E-00002, 0.94121264233750E-00002, -.34865837245947E-00004, 0.19764574734678E+00002, 0.94731424443064E-00002, 0.25215512650451E+00000, 0.98011074226849E+00000
0.75000000000000E+00001, 0.98131105869391E-00002, 0.97577667326697E-00002, 0.92967471146252E-00001, 0.93033506342104E-00001, 0.39079254945098E+00001, 0.98096405937591E-00002, 0.98131105869391E-00002, 0.98121592595193E-00002, -.54392526849546E-00004, 0.25733941021755E+00002, 0.94866156389456E-00002, 0.24895444181115E+00000, 0.97663978270411E+00000
0.77500000000000E+00001, 0.10400405075851E-00001, 0.10326300197938E-00001, 0.90450503998709E-00001, 0.90513110104816E-00001, 0.41445289778813E+00001, 0.10398028659239E-00001, 0.10400405075851E-00001, 0.10399481159628E-00001, -.73180961689589E-00004, 0.33888797297804E+00002, 0.95007121315518E-00002, 0.24556126730236E+00000, 0.97290734038400E+00000
0.80000000000000E+00001, 0.11048181382354E-00001, 0.10959534055631E-00001, 0.87771080608298E-00001, 0.87823198156733E-00001, 0.44078974997611E+00001, 0.11045865318885E-00001, 0.11048181382354E-00001, 0.11047265443527E-00001, -.87731387896602E-00004, 0.44634300242322E+00002, 0.95157236295184E-00002, 0.24189678323381E+00000, 0.96878868997385E+00000
0.82500000000000E+00001, 0.11424233894254E-00001, 0.11344905371602E-00001, 0.84948551370431E-00001, 0.84997335879010E-00001, 0.45605429112381E+00001, 0.11421482082962E-00001, 0.11424233894254E-00001, 0.11423145478573E-00001, -.78240106970145E-00004, 0.37344410981177E+00002, 0.95315429693545E-00002, 0.23797556088869E+00000, 0.96445133506881E+00000
0.85000000000000E+00001, 0.11523717045209E-00001, 0.11433895825069E-00001, 0.82037494544274E-00001, 0.82088649159705E-00001, 0.46017836684310E+00001, 0.11522217982416E-00001, 0.11523717045209E-00001, 0.11522287621176E-00001, -.88391796106168E-00004, 0.27901319013297E+00002, 0.95478614806762E-00002, 0.23386248743549E+00000, 0.95997382636329E+00000
0.87500000000000E+00001, 0.11444060220931E-00001, 0.11373112246150E-00001, 0.79123416313875E-00001, 0.79171127477268E-00001, 0.45699952631372E+00001, 0.11442110967436E-00001, 0.11444060220931E-00001, 0.11442412950741E-00001, -.69300704590672E-00004, 0.28085191931330E+00002, 0.95641895298274E-00002, 0.22967138308734E+00000, 0.95540168707725E+00000
0.90000000000000E+00001, 0.11345785374198E-00001, 0.11248319379554E-00001, 0.76201801739134E-00001, 0.76252063994906E-00001, 0.45326727450623E+00001, 0.11343726718347E-00001, 0.11345785374198E-00001, 0.11344028253121E-00001, -.95708873566986E-00004, 0.28974923020306E+00002, 0.95805556746967E-00002, 0.22539121801752E+00000, 0.95083456931289E+00000
0.92500000000000E+00001, 0.11099994839476E-00001, 0.11009882952507E-00001, 0.73299393798219E-00001, 0.73348475208426E-00001, 0.44381011143017E+00001, 0.11097906245301E-00001, 0.11099994839476E-00001, 0.11098611681335E-00001, -.88728728827743E-00004, 0.34452425872042E+00002, 0.95968156497336E-00002, 0.22105714766129E+00000, 0.94632034412426E+00000
0.95000000000000E+00001, 0.10786402765830E-00001, 0.10727699860202E-00001, 0.70507704503000E-00001, 0.70553114917271E-00001, 0.43136164943159E+00001, 0.10783265218926E-00001, 0.10786402765830E-00001, 0.10785304760751E-00001, -.57604900548910E-00004, 0.30639013298077E+00002, 0.96124551391018E-00002, 0.21680667963726E+00000, 0.94203991928846E+00000
0.97500000000000E+00001, 0.10578591638958E-00001, 0.10546898156287E-00001, 0.67795826102139E-00001, 0.67837563495001E-00001, 0.42316614113467E+00001, 0.10575857157323E-00001, 0.10578591638958E-00001, 0.10577572593662E-00001, -.30674437374993E-00004, 0.30097340300402E+00002, 0.96276442156417E-00002, 0.21259637203261E+00000, 0.93794320862343E+00000
0.10000000000000E+00002, 0.10301358108042E-00001, 0.10233279696625E-00001, 0.65146871890624E-00001, 0.65185435154177E-00001, 0.41214423111377E+00001, 0.10299398094953E-00001, 0.10301358108042E-00001, 0.10300420530120E-00001, -.67140833495403E-00004, 0.31221032153069E+00002, 0.96424774295989E-00002, 0.20840165049030E+00000, 0.93395366355635E+00000


==> figures/navierstokes/TGV_Re800_N3explicit_TGVAnalysis.csv <==
Time,Dissipation Rate Incompressible,Dissipation Rate Compressible,Ekin incomp,Ekin comp,Enstrophy comp,DR_u,DR_S,DR_Sd,DR_p,Maximum Vorticity,Mean Temperature,uprime,Mean Entropy,-dEkin/eps^2dt
0.012473703131296,0.000937427716281,0.000936440299042,0.12498830221904,0.12498831253818,0.37497108160373,0.000937427709395,0.000937427716281,0.000937427712201,-9.8741315960278E-07,1.9998343714146,0.009307065507896,0.28866162684481,1.0270860912187,0.000939449647056
0.024947311947617,0.000937385404646,0.000933584597387,0.12497658389164,0.12497666364982,0.37495410023172,0.000937385316792,0.000937385404646,0.000937385347041,-3.8007496542331E-06,1.9995083402079,0.009307131132843,0.28864809473549,1.02706947769,0.00094200633517
0.037420845618587,0.000937373574187,0.000929362923105,0.1249648337439,0.12496509020188,0.37494917090022,0.000937373194717,0.000937373574187,0.000937373322291,-8.0103991858672E-06,1.9990222531015,0.009307196940734,0.2886345252436,1.0270532300588,0.000944634426099
0.049894332762883,0.000937392356845,0.000924372344558,0.12495305085853,0.12495362212245,0.37495631405617,0.000937391387278,0.000937392356845,0.000937391711355,-1.3019366796327E-05,1.998376089024,0.009307262939709,0.28862091730449,1.0270369593087,0.000946710982135
0.062367791815141,0.000937441685437,0.000919281510628,0.12494124209786,0.12494227667176,0.374975607071,0.000937439890053,0.000937441685437,0.000937440489567,-1.8158978939699E-05,1.997570386701,0.009307329094039,0.28860727883851,1.0270202037501,0.000947762440949
0.074841228912067,0.000937521270854,0.000914726658133,0.12492942024267,0.1249310566721,0.3750071755306,0.000937518635454,0.000937521270854,0.000937519515017,-2.2792856883829E-05,1.9966069147828,0.00930739533413,0.28859362460349,1.0270025136528,0.000947344370604
0.087314638853221,0.000937630780015,0.000911218491783,0.12491760362798,0.12491995327319,0.37505117092992,0.000937627566476,0.000937630780015,0.000937628638841,-2.6410147058037E-05,1.9954883986725,0.009307461558419,0.28857997577561,1.0269835375636,0.000945027217061
0.09978800834692,0.000937770079741,0.000909077560762,0.12490581595432,0.12490895122564,0.37510774277922,0.000937766739012,0.000937770079741,0.000937767853942,-2.8690293180521E-05,1.9942180498512,0.009307527634488,0.28856635973298,1.0269630912191,0.000940550136082
0.11226132104971,0.000937939378548,0.000908405910597,0.12489408417836,0.12489803350861,0.37517700921465,0.000937936370697,0.000937939378548,0.000937937374703,-2.9531464106542E-05,1.9927991849259,0.009307593410955,0.28855280762032,1.0269411923305,0.000934054711282
0.12473456298005,0.000938139169845,0.000909096475029,0.12488243348797,0.12488718311159,0.3752590316328,0.000938136791673,0.000938139169845,0.000938137585906,-2.904111087754E-05,1.9912346186306,0.009307658745591,0.28853934854478,1.0269180529404,0.000926228965181
0.13720772699705,0.0009383700117,0.000910875288492,0.12487088048217,0.12487638195727,0.37535380013576,0.000938368320692,0.0009383700117,0.000938368886025,-2.749359753283E-05,1.9895262883881,0.009307723543427,0.28852600169617,1.0268940324572,0.000918232588643
0.14968081556051,0.000938632279457,0.000913365600727,0.12485942728577,0.12486560883221,0.37546123176454,0.000938631135773,0.000938632279457,0.000938631518777,-2.5265918049456E-05,1.9876749335845,0.009307787789696,0.28851276954498,1.0268695643115,0.00091140013457
0.16215384136862,0.000938926023478,0.000916161155004,0.12484805936837,0.12485483864135,0.37558118244949,0.000938925206936,0.000938926023478,0.000938925481033,-2.2764326029816E-05,1.985679956425,0.009307851562245,0.28849963531851,1.0268450740448,0.000906843543141
0.17462682524279,0.000939250992695,0.000918895367774,0.12483674832348,0.12484404426123,0.37571347069018,0.000939250320713,0.000939250992695,0.000939250546749,-2.0355178974608E-05,1.9835395516563,0.00930791501644,0.28848656620772,1.0268209057778,0.000905127695656
0.18709976754054,0.000939606793723,0.000921294561692,0.12482545871796,0.12483320056223,0.3758579073733,0.000939606177449,0.000939606793723,0.000939606385026,-1.8311823334029E-05,1.9812510771915,0.009307978347414,0.28847352127819,1.0267972691022,0.000906154448073
0.19957268961694,0.000939993094591,0.000923207394678,0.12481415632414,0.1248222887001,0.37601432700874,0.000939992513741,0.000939993094591,0.00093999270964,-1.6785314962249E-05,1.9788116477236,0.009308041744526,0.28846046098109,1.0267742118612,0.000909290870568
0.21204562546959,0.000940409765674,0.000924607512631,0.12480281479744,0.12481129865845,0.37618261309266,0.000940409190732,0.000940409765674,0.000940409384788,-1.5801872157632E-05,1.9762187908412,0.009308105354252,0.28844735487022,1.0267516192488,0.00091366637547
0.2245186026481,0.000940856889583,0.000925571845852,0.12479141865759,0.12480022876329,0.37636271298399,0.000940856210882,0.000940856889583,0.000940856439653,-1.5284593800717E-05,1.9734710645466,0.009308169263396,0.28843418504931,1.026729235909,0.000918490565211
0.23699164040583,0.000941334641569,0.000926241675127,0.12477996229009,0.12478908250372,0.37655464059166,0.000941333662808,0.000941334641569,0.000941333991744,-1.5092316617135E-05,1.9705684921842,0.009308233504264,0.28842094502086,1.0267067062723,0.000923244089977
0.24946474934312,0.000941843117172,0.000926776455891,0.12476844656598,0.12477786452315,0.3767584672505,0.000941841632233,0.000941843117172,0.00094184213005,-1.5065674158702E-05,1.9675127126625,0.009308298073024,0.28840763578193,1.0266836279537,0.000927672804327
0.26193793229731,0.000942382223549,0.000927311117873,0.12475687553337,0.12476657813189,0.37697430389847,0.000942380138853,0.000942382223549,0.00094238083676,-1.5069718886311E-05,1.9643068176056,0.009308362947794,0.28839426200183,1.0266596123009,0.000931634029754
0.27441118611681,0.00094295171895,0.000927926014492,0.12474525502565,0.1247552257824,0.37720227944388,0.00094294914421,0.00094295171895,0.000942950005652,-1.5023991159688E-05,1.960954882508,0.009308428096274,0.28838083041429,1.0266343446571,0.000934932186884
0.28688450396124,0.00094355138877,0.000928635077687,0.12473359331932,0.12474381205805,0.37744252053192,0.000943548627889,0.00094355138877,0.000943549551573,-1.4914473886015E-05,1.9574612909863,0.009308493472209,0.2883673505783,1.0266076351916,0.000937277849367
0.29935787779366,0.00094418124524,0.000929392872499,0.12472190230232,0.12473234702372,0.37769513708313,0.000944178678344,0.00094418124524,0.000944179537569,-1.4786665070434E-05,1.9538300095955,0.009308559009145,0.28835383622941,1.0265794508154,0.00093840414236
0.31183130082285,0.000944841608827,0.000930116396868,0.12471019719048,0.12472084746276,0.37796021612733,0.000944839529059,0.000944841608827,0.000944840226113,-1.472382924415E-05,1.9500639811212,0.009308624622273,0.28834030495288,1.0265499212473,0.000938246000264
0.32430476972835,0.000945533005376,0.000930714105193,0.12469849400817,0.12470933489904,0.37823782407116,0.000945531507324,0.000945533005376,0.000945532010674,-1.4817905481074E-05,1.9461647911955,0.009308690222635,0.28832677527205,1.0265193177194,0.000937028374809
0.33677828654408,0.00094625594451,0.000931113823537,0.12468680596898,0.12469783146373,0.37852801539168,0.000946254927399,0.00094625594451,0.000946255270632,-1.5141447094402E-05,1.9421326945476,0.009308755737362,0.28831326246403,1.0264880092304,0.000935170112865
0.34925186008918,0.000947010731749,0.000931282974525,0.1246751410558,0.12468635606572,0.37883084429217,0.000947010002366,0.000947010731749,0.000947010249883,-1.5727275358127E-05,1.9379669963954,0.009308821123204,0.28829977576104,1.0264564058541,0.000933048534089
0.36172550680186,0.000947797439417,0.00093123777626,0.12466350253802,0.12467492294644,0.37914637540595,0.000947796835031,0.000947797439417,0.000947797041074,-1.6559264813462E-05,1.9336666930533,0.009308886363721,0.288286318947,1.0264248995703,0.000930779789499
0.37419925079694,0.000948616040909,0.00093104130609,0.12465189222921,0.12466354286466,0.37947469025513,0.000948615488277,0.000948616040909,0.000948615677265,-1.7574371175381E-05,1.9292311986761,0.009308951451207,0.28827289412316,1.0263938108329,0.000928166617608
0.38667312295563,0.00094946659545,0.000930792460175,0.12464031439748,0.12465222526329,0.3798158875492,0.000949466077386,0.00094946659545,0.000949466255062,-1.8673794887063E-05,1.9246609581678,0.00930901636487,0.28825950622947,1.0263633458777,0.000924852684838
0.39914712961542,0.000950349342696,0.000930608762942,0.12462877777893,0.12464097921699,0.38017007630256,0.000950348812859,0.000950349342696,0.000950348994691,-1.9740231749277E-05,1.9199577859218,0.009309081059367,0.28824616537366,1.0263335679082,0.000920587598554
0.41162106844323,0.000951264633976,0.000930606194544,0.12461729442554,0.12462981208403,0.38053735927631,0.00095126395307,0.000951264633976,0.000951264185519,-2.065799097505E-05,1.9151248876946,0.00930914547073,0.28823288550007,1.0263043854258,0.000915443825008
0.4240949126028,0.000952212798113,0.000930879244314,0.12460587532193,0.12461872583625,0.3809178305608,0.000952211743626,0.000952212798113,0.0009522121009,-2.1332856585806E-05,1.9101663031599,0.009309209540166,0.2882196793211,1.0262755594851,0.000909868307916
0.43656868356642,0.00095319397334,0.000931484397603,0.12459452583305,0.12460771396288,0.38131155994703,0.000953192323005,0.00095319397334,0.00095319287923,-2.1708481627314E-05,1.9050862911382,0.0093092732388,0.28820655305186,1.0262467349386,0.000904555091641
0.44904239874891,0.000954208037476,0.000932429855189,0.12458324267047,0.12459676038422,0.38171858225822,0.000954205681245,0.000954208037476,0.000954206473143,-2.1776617953355E-05,1.8998886352824,0.009309336584181,0.28819350289978,1.0262174933052,0.000900218734782
0.4615160687317,0.000955254667753,0.000933673483506,0.12457201363906,0.12458584130348,0.38213889323322,0.000955251687963,0.000955254667753,0.000955252688122,-2.1579204616169E-05,1.8945760678885,0.009309399641614,0.28818051476932,1.0261874212247,0.000897385193982
0.47398969528031,0.000956333494499,0.00093512978163,0.12456081999128,0.12457492947112,0.38257245125441,0.000956330170302,0.000956333494499,0.000956331285699,-2.1201504068935E-05,1.8891499731521,0.009309462511324,0.28816756698292,1.0261561832563,0.000896292115074
0.48646327082781,0.000957444277443,0.000936685262091,0.12454964002387,0.12456399916959,0.38301918450334,0.00095744100486,0.000957444277443,0.000957442103505,-2.0756841414002E-05,1.8836104242712,0.009309525308963,0.28815463443999,1.0261235844833,0.000896927271648
0.49893677986657,0.000958587025564,0.000938220246271,0.12453845219344,0.1245530299358,0.38347900229527,0.000958584183387,0.000958587025564,0.000958585139025,-2.0364892754611E-05,1.877956508983,0.009309588148967,0.28814169222038,1.0260896088102,0.00089788703202
0.5,0.000958690756013,0.000938352830643,0.12453749754187,0.12455209263746,0.38352073626315,0.000958687966664,0.000958690756013,0.000958688904735,-2.0336074092213E-05,1.8774453311631,0.009309593510783,0.28814058784081,1.026086653208,0.00089925705311
0.51122607722129,0.000959744422891,0.000939614137633,0.12452740241275,0.12454217081326,0.38394473559507,0.000959742231872,0.000959744422891,0.000959742970914,-2.0128833281535E-05,1.8722728468787,0.009309650205844,0.28812890912779,1.0260549501472,0.000902823458282
0.52369939474166,0.000960951552211,0.000940850453691,0.12451614120909,0.12453108722992,0.38443025503185,0.000960950041732,0.000960951552211,0.000960950554388,-2.0100100696883E-05,1.8663877875901,0.009309713437267,0.28811588086403,1.0260188840706,0.000907973279516
0.53617259138247,0.000962191682668,0.000941907791386,0.12450481587983,0.12451993414074,0.38492861540536,0.000962190689586,0.000962191682668,0.000962191030232,-2.0283238845849E-05,1.8603847609544,0.009309777012312,0.28810277781818,1.0259823307452,0.000914486991201
0.54864566277632,0.000963465008704,0.000942854261019,0.1244934094183,0.12450870401013,0.3854397893079,0.000963464293221,0.000963465008704,0.00096346454179,-2.0610280770358E-05,1.8542636890674,0.009309841024652,0.28808958030249,1.0259457154037,0.000922067368157
0.56111861783056,0.000964771531796,0.000943820037644,0.12448190851346,0.12449738911251,0.38596379417705,0.000964770898843,0.000964771531796,0.000964771120365,-2.0951082720678E-05,1.8480254388908,0.009309905549228,0.28807627290177,1.0259094032025,0.000930054095618
0.573591479339,0.000966111187765,0.000944978065888,0.12447030807753,0.12448598386156,0.38650069788119,0.000966110549199,0.000966111187765,0.000966110773074,-2.1132707185781E-05,1.8416718663413,0.009309970616943,0.28806284971343,1.0258736373851,0.000937444428071
0.58606428187521,0.000967484036535,0.000946512589469,0.12445861551829,0.12447448789509,0.38705061969522,0.000967483380711,0.000967484036535,0.000967483610849,-2.0971021380181E-05,1.8352057962853,0.009310036190524,0.28804931929364,1.025838500966,0.000943124375138
0.59853706733182,0.000968890381118,0.000948579521325,0.1244468521303,0.12446290770403,0.38761372589911,0.000968889682126,0.000968890381118,0.000968889927207,-2.0310405881625E-05,1.8286309599367,0.009310102156171,0.28803570627071,1.0258039058926,0.000946220658582
0.61100987900948,0.000970330723565,0.000951264850481,0.12443505009822,0.12445125547803,0.38819021962441,0.000970329867856,0.000970330723565,0.000970330165777,-1.9065315295377E-05,1.821951875291,0.00931016833941,0.28802204788085,1.0257696097373,0.000946394853809
0.62348275548645,0.000971805579288,0.00095454907937,0.12442324583211,0.12443954575395,0.38878032533978,0.000971804376481,0.000971805579288,0.000971804790756,-1.7255711385831E-05,1.8151736290388,0.009310234541376,0.28800838625766,1.0257352575055,0.000943924295767
0.63595572553583,0.000973315276162,0.000958286553829,0.12441147229264,0.12442779205472,0.38938426944497,0.000973313558208,0.000973315276162,0.000973314144905,-1.5027591076301E-05,1.8083015222249,0.009310300580893,0.28799475955029,1.0257004436646,0.000939540360761
0.64842880509625,0.000974859879384,0.00096220761665,0.12439975333097,0.12441600579295,0.39000225958953,0.000974857623281,0.000974859879384,0.000974858390117,-1.265077346697E-05,1.8013405799419,0.009310366325777,0.28798119537101,1.0256647858459,0.000934136928892
0.66090199681968,0.000976439293055,0.000965948074121,0.12438810166196,0.12440419815092,0.39063446617546,0.000976436679149,0.000976439293055,0.000976437566049,-1.04894919284E-05,1.7942949880065,0.009310431704339,0.28796770844658,1.0256279974449,0.000928521017077
0.67337529214309,0.000978053462696,0.000969104644552,0.1243765199451,0.12439238352436,0.39128100966446,0.000978050821141,0.000978053462696,0.000978051718088,-8.9470735358575E-06,1.7871675799221,0.009310496699974,0.28795430186646,1.0255899439627,0.00092331726424
0.68584867530839,0.000979702535621,0.000971308174103,0.12436500305508,0.12438058193661,0.39194195655866,0.000979700207489,0.000979702535621,0.000979701000818,-8.3928267146966E-06,1.7799595272295,0.009310561339235,0.28794096970859,1.0255506698581,0.000919012000056
0.69832212840727,0.000981386875198,0.00097230060336,0.124353539802,0.12436881838482,0.39261732529793,0.000981385068148,0.000981386875198,0.000981385688664,-9.0850853037248E-06,1.7726703640492,0.009310625682905,0.28792769902877,1.0255103894477,0.000916028226233
0.71079563642021,0.000983106933236,0.000971999002826,0.12434211371658,0.12435711891569,0.39330710115365,0.000983105649547,0.000983106933236,0.000983106096515,-1.1107093688773E-05,1.7652984003196,0.009310689822024,0.28791447076818,1.0254694447229,0.00091472394257
0.72326919134645,0.000984863076811,0.000970531513977,0.12433070385724,0.12434550505878,0.39401125705218,0.0009848621419,0.000984863076811,0.000984862473545,-1.43309595675E-05,1.7578414674019,0.009310753873529,0.28790126068641,1.0254282411015,0.000915288346643
0.73574279482001,0.000986655480661,0.000968235404948,0.12431928691334,0.12433398895284,0.3947297757335,0.000986654641846,0.000986655480661,0.000986654942435,-1.8419537487477E-05,1.7502978307488,0.009310817968455,0.28788804179559,1.0253871761241,0.00091760305144
0.74821637062389,0.000988484125886,0.000965615278294,0.12430784112212,0.12432257094309,0.39546266300149,0.000988483160891,0.000988484125886,0.000988483504573,-2.2868226279397E-05,1.7426670916114,0.009310882229847,0.28787478889512,1.0253465755575,0.000921173334055
0.76068984026875,0.000990348918328,0.000963267737494,0.1242963508945,0.12431123975355,0.396209962206,0.000990347701024,0.000990348918328,0.00099034812991,-2.7080392416411E-05,1.7349506976311,0.009310946746627,0.28786148392876,1.0253066461342,0.000925201300704
0.77316323076357,0.000992249842117,0.000961785968685,0.12428481049739,0.12429997449781,0.3969717612281,0.000992248344979,0.000992249842117,0.000992248868327,-3.0462899641339E-05,1.7271519791247,0.009311011552632,0.28784812025024,1.0252674503873,0.000928799144
0.78563657451592,0.000994187038683,0.000961662016933,0.12427322526639,0.12428874740078,0.39774817688323,0.000994185286486,0.000994187038683,0.000994185896129,-3.2523879195875E-05,1.7192758364601,0.009311076619364,0.28783470403039,1.0252289050088,0.000931269200128
0.79810990650026,0.000996160810832,0.00096320487415,0.12426160923649,0.12427752592706,0.39853933730253,0.000996158823495,0.000996160810832,0.00099615951289,-3.2954638740023E-05,1.7113279914776,0.009311141868717,0.28782125151616,1.0251907994572,0.00093233903551
0.81058326126401,0.00099817153497,0.000966489336979,0.12424997984094,0.12426627421534,0.39934536109282,0.0009981693011,0.00099817153497,0.000998170074142,-3.1680737162271E-05,1.7033140587393,0.009311207202156,0.28780778289331,1.0251528312016,0.000932248360107
0.82305667007608,0.001000219527319,0.000971344444748,0.12423835152603,0.12425495450482,0.40016633842866,0.001000217030116,0.001000219527319,0.001000217892494,-2.8873447746011E-05,1.6952386704092,0.009311272536179,0.28779431489177,1.0251146526959,0.000931643376621
0.83553015849624,0.001002304945589,0.000977382836363,0.12422673068316,0.12424352961573,0.40100231878372,0.001002302225226,0.001002304945589,0.001002303163634,-2.4920327271123E-05,1.6871048626061,0.009311337830731,0.2877808549147,1.0250759243021,0.000931324952778
0.8480037356675,0.001004427796972,0.000984065119688,0.12421511372949,0.1242319670586,0.40185330791999,0.001004425000083,0.001004427796972,0.001004425965717,-2.0360846028436E-05,1.678913862308,0.009311403100436,0.2877673988131,1.0250363662605,0.000931973633201
0.86047700439085,0.001006587993207,0.000990787265134,0.12420348897192,0.12422024446835,0.4027192491747,0.001006585358896,0.001006587993207,0.001006586272122,-1.5799006987783E-05,1.6706655550312,0.009311468404962,0.28775393304224,1.0249958029523,0.000933982437297
0.87294975223364,0.001008785603355,0.000996976155939,0.12419183964449,0.12420835327299,0.40360008085608,0.001008783376245,0.001008785603355,0.001008784155588,-1.1807999648466E-05,1.6623586769231,0.009311533832967,0.28774043817821,1.024954187235,0.000937450813344
0.88542197538773,0.001011020931034,0.001002175393448,0.12418014754875,0.12419630005465,0.4044957638836,0.001011019249658,0.001011020931034,0.001011019849003,-8.8444555542519E-06,1.6539915824036,0.009311599482533,0.28772689313392,1.0249116042175,0.000942279320588
0.8978936601878,0.001013294401359,0.001006106398109,0.12416839573807,0.12418410462555,0.40540629259287,0.00101329323741,0.001013294401359,0.001013293666259,-7.1872681506191E-06,1.6455632088942,0.009311665446651,0.28771327826856,1.0248682531082,0.00094824408581
0.91036478561528,0.001015606398362,0.001008695288315,0.12415657006714,0.12417179554455,0.40633171688365,0.001015605590855,0.001015606398362,0.001015605902943,-6.9106146282229E-06,1.6370737307784,0.009311731804776,0.28769957718327,1.0248244105279,0.000954975800124
0.92283532722319,0.001017957149792,0.001010063123356,0.12414466100169,0.12415940555481,0.40727215596681,0.001017956508154,0.001017957149792,0.001017956767086,-7.8936437298036E-06,1.6285248984713,0.00931179861271,0.28768577881859,1.0247803844993,0.00096188326517
0.93530526189647,0.00102034675904,0.00101048504884,0.12413266638021,0.12414696869233,0.40822780032525,0.001020346156839,0.00102034675904,0.001020346404852,-9.8613560118995E-06,1.6199199926332,0.009311865887041,0.28767188065596,1.0247364678577,0.000968144497837
0.94777457265223,0.001022775361165,0.001010329654252,0.12412059428561,0.12413451905877,0.40919890060767,0.001022774752204,0.001022775361165,0.001022775004804,-1.2445350552365E-05,1.6112634215022,0.009311933588805,0.28765789204726,1.024692897359,0.000972860364534
0.96024325259049,0.00102524327244,0.001009992104181,0.1241084640011,0.12412208971063,0.41018574468171,0.001025242626053,0.00102524327244,0.00102524289359,-1.5250789409688E-05,1.6025600808462,0.00931200161761,0.28764383532545,1.0246498218775,0.000975342018475
0.97271130718021,0.00102775100316,0.001009833430591,0.12409630338357,0.12410971006265,0.41118862653818,0.001027750221894,0.00102775100316,0.001027750537004,-1.7917106413123E-05,1.5938146557388,0.00931206982547,0.28762974276382,1.0246072818742,0.000975384653762
0.98517875432847,0.001030299111076,0.001010135021175,0.12408414282695,0.12409740166448,0.41220781265608,0.001030298007657,0.001030299111076,0.001030298432946,-2.0163411771172E-05,1.5850310529562,0.009312138049441,0.28761564958227,1.0245652028727,0.000973364304567
0.99764562210148,0.001032887996852,0.001011073212683,0.12407200802287,0.12408517397505,0.41324351234048,0.001032886359743,0.001032887996852,0.001032886965932,-2.1813753249794E-05,1.5762121077923,0.009312206150957,0.2876015855576,1.0245234061968,0.000971536927623
1,0.00103339242597,0.001011334967511,0.1240697206578,0.12408287361772,0.41344533588554,0.001033390667248,0.00103339242597,0.001033391314581,-2.2056347069442E-05,1.5745058924072,0.009312218990586,0.28759893446465,1.0245155243989,0.000969780390607
1.0099730200607,0.00103548825244,0.001012692701579,0.12406004901851,0.12407315746449,0.41428403858112,0.001035485968252,0.00103548825244,0.001035486793335,-2.2794091755675E-05,1.5674584558482,0.00931227329015,0.28758772460881,1.0244821050029,0.000966568856707
1.0224388369411,0.001038158378796,0.001015001736722,0.12404799994814,0.12406106451742,0.41535289487346,0.00103815549731,0.001038158378796,0.001038156524979,-2.3154788257313E-05,1.5585738728093,0.009312340958858,0.28757375859437,1.0244400894271,0.000963486586886
1.0349041719063,0.001040869129251,0.001017887983264,0.1240359897651,0.12404900637134,0.4164384272759,0.001040865891445,0.001040869129251,0.001040867041635,-2.2979058371336E-05,1.5496576677374,0.00931240842932,0.28755983697902,1.0243975691178,0.000961353566717
1.0473690449508,0.001043620467125,0.001021214502944,0.12402400661494,0.12403695653111,0.41754056797925,0.001043617213436,0.001043620467125,0.001043618372924,-2.2403869980659E-05,1.5407108718945,0.009312475761738,0.28754594602711,1.0243543669968,0.0009603215192
1.0598334529232,0.001046412600145,0.001024834404537,0.12401203677574,0.12402489129141,0.41865923391286,0.001046409640612,0.001046412600145,0.001046410706293,-2.1576301756816E-05,1.531734973193,0.009312543025514,0.2875320698354,1.0243104222331,0.000960361435387
1.0722973434429,0.001049245956119,0.001028612408871,0.12400006693595,0.12401279197009,0.41979435946364,0.001049243462062,0.001049245956119,0.001049244377055,-2.0631968183528E-05,1.522731931242,0.009312610287674,0.2875181929733,1.0242658047622,0.000961407375949
1.0847606904275,0.00105212107252,0.001032436980923,0.12398808458223,0.12400064468454,0.42094593278462,0.001052119041723,0.00105212107252,0.001052119806974,-1.9682826050972E-05,1.5137038787955,0.009312677611827,0.28750430093274,1.0242207028797,0.000963419774906
1.0972234728332,0.001055038430805,0.001036224042368,0.12397607769121,0.12398843913964,0.42211401164592,0.001055036738074,0.001055038430805,0.001055037395521,-1.8813353152357E-05,1.5046527655456,0.009312745060838,0.28749037977088,1.0241753877706,0.000966341605789
1.1096856770246,0.001057998352881,0.001039915470386,0.1239640349448,0.12397616787033,0.42329872578717,0.001057996851221,0.001057998352881,0.001057997450087,-1.8081979701225E-05,1.4955800186556,0.009312812696284,0.28747641636002,1.0241301627572,0.000969999906436
1.1221473016493,0.00106100101601,0.00104347601874,0.12395194717008,0.12396382678244,0.42450026379393,0.00106099962376,0.00106100101601,0.001061000191532,-1.7524172791975E-05,1.4864863815684,0.009312880570645,0.28746240005733,1.024085307877,0.00097405490119
1.1346083599584,0.001064046574753,0.001046891196608,0.12393980941516,0.12395141647194,0.4257188473154,0.001064045291045,0.001064046574753,0.001064045828345,-1.715463173635E-05,1.4773720130355,0.009312948715425,0.28744832511272,1.0240410297698,0.000978081636407
1.147068879077,0.001067135301774,0.00105016661869,0.12392762201023,0.12393894269237,0.42695469860747,0.001067134139611,0.001067135301774,0.00106713464252,-1.6968023829784E-05,1.4682368275899,0.009313017134356,0.28743419190049,1.0239974243547,0.000981780834995
1.1595288964291,0.001070267631047,0.001053327441854,0.12391538900399,0.12392641436058,0.4282080088624,0.001070266518749,0.001070267631047,0.00107026701167,-1.6939569816144E-05,1.4590809677834,0.009313085810782,0.2874200051075,1.0239544570781,0.000985205586015
1.1719884541846,0.001073444044929,0.001056415755,0.12390311377809,0.12391383889452,0.42947891459424,0.001073442778759,0.001073444044929,0.001073443330199,-1.7027575199491E-05,1.4499052476148,0.00931315473055,0.28740576864785,1.0239119637077,0.00098884005202
1.1844475930563,0.001076664864087,0.001059484639278,0.12389079368256,0.12390121670768,0.43076748750596,0.001076663167057,0.001076664864087,0.001076663870014,-1.7179230736216E-05,1.440711552849,0.009313223910561,0.28739147944057,1.0238696733078,0.000993430583768
1.196906346896,0.001079930090821,0.001062589568987,0.12387841677546,0.1238885379076,0.43207374016323,0.001079927757513,0.001079930090821,0.001079928681181,-1.7339112194372E-05,1.4315028935874,0.009313293416193,0.28737712362615,1.0238272526371,0.000999621698213
1.2093647392981,0.001083239441303,0.001065779633001,0.12386596309609,0.1238757835778,0.43339764614479,0.001083236479233,0.001083239441303,0.001083237621859,-1.7457988858143E-05,1.4222820660547,0.009313363354346,0.28736267804071,1.0237843666485,0.001007587284098
1.2218227828722,0.001086592578467,0.001069091497883,0.1238534105298,0.12386293165228,0.43473916999157,0.001086589247741,0.001086592578467,0.001086590523393,-1.7499025509591E-05,1.4130525070484,0.009313433841765,0.28734811701697,1.0237407440292,0.001016866896124
1.2342804811691,0.001089989413176,0.001072547753126,0.1238407427088,0.12384996479991,0.4360983000422,0.001089986128823,0.001089989413176,0.001089987399943,-1.7439646817626E-05,1.4038249463857,0.009313504962602,0.28733342154925,1.0236962327261,0.00102649691993
1.2467378325958,0.001093430287616,0.001076159057504,0.12382795527593,0.1238368766554,0.43747507667104,0.001093427438689,0.001093430287616,0.001093428576407,-1.7269518903639E-05,1.3947804082063,0.009313576735233,0.28731858656195,1.023650831203,0.001035349953073
1.259194835237,0.00109691593316,0.001079927704645,0.12381505791883,0.12382367385244,0.43886960967413,0.00109691372435,0.00109691593316,0.001096914661297,-1.6986956652584E-05,1.3859539945603,0.009313649102313,0.28730362327316,1.0236046874856,0.00104248617921
1.2716514913721,0.001100447243609,0.001083849842579,0.12380207202697,0.12381037378305,0.44028208123806,0.001100445644138,0.001100447243609,0.001100446391516,-1.6596548936748E-05,1.3773633158576,0.009313721944623,0.2872885564805,1.023558067438,0.001047346560037
1.2841078106725,0.001104025013319,0.001087914652529,0.1237890259438,0.12379700012956,0.44171273436501,0.00110402382445,0.001104025013319,0.001104024449556,-1.6109797026864E-05,1.3689481064158,0.009313795107611,0.28727341905556,1.0235113020109,0.0010497453074
1.2965638114832,0.001107649787866,0.001092100544651,0.1237759503154,0.12378357872484,0.4431618499004,0.001107648769341,0.001107649787866,0.001107649353453,-1.5548808802132E-05,1.3607429042204,0.009313868426789,0.28725824654876,1.0234647271349,0.001049748458021
1.3090195201152,0.001111321880422,0.001096369942217,0.12376287495447,0.1237701351742,0.44462971758712,0.001111320853125,0.001111321880422,0.001111321457296,-1.4951515079007E-05,1.3527395625579,0.009313941744191,0.28724307355092,1.0234186288938,0.001047570895369
1.3214749685509,0.0011150414983,0.001100665000694,0.1237498269892,0.12375669396464,0.44611660734105,0.001115040371518,0.0011150414983,0.001115041027502,-1.4376026807893E-05,1.3449992072677,0.009314014917428,0.28722793154474,1.0233732024884,0.001043572298576
1.333930191287,0.001118808872665,0.0011049066521,0.12373682906378,0.12374327771493,0.44762274615985,0.00111880760013,0.001118808872665,0.001118808325035,-1.390167293461E-05,1.3387100909257,0.009314087828329,0.28721284681548,1.0233285289365,0.001038335429744
1.3463852221369,0.001122624308009,0.001108998895935,0.12372389656397,0.12372990535406,0.44914830414371,0.001122622819343,0.001122624308009,0.001122623638478,-1.3624742542817E-05,1.3337473021785,0.009314160397145,0.28719783722952,1.0232845701788,0.001032738603263
1.3588400672055,0.001126488126,0.001112839395249,0.12371103396467,0.12371658908626,0.45069338769452,0.001126486288291,0.001126488126,0.001126487247967,-1.3647852718057E-05,1.3299032202454,0.009314232601954,0.28718290799265,1.0232411815378,0.001027926654652
1.3712946887897,0.001130400556705,0.001116336217924,0.12369823152717,0.12370333111827,0.4522580428022,0.001130398197429,0.001130400556705,0.001130399357312,-1.4063139387627E-05,1.3269686103249,0.009314304496606,0.28716804781309,1.0231981391177,0.001025136754183
1.3837491007088,0.001134361682001,0.001119429009382,0.12368546405176,0.12369012164996,0.45384227927822,0.001134358666238,0.001134361682001,0.001134360073602,-1.4931064219919E-05,1.324782764418,0.009314376217795,0.28715322744922,1.0231551782356,0.001025413831494
1.3962033203007,0.001138371414967,0.001122111157681,0.12367269332273,0.12367693969224,0.45544608130659,0.001138367735966,0.001138371414967,0.001138369395507,-1.625823782614E-05,1.3254839758911,0.009314447972111,0.28713840254336,1.0231120385216,0.001029317141318
1.4086573662166,0.001142429598514,0.001124448385893,0.12365987415979,0.12366375670886,0.45706942521375,0.001142425426763,0.001142429598514,0.001142427284245,-1.7978898352003E-05,1.3332826033275,0.009314520003406,0.28712352064317,1.0230685081372,0.001036743160093
1.4211112581804,0.001146536177734,0.001126588582343,0.12364696267248,0.12365054196175,0.45871229745813,0.001146531829377,0.001146536177734,0.001146533782165,-1.9945199822008E-05,1.3412646340685,0.00931459254806,0.28710853078291,1.0230244595076,0.001046953277325
1.4335650163016,0.001150691360087,0.001128758115044,0.1236339241696,0.12363726746622,0.46037471117511,0.001150687188136,0.001150691360087,0.001150689121465,-2.1931006421615E-05,1.3496619988418,0.00931466579207,0.28709339266704,1.02297986951,0.001058804567858
1.4460186204324,0.001154895653101,0.00113124143984,0.12362073823666,0.12362391062989,0.46205671456124,0.001154891913624,0.001154895653101,0.001154893745217,-2.3652305377522E-05,1.3580487727887,0.009314739843577,0.28707808256832,1.0229348199564,0.001071080557176
1.4584718105969,0.001159149692143,0.001134343625704,0.1236073998668,0.1236104540288,0.46375837216095,0.001159146459917,0.001159149692143,0.001159148168109,-2.4804542404928E-05,1.3664227025136,0.009314814726976,0.28706259464537,1.0228894789958,0.001082769432449
1.4709245475471,0.001163454190278,0.001138339672711,0.12359391642388,0.12359688255214,0.46547982926193,0.001163451372532,0.001163454190278,0.001163452991702,-2.511331899098E-05,1.3747818985334,0.009314890399866,0.28704693742067,1.022844065461,0.001093179035266
1.4833768455247,0.001167809701688,0.001143418534523,0.12358030383279,0.1235831815626,0.46722128426566,0.001167807135828,0.001167809701688,0.001167808723829,-2.4390189306779E-05,1.3834259785932,0.009314966774071,0.28703112936032,1.0227988091005,0.0011018911393
1.4958285985978,0.001172216513768,0.001149633399048,0.12356658335641,0.12356933734663,0.46898294940225,0.001172214078622,0.001172216513768,0.001172215679708,-2.2582280660038E-05,1.3923654305921,0.009315043733283,0.28701519513365,1.0227539129422,0.001106711693478
1.5,0.001173722922167,0.001151984287701,0.1235619668177,0.12356466533531,0.4695851066497,0.0011737205201,0.001173722922167,0.00117372213029,-2.1737842589444E-05,1.3954506714299,0.009315069624029,0.28700983353386,1.0227389799844,0.001109476059614
1.5074703659968,0.001176383423213,0.001156373926636,0.12355367862547,0.12355625441239,0.47064857809343,0.001176381079667,0.001176383423213,0.001176382706865,-2.0008780229065E-05,1.4009254321089,0.009315116102553,0.28700020746272,1.0227123909048,0.001113151995888
1.5199200645835,0.001180889747817,0.001164313916999,0.12353982021864,0.12354211145366,0.47244985591906,0.001180887514487,0.001180889747817,0.001180889169644,-1.6575252644819E-05,1.4101402397782,0.009315193809744,0.28698411131238,1.022668539207,0.001116100977467
1.5323683737961,0.001185447842865,0.001172601541141,0.12352592664856,0.12352781884612,0.47427183599109,0.00118544568823,0.001185447842865,0.001185447386285,-1.2845845144349E-05,1.4193266911901,0.009315271709096,0.28696797341465,1.0226252484245,0.001117587797036
1.5448152639616,0.001190058124824,0.001180737484727,0.123512016156,0.12351339173067,0.4761146363531,0.001190055903671,0.001190058124824,0.001190057697636,-9.3202129098168E-06,1.4284831469073,0.009315349703668,0.28695181495156,1.0225824189845,0.001118433704426
1.557260737712,0.001194720947118,0.001188215781021,0.12349809671869,0.12349885158598,0.4779783241761,0.001194718412476,0.001194720947118,0.001194720389446,-6.5046084245226E-06,1.4376076494388,0.009315427752921,0.28693564518743,1.0225398764487,0.001119671195571
1.5697048050642,0.001199436457278,0.001194608188344,0.12348416345492,0.12348422272315,0.47986292488482,0.001199433353344,0.001199436457278,0.001199435603511,-4.8274151675053E-06,1.4466978527665,0.009315505886642,0.28691945844891,1.0224973953903,0.001122242387342
1.5821474815194,0.001204204586414,0.001199639405833,0.12347019975599,0.12346952981097,0.48176844689477,0.001204200765488,0.001204204586414,0.001204203343161,-4.563937327579E-06,1.456207757162,0.009315584198358,0.2869032354366,1.0224547346933,0.001126683350541
1.5945887850172,0.001209025180964,0.001203238831741,0.12345618234648,0.1234547971167,0.48369491240797,0.001209020673568,0.001209025180964,0.001209023573797,-5.7847420554758E-06,1.4659334738115,0.009315662817216,0.28688694910072,1.0224116799815,0.001132946957624
1.607028732435,0.001213898203001,0.00120555860025,0.1234420885459,0.12344004867318,0.48564238620136,0.001213893202138,0.001213898203001,0.001213896365961,-8.3377657106125E-06,1.4756428166075,0.009315741867889,0.28687057307655,1.0223680852741,0.001140445072952
1.6194673364471,0.00121882388808,0.001206953674416,0.12342790300124,0.12342530785814,0.48761099436791,0.001218818659731,0.00121882388808,0.001218822004004,-1.1868329587906E-05,1.4853396784771,0.009315821433619,0.28685408950805,1.0223239044973,0.001148281029253
1.6319046034629,0.001223802779681,0.001207926836907,0.12341362152347,0.12341059527473,0.48960092728164,0.001223797549745,0.001223802779681,0.001223801004811,-1.5874167904422E-05,1.4953505777447,0.009315901535419,0.28683749350863,1.0222792050776,0.00115555975345
1.6443405330867,0.001228835626326,0.001209048153298,0.1233992510637,0.12339592501738,0.49161242510734,0.001228830501674,0.001228835626326,0.00122883403766,-1.9785884361911E-05,1.5053234878272,0.009315982132708,0.2868207931371,1.0222341600177,0.001161642382858
1.6567751191548,0.001233923192899,0.00121086343353,0.12338480652151,0.12338130064862,0.49364574888942,0.001233918151995,0.001233923192899,0.00123392178189,-2.305834836014E-05,1.5152563863906,0.009316063141427,0.28680400569206,1.0221890201236,0.00116625499861
1.6692083488578,0.001239066074814,0.00121380826301,0.12337030620522,0.12336671280853,0.49570114380406,0.001239061024152,0.001239066074814,0.001239064784956,-2.5256521946396E-05,1.5255391103279,0.009316144459513,0.28678715243797,1.0221440726268,0.001169441882615
1.6816401804487,0.00124426459479,0.001218142848388,0.12335576790068,0.12335213997797,0.49777880066755,0.001244259450127,0.00124426459479,0.001244263375719,-2.612052733091E-05,1.5361231872033,0.009316225988825,0.28677025403701,1.0220995949393,0.001171433435959
1.694070613799,0.001249518871259,0.001223918584361,0.12334120647543,0.12333755245306,0.49987884402714,0.001249513607935,0.001249518871259,0.001249517712258,-2.559912789678E-05,1.5466653898447,0.009316307648368,0.28675332776381,1.0220558115708,0.001172535266313
1.7064996682238,0.001254828947136,0.001230980656034,0.12332663297079,0.12332291836406,0.50200132266429,0.001254823584577,0.001254828947136,0.001254827866775,-2.3847210741493E-05,1.5571623539538,0.009316389379033,0.28673638644905,1.0220128610641,0.001173112212293
1.7189273693825,0.001260194923908,0.001239003888543,0.12331205388279,0.12330820928756,0.50414622059939,0.001260189457155,0.001260194923908,0.001260193924388,-2.119003584499E-05,1.567610751688,0.009316471147117,0.28671943764221,1.0219707759769,0.001173654938445
1.7313537441987,0.001265617007696,0.001247553041868,0.12329746960662,0.12329340344937,0.5063134853509,0.001265611341786,0.001265617007696,0.001265616031113,-1.8062989244736E-05,1.5780075160837,0.009316552952334,0.2867024818014,1.0219294774395,0.001174836898161
1.7437787807828,0.001271095428527,0.001256155283912,0.12328287221518,0.12327848603722,0.50850305847329,0.001271089375037,0.001271095428527,0.00127109435459,-1.493907067734E-05,1.588880209231,0.009316634839515,0.28668550970843,1.0218887852658,0.001177460378931
1.7562024826005,0.001276630361551,0.001264372382749,0.12326824379853,0.1232634475926,0.51071492157962,0.001276623713106,0.001276630361551,0.001276629057278,-1.2256674529082E-05,1.6000434669976,0.009316716907365,0.28666850053506,1.0218484434013,0.001182267291979
1.7686248673181,0.001282221892433,0.001271862103148,0.12325355721939,0.12324828248639,0.51294912353913,0.001282214531441,0.001282221892433,0.001282220284659,-1.0358181510269E-05,1.6111537516871,0.009316799304121,0.28665142271801,1.0218081594284,0.001189697140265
1.7810459523656,0.001287870093629,0.00127842160824,0.12323877989003,0.1232329885755,0.51520578979996,0.001287862062816,0.001287870093629,0.001287868216011,-9.4466077714213E-06,1.62220934008,0.009316882206806,0.28663423834803,1.0217676526064,0.001199726493397
1.7934657536053,0.001293575172271,0.001284008645693,0.12322387952544,0.12321756772839,0.5174851171173,0.001293566659992,0.001293575172271,0.001293573155461,-9.5645097676457E-06,1.6332085995524,0.009316965789892,0.28661690985872,1.0217267013511,0.001211878679232
1.8058842844516,0.001299337572108,0.001288738728134,0.12320882977268,0.12320202598027,0.51978735404614,0.001299328824556,0.001299337572108,0.001299335585153,-1.059685701874E-05,1.6443536227339,0.009317050194836,0.2865994065738,1.0216851798321,0.001225385323387
1.8183015554435,0.001305157948017,0.001292859010902,0.12319361383105,0.12318637229111,0.52211277272278,0.001305149166562,0.001305157948017,0.001305156129834,-1.2297118931775E-05,1.6561943531164,0.009317135510804,0.28658170891975,1.0216430755968,0.0012393965302
1.8307175742196,0.00131103702485,0.001296702640202,0.12317822546046,0.12317061603524,0.52446163863667,0.001311028307109,0.00131103702485,0.001311035444857,-1.4332804654553E-05,1.6679773538994,0.009317221769748,0.28656380960205,1.0216004852704,0.001253133465647
1.8431323458353,0.001316975430359,0.00130063077804,0.12316266809468,0.12315476443481,0.52683418454634,0.0013169667742,0.001316975430359,0.001316974091072,-1.6343313031987E-05,1.6796983781287,0.009317308951738,0.28654571257734,1.0215575910393,0.001265944724853
1.8555458733863,0.001322973596243,0.001304972230535,0.12314695325496,0.12313882131218,0.52923059288994,0.00132296494254,0.001322973596243,0.001322972461743,-1.8000231208613E-05,1.6913525459793,0.009317396993885,0.28652743121146,1.0215146245337,0.00127730309373
1.8679581589259,0.001329031760791,0.001309971383696,0.12313109900424,0.1231227877381,0.53165098864972,0.001329023035197,0.001329031760791,0.001329030784566,-1.9059400870016E-05,1.7037442166185,0.009317485798726,0.28650898648413,1.0214718259901,0.001286804834027
1.8803692046709,0.00133515003896,0.001315753450162,0.12311512841058,0.12310666407149,0.53409544229416,0.001335141168792,0.00133515003896,0.001335149175181,-1.9395725018927E-05,1.7162107054867,0.009317575242327,0.28649040520359,1.0214294057957,0.001294203958968
1.8927790144607,0.001341328501364,0.001322312322177,0.12309906758562,0.12309045226756,0.53656398064204,0.001341319409874,0.001341328501364,0.001341327701109,-1.9015378932007E-05,1.7285974834268,0.00931766518458,0.28647171772635,1.0213875138651,0.00129946713181
1.9051875953669,0.001347567225234,0.001329521723015,0.12308294304258,0.12307415742557,0.53905660254334,0.001347557820023,0.001347567225234,0.001347566428809,-1.8044705793643E-05,1.7414376029717,0.009317755483227,0.28645295488391,1.0213462205298,0.001302811445911
1.9175949592573,0.001353866313977,0.001337165995206,0.12306677858689,0.12305778808127,0.54157329618283,0.001353856484028,0.001353866313977,0.001353865448975,-1.6699453768867E-05,1.7544909296254,0.009317846010545,0.28643414436467,1.0213055108596,0.00130469568568
1.930001124034,0.001360225897977,0.001344983575654,0.12305059231723,0.12304135530339,0.54411405538764,0.001360215524467,0.001360225897977,0.001360224886509,-1.5241310854651E-05,1.7677745517887,0.009317936669553,0.28641530722273,1.0212652924979,0.001305758458903
1.9424061142139,0.001366646127745,0.001352714471164,0.12303439439637,0.12302487100842,0.54667889321584,0.001366635106611,0.001366646127745,0.001366644901489,-1.3930430325468E-05,1.7813567919055,0.009318027406142,0.2863964552811,1.0212254152556,0.001306715021691
1.9548099605545,0.001373127168036,0.001360143102993,0.12301818610403,0.12300834605464,0.54926785195643,0.001373115437766,0.001373127168036,0.001373125686755,-1.2982583762198E-05,1.7949967034159,0.009318118214248,0.28637759002644,1.0211856991358,0.001308236066449
1.9672126985512,0.001379669203955,0.001367129661465,0.12300196039486,0.12299178864116,0.55188100925055,0.001379656767517,0.001379669203955,0.00137966747009,-1.2537808625353E-05,1.8085293122654,0.009318209132826,0.28635870325504,1.0211459663016,0.001310840125973
1.9796143658544,0.00138627246623,0.001373626078072,0.12298570379173,0.12297520331372,0.55451848031313,0.001386259393988,0.00138627246623,0.001386270526823,-1.2644448751319E-05,1.8219503576746,0.009318300235507,0.28633977927366,1.0211060718514,0.001314831976898
1.9920149989364,0.001392937264765,0.001379675986182,0.12296939904282,0.12295859054029,0.55718041633014,0.001392923672381,0.001392937264765,0.001392935196699,-1.3259210516553E-05,1.8352554220116,0.009318391616069,0.28632079799043,1.0210659282223,0.001319187091662
2,0.001397289978606,0.001383412801337,0.12295886533249,0.1229478764569,0.55891884681154,0.001397276116302,0.001397289978606,0.001397287871655,-1.3875070318241E-05,1.8438146371231,0.009318450655262,0.28630853443152,1.021039934612,0.001322132163168
2.0037198020493,0.001399285400731,0.0013850856778,0.12295394726256,0.12294288023028,0.55971579250937,0.001399271431279,0.001399285400731,0.001399283286623,-1.4197608822551E-05,1.8477041435181,0.009318478220347,0.28630280853502,1.0210277897859,0.001326754425119
2.0161185088473,0.001406071028072,0.00139066318405,0.12293749722345,0.12292619965733,0.56242582825725,0.001406056759918,0.001406071028072,0.001406068931403,-1.5405747353203E-05,1.860769442531,0.009318570420511,0.28628365563248,1.0209871794821,0.001334768620933
2.0285162519471,0.001412919489598,0.001396276810292,0.12292094910499,0.12290946895915,0.56516091866673,0.001412905000773,0.001412919489598,0.001412917461012,-1.6640650719939E-05,1.8746576672809,0.009318663167619,0.28626438724251,1.020946466898,0.001343714674769
2.0409130380601,0.001419831193344,0.001402116807816,0.12290429136157,0.12289267364249,0.5679212791804,0.001419816550771,0.001419831193344,0.001419829275664,-1.7712467847778E-05,1.8891467784533,0.009318756523091,0.28624498989685,1.0209058052802,0.001353223131284
2.0533088671752,0.001426806494732,0.001408336938518,0.12288751703888,0.12287579816358,0.57070711300761,0.00142679176522,0.001426806494732,0.001426804730284,-1.8467791766008E-05,1.9035424338059,0.009318850523352,0.28622545547043,1.0208653620558,0.001362877114203
2.065703736422,0.0014338457453,0.001415031336408,0.12287062435525,0.12285882818862,0.57351859985151,0.00143383097931,0.0014338457453,0.001433844165094,-1.8812828686493E-05,1.9178372415713,0.009318945176812,0.28620578186012,1.0208252912455,0.001372309420468
2.0780976448557,0.001440949335664,0.001422220734832,0.12285361607795,0.12284175226186,0.57635588670965,0.001440934527757,0.001440949335664,0.001440947933045,-1.872719821326E-05,1.9320238593872,0.009319040467423,0.2861859722604,1.0207857080372,0.001381339210001
2.0904905981405,0.00144811767455,0.001429850076399,0.12283649720565,0.12282456205309,0.57921908179726,0.00144810273358,0.00144811767455,0.001448116385367,-1.8266308967784E-05,1.9460953330828,0.009319136367468,0.28616603246559,1.0207466685414,0.001390071796894
2.1028826120843,0.001455351100728,0.001437798318759,0.12281927141656,0.12280725123557,0.58210825272358,0.001455335864884,0.001455351100728,0.001455349813424,-1.7551494664876E-05,1.960045357112,0.009319232857054,0.28614596673325,1.0207081577857,0.001398883120726
2.115273714238,0.00146264979216,0.001445899918326,0.12280193771291,0.12278981398814,0.58502343005852,0.001462634092502,0.00146264979216,0.001462648390213,-1.6748471886092E-05,1.9738684141083,0.009319329942425,0.28612577387449,1.0206700888303,0.001408274917571
2.1276639432283,0.001470013753474,0.001453975823014,0.1227844888642,0.12277224433628,0.5879646170343,0.001469997489711,0.001470013753474,0.001470012166,-1.6036342986919E-05,1.9875597771398,0.009319427664301,0.28610544543834,1.0206323144939,0.001418669549297
2.1400533385168,0.001477442904368,0.001461869680444,0.12276691240637,0.12275453683624,0.59093180335955,0.001477426083132,0.001477442904368,0.001477441131721,-1.5571451276369E-05,2.0011153758799,0.009319526092142,0.28608496687332,1.0205946504693,0.001430249119446
2.1524415071296,0.001484936963355,0.001469482467898,0.12274919423912,0.12273668861696,0.59392488091475,0.00148491967541,0.001484936963355,0.001484935061972,-1.5452594074476E-05,2.0161286843755,0.009319625304105,0.28606432171701,1.0205569067719,0.001442905019099
2.1648282410403,0.001492495914067,0.001476798472825,0.12273132135859,0.12271869953165,0.59694380950434,0.00149247827141,0.001492495914067,0.001492493954554,-1.5695481729772E-05,2.0313476597493,0.009319725372021,0.2860434947796,1.0205189168971,0.001456285785837
2.1772135773015,0.001500120053701,0.001483894088306,0.12271328476944,0.12270057197117,0.59998865184411,0.001500102134089,0.001500120053701,0.001500118083825,-1.6223995519439E-05,2.0464731782863,0.00931982634546,0.28602247553813,1.0204805635608,0.001469877898542
2.1895975480504,0.001507809759652,0.001490925247675,0.12269508184454,0.1226823102683,0.60305952046904,0.001507791594456,0.001507809759652,0.001507807796185,-1.6882548509702E-05,2.0615013611805,0.009319928238903,0.28600126088829,1.0204417962133,0.001483065833065
2.2019801796643,0.00151556539336,0.001498094490129,0.12267671758667,0.12266391983903,0.6061565725755,0.001515546997389,0.00151556539336,0.001515563441888,-1.7468951758463E-05,2.0764275596788,0.009320031025049,0.28597985661776,1.0204026369487,0.00149517099993
2.214361493227,0.001523387255374,0.001505603579445,0.12265820540569,0.12264540725199,0.60927999327957,0.001523368666184,0.001523387255374,0.001523385336448,-1.7781757002972E-05,2.091542404839,0.009320134630732,0.28595827831543,1.0203631756778,0.001505511357091
2.2267415061656,0.001531275602688,0.001513601913311,0.12263956715561,0.12262678127271,0.61242997080893,0.001531256894232,0.001531275602688,0.001531273760896,-1.7671847585612E-05,2.1076865605259,0.009320238936826,0.28593655141844,1.0203235557532,0.001513517707669
2.2391202346569,0.001539230691801,0.001522142642871,0.12262083173084,0.12260805411471,0.61560666967108,0.001539211949904,0.001539230691801,0.001539228979442,-1.7086336571025E-05,2.12389738989,0.009320343785923,0.28591470957943,1.0202839520387,0.001518896941455
2.2514976962324,0.001547252802484,0.001531157336383,0.12260203164231,0.12258924186373,0.61881020873173,0.00154723407689,0.001547252802484,0.001547251247668,-1.6093911285262E-05,2.1399548061438,0.00932044900102,0.28589279067779,1.0202445443228,0.001521785475791
2.2638739119866,0.001555342222398,0.001540456565363,0.12258319769693,0.12257036342559,0.62204065007672,0.001555323483647,0.001555342222398,0.001555340800406,-1.4884235043066E-05,2.1569876922528,0.009320554414531,0.28587083061753,1.0202054899077,0.00152282117966
2.2762489079229,0.001563499202897,0.001549758704021,0.12256435279102,0.12255143806432,0.62529800180884,0.001563480328558,0.001563499202897,0.001563497827132,-1.373912311099E-05,2.1739030950459,0.009320659902174,0.28584885608892,1.0201668997218,0.001523084292903
2.2886227152347,0.001571723912114,0.001558743385643,0.12254550643946,0.12253248223097,0.62858223436221,0.001571704712543,0.001571723912114,0.001571722451395,-1.297906575196E-05,2.1906061375638,0.00932076541283,0.28582687818499,1.0201288220174,0.001523902043806
2.3009953696298,0.001580016413055,0.001567120437059,0.12252665172614,0.1225135066752,0.63189330651819,0.001579996689339,0.001580016413055,0.001580014730341,-1.2894293282566E-05,2.207087620859,0.009320870985172,0.28580488883869,1.0200912365778,0.001526560501825
2.3133669100682,0.001588376687862,0.001574700786465,0.12250776582116,0.12249451469599,0.63523119497087,0.001588356298905,0.001588376687862,0.001588374685039,-1.3673898573967E-05,2.2233399663928,0.009320976744772,0.2857828614189,1.0200540605451,0.001532005988911
2.3257373774144,0.00159680471254,0.001581453824887,0.1224888141911,0.12247550187983,0.63859592052847,0.001596783620906,0.00159680471254,0.001596802360999,-1.5348536112404E-05,2.2393571460107,0.009321082881007,0.28576075563438,1.0200171647644,0.001540632545604
2.3381068134583,0.001605300557367,0.001587536736637,0.12246975743536,0.12245645700208,0.64198756490297,0.001605278831863,0.001605300557367,0.001605297899713,-1.7761163075423E-05,2.255815200044,0.009321189609583,0.28573852550349,1.0199803973808,0.001552226727061
2.3504752605513,0.001613864461156,0.00159328567617,0.12245055880121,0.12243736330054,0.64540627420759,0.001613842238145,0.001613864461156,0.001613861585383,-2.0575909213159E-05,2.2739152329772,0.009321297131388,0.28571612811928,1.0199436099323,0.001566079132909
2.362842761818,0.001622496829421,0.001599166016124,0.12243119031555,0.12241819941088,0.64885224823562,0.001622474260487,0.001622496829421,0.00162249383398,-2.3327817855214E-05,2.2918267160511,0.009321405598946,0.28569353080478,1.0199066809707,0.001581203414843
2.3752093616346,0.001631198149203,0.001605688099926,0.12241163620569,0.12239893989143,0.65232571774512,0.00163117536952,0.001631198149203,0.001631195121864,-2.5507021938595E-05,2.3095448237121,0.009321515097741,0.28567071510825,1.0198695333706,0.001596570950118
2.3875751059246,0.001639968871625,0.001613304023088,0.12239189341758,0.12237955599868,0.65582691474968,0.001639946002716,0.001639968871625,0.001639965891272,-2.6661868184223E-05,2.3270641987011,0.009321625643452,0.28564767741349,1.0198321433152,0.001611293278094
2.399940041862,0.001648809338508,0.00162230738512,0.12237196987942,0.12236001757576,0.65935604263727,0.00164878650659,0.001648809338508,0.00164880648732,-2.6499102199036E-05,2.3443787398326,0.009321737191501,0.28562442691925,1.0197945405215,0.001624740292736
2.4123042167888,0.001657719794289,0.00163275935312,0.12235188130623,0.12234029632306,0.66291325332431,0.001657697129923,0.001657719794289,0.001657717157464,-2.4957804344372E-05,2.3614815698634,0.00932184965459,0.28560098191501,1.0197568000643,0.001636619048149
2.424667676479,0.001666700454695,0.00164445968057,0.1223316470326,0.12232036974559,0.66649863728758,0.001666678057073,0.001666700454695,0.001666698096613,-2.2238416042673E-05,2.380562197145,0.009321962925579,0.28557736492073,1.0197190266234,0.001647024829994
2.4370304631955,0.001675751560166,0.001656971436723,0.12231128521591,0.12230022450036,0.67011222930223,0.001675729445958,0.001675751560166,0.001675749490279,-1.8778053555642E-05,2.4014882788577,0.009322076903871,0.28555359708925,1.0196813329157,0.001656433914237
2.4493926141778,0.001684873365522,0.001669695838997,0.12229080812977,0.12227985817105,0.67375402863504,0.001684851443853,0.001684873365522,0.001684871521696,-1.5175682698615E-05,2.422211867282,0.009322191521403,0.28552969271137,1.0196438157838,0.00166559070975
2.461754161183,0.001694066086069,0.001681982199302,0.12227021885192,0.12225927938744,0.67742402834349,0.001694044185802,0.001694066086069,0.001694064352825,-1.2082153522066E-05,2.4427183497288,0.009322306761009,0.28550565534611,1.0196065350453,0.00167528446844
2.474115131472,0.001703329868206,0.001693250448931,0.12224951071038,0.12223850688616,0.6811222454405,0.0017033078029,0.001703329868206,0.001703328120105,-1.0077671173939E-05,2.46299417797,0.009322422659636,0.28548147716957,1.01956950035,0.001686087174537
2.486475550242,0.001712664831669,0.001703101409645,0.12222866996682,0.1222175680143,0.68484874302508,0.001712642457587,0.001712664831669,0.001712662972082,-9.5615624370623E-06,2.4830272088684,0.009322539293708,0.28545714210347,1.0195326692509,0.00169816909447
2.4988354440761,0.001722071159025,0.001711392896994,0.1222076807771,0.12219649652041,0.68860363745544,0.001722048389536,0.001722071159025,0.00172206912983,-1.0676232835573E-05,2.5028068687402,0.009322656751876,0.28543263160461,1.0194959562497,0.001705211702797
2.5,0.001723000518772,0.00171212719978,0.12220569496271,0.12219450558995,0.68897461848183,0.001722977707181,0.001723000518772,0.001722998470756,-1.0871270975958E-05,2.5047389348262,0.009322667864427,0.28543031252562,1.019492499233,0.001711867548627
2.5111234413581,0.001731494189505,0.001718230599339,0.12218665310442,0.12217545153918,0.69236514715065,0.001731470970595,0.001731494189505,0.001731491954306,-1.3261354967347E-05,2.5225318131371,0.009322774419697,0.28540807405586,1.0194594618241,0.001724781135821
2.5234823909357,0.001741043822504,0.001724091028452,0.12216533662133,0.12215422283173,0.69617716310273,0.001741020092561,0.001741043822504,0.001741041341527,-1.6950313075288E-05,2.5429203062874,0.009322893699916,0.28538317705772,1.0194226442899,0.001738200877044
2.5358409362015,0.001750665862462,0.001729512680288,0.12214385498711,0.1221329591205,0.7000180696167,0.001750641560049,0.001750665862462,0.001750663096153,-2.1150415864124E-05,2.5629512174037,0.009323013903458,0.28535808497058,1.0193856106176,0.001750876765136
2.548199135888,0.001760360503158,0.001735155049625,0.12212221730242,0.12211167446988,0.70388797733474,0.001760335603079,0.001760360503158,0.001760357436788,-2.5202387163201E-05,2.5826135450411,0.00932313498292,0.28533280837462,1.0193482856438,0.001762368359621
2.5605570556958,0.001770127732591,0.001741638181686,0.12210043809556,0.1220903681913,0.70778692674018,0.001770102293135,0.001770127732591,0.001770124407733,-2.8486226046379E-05,2.6021586878867,0.009323256860657,0.28530736419467,1.0193106364491,0.001772390506681
2.5729147644442,0.001779967395909,0.001749438197522,0.12207853540989,0.12206902598638,0.71171488415389,0.001779941574245,0.001779967395909,0.001779963920645,-3.0525723123424E-05,2.6222895980798,0.009323379439038,0.28528177346837,1.0192726789689,0.001780820667331
2.5852722012674,0.001789879223939,0.001758814082744,0.122056529031,0.12204762395982,0.71567171561353,0.001789853239701,0.001789879223939,0.001789875748493,-3.1061665749427E-05,2.6420530849699,0.009323502609991,0.28525605927658,1.0192344776403,0.00178773023218
2.5976292616238,0.001799863024077,0.001769777010745,0.12203443794062,0.12202613343005,0.71965724345941,0.001799837085114,0.001799863024077,0.001799859691199,-3.0082680454665E-05,2.6623660244201,0.009323626268975,0.28523024376881,1.0191961361751,0.001793424901822
2.6099859990191,0.00180991890814,0.00178210389822,0.12201227706007,0.12200452524334,0.72367135112804,0.001809893135241,0.00180991890814,0.001809915802801,-2.7811904580906E-05,2.6842105933534,0.009323750333055,0.28520434435689,1.0191577806375,0.001798449456622
2.6223424552532,0.001820047141156,0.001795387720465,0.12199005459807,0.12198277361858,0.72771396605987,0.001820021527967,0.001820047141156,0.001820044263719,-2.46565432545E-05,2.7057229195411,0.009323874755695,0.28517837061282,1.0191195392723,0.001803520401022
2.6346984502269,0.001830247903361,0.001809112001075,0.12196777030906,0.12196085891183,0.73178501871182,0.00183022232835,0.001830247903361,0.001830245177495,-2.1133176420183E-05,2.7268909657598,0.009323999536609,0.28515232222921,1.0190815222812,0.001809385482519
2.6470531559687,0.001840520852259,0.001822734444744,0.12194541588385,0.12193877002194,0.7358843105713,0.001840495134714,0.001840520852259,0.00184051816227,-1.7783717526085E-05,2.7477034238495,0.00932412471983,0.28512618947155,1.019043806248,0.001816649141959
2.659406509647,0.001850866254465,0.001835768069625,0.12192297417449,0.1219165031108,0.7400119813334,0.0018508402272,0.001850866254465,0.001850863493871,-1.5095424246343E-05,2.7684562474768,0.009324250398456,0.2850999522676,1.019006419869,0.001825627026373
2.6717585400093,0.001861284457035,0.001847844285004,0.12190042397403,0.12189406358306,0.74416828096242,0.001861258021108,0.001861284457035,0.001861281565243,-1.3437280239717E-05,2.7926968351445,0.009324376688349,0.2850735857915,1.0189693439801,0.001836291725786
2.6841092791928,0.001871775873452,0.001858754201392,0.12187774441386,0.12187146610259,0.74835352250609,0.001871749008031,0.001871775873452,0.001871772842608,-1.3018641215427E-05,2.8167088300016,0.009324503703935,0.28504706560363,1.0189325165257,0.001848343996432
2.6964587649563,0.001882341051109,0.001868465154367,0.12185491831599,0.12184873270242,0.75256806231217,0.001882313774389,0.001882341051109,0.00188233790037,-1.3872746002568E-05,2.8404205756799,0.009324631539687,0.28502037157133,1.0188958417335,0.001861390446735
2.7088070419233,0.00189298068723,0.001877113284517,0.12183193335121,0.12182588859651,0.75681227933105,0.001892952994324,0.00189298068723,0.00189297742169,-1.5864137172553E-05,2.8643101771077,0.009324760263641,0.28499348922529,1.0188592013783,0.001875149504109
2.7211541615899,0.001903695555217,0.001884975702533,0.12180878065589,0.1218029560211,0.76108655418925,0.001903667378553,0.001903695555217,0.00190369213978,-1.8716437247035E-05,2.8881380423797,0.009324889924885,0.28496640814418,1.0188224666731,0.001889576478053
2.7335001810662,0.001914486359441,0.001892427491159,0.12178545190789,0.12177994762928,0.76539124783906,0.001914457588015,0.001914486359441,0.001914482731839,-2.2055240680002E-05,2.9115375977955,0.009325020569566,0.28493911853575,1.0187855107102,0.001904828034902
2.7458451607752,0.001925353597079,0.001899889804067,0.12176193684445,0.12175686175987,0.76972667979113,0.001925324151556,0.001925353597079,0.001925349717988,-2.5459913921371E-05,2.9345006958714,0.009325152254467,0.28491160833312,1.0187482221244,0.001921075460581
2.7581891615584,0.001936297519482,0.001907775667642,0.12173822308746,0.12173368160151,0.77409310704492,0.001936267434409,0.001936297519482,0.001936293427272,-2.8517759630131E-05,2.9571342317503,0.009325285047914,0.28488386298919,1.0187105199252,0.001938274743077
2.7705322417979,0.00194731822748,0.00191643971352,0.12171429880678,0.12171037877491,0.77849070625149,0.001947287676126,0.00194731822748,0.001947314054627,-3.0874341106491E-05,2.9850222765263,0.009325419015065,0.2848558685918,1.0186723673477,0.001956038723195
2.7828744551875,0.001958415839251,0.001926136984174,0.12169015695946,0.12168691992245,0.78291956266511,0.00195838506937,0.001958415839251,0.001958411769346,-3.2274785171982E-05,3.0125296913249,0.00932555419457,0.28482761682517,1.018633780518,0.001973696148885
2.795215849669,0.001969590610851,0.001936994452164,0.1216657987967,0.12166327372208,0.78737966951781,0.001969559821789,0.001969590610851,0.001969586796553,-3.2592344388287E-05,3.039639133478,0.009325690579311,0.28479910907714,1.0185948275084,0.001990500422474
2.8075564677933,0.001980842922065,0.001948997471923,0.12164123479111,0.12163941608322,0.79187094038089,0.001980812158829,0.001980842922065,0.00198083941447,-3.1841942546748E-05,3.0663343491727,0.009325828111415,0.28477035752937,1.0185556158627,0.002005855377363
2.8198963484394,0.001992173144973,0.001961992377325,0.12161648277516,0.1216153328145,0.79639323500086,0.0019921422764,0.001992173144973,0.001992169879186,-3.0177501860225E-05,3.09260077893,0.009325966692672,0.28474138298365,1.0185162709059,0.002019427675408
2.8322355294873,0.002003581507619,0.001975705685732,0.12159156469146,0.12159102059102,0.80094639642733,0.002003550298089,0.002003581507619,0.002003578350836,-2.7872665104835E-05,3.118426048278,0.0093261062026,0.2847122110617,1.0184769107834,0.002031111168876
2.8445740507923,0.002015068073199,0.001989779270398,0.12156650378303,0.12156648746932,0.80553029455831,0.002015036293851,0.002015068073199,0.002015064899238,-2.5285628839735E-05,3.1438002893538,0.009326246514055,0.28468286891795,1.0184376251099,0.00204092023114
2.8569119567113,0.002026632869152,0.00200381889041,0.12154132310123,0.12154175332986,0.81014486913424,0.002026600372665,0.002026632869152,0.002026629608745,-2.2810718335086E-05,3.1687162787668,0.009326387501493,0.28465338349325,1.018398461984,0.002048929856027
2.8692492975215,0.002038276089038,0.002017450719025,0.1215160447553,0.12151684934433,0.81479016434195,0.002038242805312,0.002038276089038,0.002038272727388,-2.0822008363857E-05,3.1931694087175,0.009326529045089,0.28462378063601,1.0183594244971,0.002055324427722
2.8815861293462,0.002049998238235,0.002030377831754,0.12149068856349,0.12149181504478,0.81946634799257,0.002049964108062,0.002049998238235,0.002049994771149,-1.9616939394945E-05,3.2227144753551,0.009326671038035,0.28459408352188,1.0183204749154,0.002060514542272
2.8939225125886,0.002061800135182,0.002042427155533,0.12146526926642,0.12146669234654,0.82417371085904,0.002061765040271,0.002061800135182,0.002061796522631,-1.9369367098357E-05,3.2529647142568,0.009326813401703,0.28456430938825,1.0182815437414,0.002065213936764
2.9062585092747,0.002073682774559,0.002053577950933,0.12143979279414,0.12144151747343,0.82891264581752,0.002073646519153,0.002073682774559,0.002073678928467,-2.0100977533354E-05,3.2828020322826,0.009326956105946,0.28453446515802,1.0182425415674,0.002070382712372
2.9185941799975,0.002085647137358,0.002063965598069,0.12141425323473,0.12141631309691,0.83368361104332,0.002085609497522,0.002085647137358,0.002085642954313,-2.1677356243578E-05,3.3122194223182,0.009327099185473,0.28450454388255,1.0182033727097,0.002077023267147
2.9309295812495,0.002097694050088,0.002073858743741,0.12138863231932,0.12139108328547,0.83848708542181,0.002097654861768,0.002097694050088,0.002097689469728,-2.3830725987335E-05,3.3412108892222,0.009327242742367,0.28447452413098,1.0181639499251,0.00208590384586
2.9432647637945,0.002109824155516,0.002083612870643,0.12136290231461,0.12136581292387,0.84332352636081,0.002109783388728,0.002109824155516,0.00210981920952,-2.6206338877481E-05,3.369771384786,0.009327386929857,0.28444437337214,1.0181242088408,0.002097330140135
2.9555997724109,0.002122037994673,0.002093608089957,0.12133703172926,0.12134047162895,0.84819333962754,0.002121995768237,0.002122037994673,0.002122032815989,-2.842472603219E-05,3.3978968673768,0.009327531920717,0.28441405465654,1.0180841196792,0.002111067818486
2.9679346469431,0.002134336147425,0.002104182431609,0.12131099197259,0.12131502063636,0.8530968677466,0.00213429266946,0.002134336147425,0.002134330929908,-3.0148498298747E-05,3.4255844531785,0.00932767787059,0.28438353441857,1.0180436933494,0.002126452682297
2.9802694242548,0.002146719354661,0.002115573206338,0.12128476265229,0.12128942031449,0.85803439873107,0.002146674813235,0.002146719354661,0.002146714279388,-3.1141073050474E-05,3.4528326316325,0.009327824889036,0.28435278868838,1.0180029796016,0.00214264084739
2.9926041404823,0.002159188556419,0.002127877632421,0.12125833378546,0.12126363616346,0.86300619183574,0.002159143014408,0.002159188556419,0.002159183720734,-3.1306088312591E-05,3.4796415295421,0.009327973027753,0.28432180568909,1.0179620567909,0.002155666755412
3,0.002166759097271,0.002135731923751,0.12124239077697,0.12124807669157,0.8660246897677,0.002166712909798,0.002166759097271,0.002166754405046,-3.1022481294673E-05,3.4959811759992,0.009328062390704,0.28430311380282,1.0179374569282,0.002163705481687
3.0049338766391,0.002171739763951,0.002141034625026,0.12123171532104,0.12123765271962,0.86801049438821,0.002171693115905,0.002171739763951,0.002171735151352,-3.0700526325794E-05,3.5091689990771,0.009328122227643,0.28429059700834,1.0179210318401,0.002174718833599
3.0172685852118,0.002184384154063,0.002154862130025,0.121204890798,0.12121143281392,0.87305163812431,0.002184336169606,0.002184384154063,0.002184379663259,-2.9517533234434E-05,3.5421932616005,0.009328272578759,0.28425914326895,1.0178799556538,0.002189981703917
3.0296033524072,0.002197117708772,0.002169065991472,0.12117787788352,0.12118498022736,0.87812799714139,0.002197068141766,0.002197117708772,0.00219711322417,-2.8047232698128E-05,3.5851455456197,0.00932842398105,0.2842274651091,1.017838906468,0.002204679343013
3.0419382230387,0.002209941381439,0.002183318260888,0.12115068344904,0.12115829787897,0.88324003372167,0.002209890073316,0.002209941381439,0.002209936841176,-2.6618580287746E-05,3.6514807802958,0.009328576396152,0.28419557051326,1.0177979146483,0.002218857604464
3.0542732431702,0.002222856196159,0.002197315070261,0.12112331379582,0.12113139795013,0.88838829008634,0.002222803108043,0.002222856196159,0.002222851612193,-2.55365419324E-05,3.7176402842365,0.009328729789974,0.28416346680015,1.0177569768562,0.002232546374393
3.0666084589829,0.002235863390219,0.002210833113613,0.12109577485448,0.12110430038396,0.89357336949783,0.002235808544214,0.002235863390219,0.002235858807777,-2.5025694163966E-05,3.7835006078725,0.009328884131323,0.28413116085649,1.0177160583633,0.002245834547712
3.0789439158616,0.002248964449765,0.002223768822014,0.12106807145926,0.12107702901818,0.89879590646311,0.002248907826001,0.002248964449765,0.002248959877199,-2.5191055185499E-05,3.8489349169672,0.009329039395497,0.2840986582853,1.0176750967957,0.002258992658947
3.09127965791,0.002262160980065,0.002236152904332,0.12104020510853,0.12104960543243,0.9040565320768,0.002262102451245,0.002262160980065,0.002262156343614,-2.6003439282071E-05,3.9138130359645,0.009329195576201,0.28406596077734,1.0176340057193,0.002272507090387
3.1036157279265,0.002275454469448,0.00224813809909,0.12101217130195,0.1210220423731,0.9093558407061,0.002275393830547,0.002275454469448,0.002275449631344,-2.7311532253543E-05,3.9780011751144,0.009329352699871,0.28403306298381,1.0175926792921,0.002286939093672
3.1159518600028,0.002288845759716,0.002259963454182,0.12098395931924,0.12099434033194,0.91469423141946,0.002288782842659,0.002288845759716,0.002288840592857,-2.8877138675062E-05,4.0413599424679,0.009329510826613,0.28399995225263,1.0175510020039,0.002302647785013
3.1282868229593,0.00230233427181,0.002271903446708,0.12095555624411,0.12096648962053,0.92007159596923,0.002302269072307,0.00230233427181,0.002302328742492,-3.0425295784099E-05,4.1037408087355,0.009329670027832,0.28396661334755,1.017508865768,0.002319530503126
3.1406205170976,0.002315920445962,0.002284215827646,0.12092694786434,0.12093847100803,0.92548822534361,0.002315853177145,0.002315920445962,0.002315914648143,-3.1698820497056E-05,4.1649970388387,0.009329830381838,0.28393302950326,1.0174661824179,0.002336945158921
3.1529529811351,0.002329604941589,0.002297093463848,0.12089812757221,0.12091026579554,0.93094440116559,0.002329535976954,0.002329604941589,0.002329599057509,-3.2505593660843E-05,4.2249792821273,0.009329991924808,0.28389919287452,1.0174229063823,0.002353882071381
3.1652842551326,0.002343388688455,0.002310632005443,0.12086910120743,0.12088186313031,0.93644036086608,0.002343318426802,0.002343388688455,0.002343382897649,-3.2750892206248E-05,4.2835364249947,0.009330154624375,0.28386511022835,1.0173790479234,0.002369314592351
3.1776143811084,0.002357272939296,0.002324817148797,0.12083988726003,0.12085326345578,0.94197633490327,0.002357201670876,0.002357272939296,0.002357267328941,-3.2450180144142E-05,4.3445049180879,0.009330318378791,0.28383080319096,1.0173346745051,0.002382560852618
3.189943403,0.002371259174372,0.002339532305928,0.12081051261512,0.12082447765097,0.94755259008305,0.002371187021709,0.002371259174372,0.002371253700043,-3.1721394115672E-05,4.4059359903671,0.009330483040588,0.28379630325889,1.0172898998328,0.002393494816122
3.2022713662449,0.00238534894684,0.002354584641034,0.120781005699,0.12079552307537,0.95316947223896,0.002385275905303,0.00238534894684,0.002385343460417,-3.075881938301E-05,4.4663026905369,0.009330648454397,0.28376164375405,1.0172448637147,0.002402535311544
3.2145983173443,0.00239954377571,0.002369744939249,0.1207513897637,0.12076641870372,0.9588274407517,0.002399469822066,0.00239954377571,0.002399538099224,-2.979315997476E-05,4.5255005019737,0.009330814493843,0.28372685193533,1.0171997082581,0.002410454195542
3.2269243037144,0.002413845146742,0.002384794588072,0.12072167853814,0.12073718121679,0.96452708832549,0.002413770351548,0.002413845146742,0.002413839149318,-2.9044561245873E-05,4.5834324320019,0.009330981085216,0.28369194388531,1.0171545559125,0.002418117005334
3.2392493739547,0.002428254610807,0.002399571236798,0.1206918750762,0.12070782278379,0.97026914225082,0.002428179195555,0.002428254610807,0.002428248249209,-2.86770124112E-05,4.6400098928064,0.009331148213428,0.28365692314977,1.0171094930824,0.002426274519166
3.2515735784187,0.002442773915421,0.002414004028851,0.12066197317294,0.12067835011653,0.97605444750514,0.002442698229495,0.002442773915421,0.002442767221444,-2.8763192592973E-05,4.7013213316604,0.009331315913824,0.28362178239449,1.0170645607003,0.002435472268544
3.2638969697739,0.002457405088994,0.002428130343919,0.12063195989504,0.1206487638289,0.98188393635434,0.002457329525707,0.002457405088994,0.002457398116459,-2.9267772540083E-05,4.7660470574399,0.00933148425793,0.28358650637273,1.017019751368,0.002446070726605
3.2762196031353,0.002472150421339,0.002442089059452,0.1206018178623,0.12061905742056,0.98775859228654,0.002472075325421,0.002472150421339,0.002472143187503,-3.005412805108E-05,4.8302849355886,0.009331653340744,0.28355107460245,1.016975012003,0.002458308558756
3.2885415354176,0.002487012339185,0.002456090147425,0.12057152675071,0.12058921609224,0.99367941713377,0.002486937963166,0.002487012339185,0.002487004798796,-3.0914651370706E-05,4.8940131112412,0.009331823272534,0.28351546312998,1.0169302512588,0.002472326840427
3.3008628237529,0.002501993240246,0.002470366029473,0.12054106449885,0.12055921650263,0.9996474088032,0.00250191977817,0.002501993240246,0.00250198531109,-3.1619281617096E-05,4.9572157946724,0.00933199417244,0.2834796459464,1.0168853516009,0.00248811436505
3.3131835231189,0.00251709538761,0.002485115110776,0.12051040918977,0.12052902881215,1.0056635536681,0.002517023063886,0.00251709538761,0.002517087012683,-3.1971901906796E-05,5.0198832617964,0.009332166158469,0.28344359719913,1.0168401859042,0.002505411906566
3.3255036836199,0.0025323209437,0.002500450730246,0.12047954211296,0.12049862153692,1.011728833461,0.002532250093205,0.0025323209437,0.002532312147291,-3.1861417045596E-05,5.0917057680032,0.009332339331021,0.28340729479316,1.0167946371965,0.002523673482524
3.3378233480675,0.002547672139313,0.002516368200395,0.12044845130248,0.12046796816071,1.0178442427365,0.002547603213477,0.002547672139313,0.00254766303339,-3.1294832995052E-05,5.1680946372068,0.009332513753736,0.28337072455529,1.0167486181257,0.002542172577839
3.3501425505414,0.002563151477194,0.002532738454931,0.12041713376377,0.1204370530672,1.0240108105887,0.002563084957126,0.002563151477194,0.002563142205386,-3.0403750455159E-05,5.2451657640804,0.009332689441464,0.2833338828588,1.0167020852006,0.002560252450418
3.3624613164564,0.002578761832794,0.002549330199852,0.12038559461315,0.12040587420655,1.0302296197024,0.002578698096142,0.002578761832794,0.002578752483085,-2.942228323239E-05,5.3229704429572,0.009332866365133,0.28329677561778,1.0166550433572,0.002577606029441
3.3747796643332,0.002594506374757,0.002565855511034,0.12035384276539,0.12037444133696,1.0365018168406,0.00259444560025,0.002594506374757,0.002594496916876,-2.8641405841235E-05,5.4015678488678,0.009333044475528,0.28325941321857,1.0166075393115,0.002594418736673
3.3870976090652,0.002610388349083,0.002582028729056,0.12032188485878,0.12034277092411,1.0428286109964,0.002610330520936,0.002610388349083,0.002610378638162,-2.8349909106046E-05,5.4810256720401,0.009333223736698,0.283221803373,1.0165596462489,0.002611267567669
3.399415166074,0.002626410865392,0.002597626481453,0.12028972042165,0.12031088041161,1.0492112580964,0.00262635587202,0.002626410865392,0.002626400708313,-2.8774226859853E-05,5.5614204572572,0.009333404152467,0.28318394542729,1.0165114453638,0.002628811499926
3.4117314957275,0.002642575697002,0.0026125365263,0.12025734311262,0.12027878675905,1.0556505872687,0.002642523454039,0.002642575697002,0.002642564935085,-3.0028408784739E-05,5.647077380487,0.009333585759228,0.28314583181654,1.0164630133164,0.002647437340679
3.4240441299754,0.002658882251011,0.002626788067764,0.12022474618495,0.12024650784405,1.0621465211272,0.002658832765953,0.002658882251011,0.002658870804055,-3.2082736290681E-05,5.7447991683069,0.009333768595454,0.28310745449381,1.0164144151099,0.002667054377616
3.4363529856386,0.002675333029176,0.002640563096056,0.12019191779757,0.12021405319559,1.0687001498719,0.002675286373064,0.002675333029176,0.002675320876847,-3.4757780790361E-05,5.844703137321,0.009333952728429,0.28306879940817,1.0163656835424,0.002687127413057
3.448658145617,0.002691930869805,0.002654173876212,0.12015885226487,0.12018143078269,1.0753125605412,0.00269188708853,0.002691930869805,0.002691917993321,-3.7744117109408E-05,5.9468954580568,0.009334138191544,0.28302985974967,1.0163168266514,0.002706893733695
3.4609596949706,0.002708678689432,0.002668019019433,0.12012555327801,0.1201486468888,1.0819847277444,0.002708637728025,0.002708678689432,0.002708665022044,-4.0646002611364E-05,6.0514802729309,0.009334324966367,0.28299063974863,1.0162678289377,0.002725625591613
3.4732577200967,0.002725579345691,0.002682521505032,0.120092033466,0.1201157040593,1.0887175089252,0.002725541041085,0.002725579345691,0.002725564768842,-4.3043263809685E-05,6.158557275592,0.009334512984912,0.28295115416623,1.016218653752,0.002742807620522
3.4855522426938,0.00274263542312,0.002698057959686,0.12005831195573,0.12008259915308,1.0955116234537,0.002742599565573,0.00274263542312,0.002742619808341,-4.4561848654564E-05,6.2682189069412,0.009334702142903,0.28291142542703,1.0161692489397,0.002758189307134
3.4978430159784,0.002759848926885,0.00271489122658,0.12002441167628,0.1200493232644,1.1023675698957,0.002759815341009,0.002759848926885,0.002759832190689,-4.4940964109009E-05,6.3805465286229,0.009334892314414,0.28287148044802,1.0161195566981,0.002766447734541
3.5,0.002762958919716,0.002718064653275,0.12001844449272,0.12004346374377,1.1036061630427,0.002762925729367,0.002762958919716,0.002762941978867,-4.4877325591635E-05,6.4010211710819,0.009334925789983,0.28286444868254,1.0161108004479,0.002772741105912
3.5098294294054,0.002776795078025,0.002732657694016,0.11999119002976,0.12001668291384,1.1091159207102,0.002776763612169,0.002776795078025,0.002776777237688,-4.4119543672315E-05,6.4927647667805,0.009335078691161,0.28283232963455,1.0160707516625,0.00278345058606
3.5221129588854,0.002794326534687,0.00275216314296,0.11995699943243,0.11998302379166,1.1160959410052,0.002794297193487,0.002794326534687,0.002794307607969,-4.2144465008978E-05,6.6105661081906,0.00933527051727,0.28279203127909,1.0160203468334,0.002794256355353
3.5343929481907,0.002812022858357,0.002772712926608,0.11992268599427,0.11994914619941,1.1231398920521,0.002811995566208,0.002812022858357,0.002812002896667,-3.9289970059529E-05,6.7312212986056,0.009335463046119,0.2827515823643,1.015969545415,0.002804516456963
3.5466694814856,0.002829887067749,0.002793899372995,0.11988825625461,0.11991503681922,1.130248698433,0.002829861636849,0.002829887067749,0.002829866070691,-3.5966697695417E-05,6.8547705744416,0.009335656239959,0.28271099053582,1.0159183548598,0.002815079411165
3.558942643352,0.002847922439978,0.002815237965231,0.11985370632933,0.11988068604571,1.1374234551679,0.002847898522644,0.002847922439978,0.002847900322844,-3.2662357613384E-05,6.9812420574242,0.009335850118643,0.28267025115179,1.0158668033689,0.002826869862091
3.5712125198239,0.002866132402611,0.002836245391705,0.11981902098532,0.11984608808952,1.1446654409017,0.00286610950615,0.002866132402611,0.002866109004933,-2.9863613227317E-05,7.1106515124791,0.009336044765145,0.2826293461825,1.0158149335818,0.002840684153676
3.5834791991078,0.002884520426974,0.002856516127199,0.11978417522386,0.11981124117743,1.1519761119436,0.002884497981765,0.002884520426974,0.002884495555759,-2.7979428560331E-05,7.2497760192235,0.009336240317167,0.28258824606821,1.0157627962463,0.002856967501786
3.5957427716924,0.002903089979114,0.002875783510384,0.11974913859553,0.11977614835683,1.1593570791267,0.002903067421955,0.002903089979114,0.002903063461386,-2.7279951002288E-05,7.3944608078466,0.009336436943491,0.28254691480122,1.0157104457067,0.002875669078529
3.6080033297181,0.002921844547481,0.002893955251848,0.11971388128793,0.11974081861308,1.1668100704383,0.002921821373062,0.002921844547481,0.002921816260692,-2.7861008843758E-05,7.542000209767,0.009336634810346,0.28250531710387,1.0156579371334,0.002896259546101
3.6202609656982,0.00294078771289,0.002911119239267,0.11967837999271,0.11970526719779,1.1743368823473,0.002940763464293,0.00294078771289,0.002940757573903,-2.9638334635772E-05,7.6922982063434,0.009336834048747,0.28246342535239,1.0156053236262,0.002917933372295
3.6325157708831,0.002959923185172,0.002927521543766,0.11964262128769,0.11966951381844,1.1819393225203,0.002959897393392,0.002959923185172,0.002959891104681,-3.2369560915507E-05,7.8452423513059,0.009337034735388,0.28242122357416,1.0155526507824,0.002939926800231
3.6447678336852,0.002979254735027,0.002943523074089,0.1196066011199,0.11963357803226,1.1896191470262,0.002979226855289,0.002979254735027,0.002979220569556,-3.5697495467739E-05,8.0007036869143,0.009337236894943,0.28237870684585,1.0154999476326,0.002961809567618
3.6570172385918,0.002998786009492,0.002959543659848,0.11957032071525,0.11959747265369,1.1973779965354,0.002998755410979,0.002998786009492,0.002998749549021,-3.92058891728E-05,8.1585366937625,0.009337440522115,0.28233587647251,1.0154472155624,0.002983605004898
3.6692640658796,0.003018520303439,0.002976002683565,0.11953378102006,0.11956119745795,1.2052173380461,0.003018486336999,0.003018520303439,0.003018481311363,-4.2478627798159E-05,8.3185793839051,0.009337645611919,0.28229273342881,1.015394419459,0.003005675851713
3.6815083922327,0.003038460407893,0.002993264395469,0.11949697854402,0.11952473596028,1.2131384203073,0.00303842252076,0.003038460407893,0.003038418692957,-4.5154297488017E-05,8.4806537166051,0.009337852182471,0.28224927344934,1.0153414860657,0.003028441751174
3.6937502921027,0.003058608624852,0.003011594340584,0.11945990466334,0.11948805705024,1.2211422511534,0.003058566451209,0.003058608624852,0.003058564097834,-4.6969757249771E-05,8.6445665410906,0.009338060278953,0.2822054862015,1.0152883125201,0.003052089468569
3.7059898394242,0.003078966940195,0.00303113124062,0.11942254846986,0.11945112117771,1.2292296026562,0.003078920303767,0.003078966940195,0.003078919612983,-4.7788372362756E-05,8.8101112254848,0.0093382699583,0.2821613586465,1.0152347840628,0.003076434490602
3.7182271091678,0.003099537247674,0.003051876413632,0.11938490131115,0.11941388879558,1.2374010453868,0.003099486066643,0.003099537247674,0.003099487168397,-4.7610754764709E-05,8.9770700119013,0.009338481264762,0.28211688040143,1.0151807960521,0.003100992509571
3.7304621782313,0.003120321490171,0.003073700660101,0.11934696045363,0.11937632803463,1.2456570071946,0.003120265639078,0.003120321490171,0.003120268650937,-4.6567990835711E-05,9.1452169688878,0.009338694210422,0.28207204807003,1.0151262738294,0.003125189443591
3.7426951253406,0.003141321649968,0.00309636681088,0.11930873017646,0.11933841946148,1.2539978463653,0.003141260862105,0.003141321649968,0.00314126592293,-4.4899112050083E-05,9.3143212405497,0.009338908769846,0.28202686654106,1.0150711853496,0.003148567235511
3.7549260299075,0.00316253962925,0.003119564946691,0.11927022035108,0.11930015754162,1.2624239254483,0.003162473495354,0.00316253962925,0.003162480768234,-4.2915821542976E-05,9.4841501723035,0.00933912488843,0.28198134731584,1.0150155447278,0.00317087275806
3.767154970098,0.003183977134927,0.003142956451643,0.11923144393777,0.11926154986507,1.270935671563,0.003183905189782,0.003183977134927,0.003183914836966,-4.0958385322881E-05,9.6544718726027,0.009339342496427,0.28193550555375,1.0149594079025,0.003192018221479
3.7793820206165,0.00320563566774,0.003166222174497,0.11919241496972,0.11922261544655,1.2795336117654,0.003205557500506,0.00320563566774,0.003205569651586,-3.9347477088778E-05,9.8250568697252,0.009339561519927,0.28188935769165,1.0149028629253,0.003211995020856
3.7916072508348,0.003227516629649,0.003189108885641,0.11915314759113,0.11918338258257,1.2882183773802,0.003227431943572,0.003227516629649,0.003227446681455,-3.8337795814525E-05,9.9956787287174,0.009339781885713,0.28184292030743,1.0148460169149,0.003230843177229
3.8038307238552,0.003249621471561,0.003211467298312,0.11911365546672,0.119143885718,1.2969906776812,0.003249530057578,0.003249621471561,0.003249547433737,-3.8080135425336E-05,10.166113754944,0.009340003523809,0.28179620942177,1.0147889806506,0.003248717837164
3.8160524968931,0.003271951769881,0.003233274949643,0.11907395037465,0.11910416049719,1.3058512493668,0.003271853417247,0.003271951769881,0.003271873488134,-3.859853849177E-05,10.336140152542,0.009340226374457,0.28174923883322,1.014731851523,0.003266003114994
3.8282726230457,0.003294509164259,0.003254638920395,0.11903403940457,0.1190642369713,1.3148007926434,0.003294403570143,0.003294509164259,0.003294426433678,-3.9787513283791E-05,10.505537153917,0.009340450402849,0.28170201680093,1.0146746965931,0.003283369701841
3.8404911541473,0.003317295175586,0.003275776801042,0.11899392144975,0.11902413229986,1.3238399067508,0.003317181912343,0.003317295175586,0.00331720772448,-4.1430923438094E-05,10.674084643955,0.009340675617946,0.28165454188864,1.0146175390889,0.003301692687899
3.8527081440985,0.003340310995129,0.003296978730987,0.11895358470336,0.11898384528562,1.3329690375426,0.003340189555253,0.003340310995129,0.003340218519584,-4.3239788596683E-05,10.848601926779,0.009340902086028,0.28160679999289,1.0145603524485,0.003321825146233
3.8649236518732,0.003363557352345,0.003318557420494,0.11891300692246,0.11894335499528,1.3421884478121,0.003363427243743,0.003363557352345,0.003363459582986,-4.4902162491616E-05,11.033676785082,0.009341129929277,0.2815587646448,1.0145030650178,0.003344310547872
3.8771377434222,0.003387034528676,0.003340795517561,0.11887215920726,0.11890262447074,1.3514982180673,0.003386895364827,0.003387034528676,0.003386931292508,-4.6135774947531E-05,11.218107698268,0.009341359305191,0.28151040147421,1.0144455757413,0.003369162027326
3.8893504919087,0.003410742516935,0.003363899815754,0.11883101247881,0.11886160869656,1.3608982816828,0.003410594050631,0.003410742516935,0.003410633760014,-4.6733944259553E-05,11.401760753691,0.009341590371284,0.28146167587412,1.0143877776837,0.00339581670889
3.901561976092,0.003434681266912,0.003387969763759,0.11878954451678,0.11882026441018,1.3703884937328,0.003434523347254,0.003434681266912,0.003434567024305,-4.6597260545641E-05,11.595056932047,0.009341823246743,0.28141256133629,1.0143295834065,0.003423300493008
3.913772277132,0.003458850930915,0.003412984354851,0.11874774498721,0.11877855871254,1.3799687273077,0.00345868340389,0.003458850930915,0.003458731257582,-4.5746902730462E-05,11.787441269228,0.009342057985154,0.28136304541429,1.0142709453072,0.003450548260453
3.9259814744885,0.003483252034197,0.003438807835108,0.11870561656251,0.11873647400393,1.3896389852211,0.003483074637813,0.003483252034197,0.00348312693081,-4.4319095701796E-05,11.97863200637,0.009342294568692,0.28131313106277,1.0142118654525,0.003476755761529
3.9381896418351,0.003507885537459,0.003465211712566,0.11866317174635,0.11869400826693,1.3993995100343,0.003507697847896,0.003507885537459,0.003507754908767,-4.2543196200872E-05,12.168356963687,0.009342532925895,0.28126283288809,1.0141523927382,0.003501624379928
3.9503968439168,0.003532752813674,0.003491908770126,0.11862042670993,0.11865117148672,1.4092508730417,0.00353255427465,0.003532752813674,0.003532616480771,-4.0707710645576E-05,12.359945393723,0.009342772965812,0.28121216985274,1.0140926091635,0.003525407586106
3.9626031350559,0.003557855602289,0.003518594123808,0.11857739455855,0.11860798024614,1.41919402476,0.003557645625948,0.003557855602289,0.00355771336082,-3.9119237012132E-05,12.563794255171,0.009343014615222,0.2811611572966,1.0140326100512,0.003548760044852
3.9748085596021,0.003583196004076,0.003544988334816,0.11853408043559,0.11856445270258,1.429230295795,0.00358297409159,0.003583196004076,0.003583047693695,-3.8059358879258E-05,12.766066421184,0.009343257845641,0.2811098011283,1.0139724839682,0.003572480604883
3.9870131541632,0.003608776533429,0.00357087761264,0.11849047975823,0.11852060524785,1.4393613464568,0.003608542352927,0.003608776533429,0.003608622076919,-3.7744464278746E-05,12.96649859422,0.009343502683006,0.28105809572427,1.013912296767,0.003597277991015
3.9992169510423,0.003634600179595,0.003596146036553,0.11844657930831,0.11847645079415,1.4495890736368,0.003634353567936,0.003634600179595,0.003634439569592,-3.8293533038777E-05,13.164841349209,0.009343749201573,0.28100602521217,1.0138520815864,0.00361101822841
4,0.003636373623995,0.003597849458297,0.11844375170425,0.11847360729944,1.4502916365828,0.003636126160223,0.003636373623995,0.003636212594107,-3.8363135810276E-05,13.178312833441,0.009343765079625,0.2810026710481,1.0138482169456,0.00362402161265
4.0109827181331,0.003659731905854,0.003619921277687,0.11840395009637,0.11843359573235,1.4595437324517,0.003659473260026,0.003659731905854,0.003659565372353,-3.9644094665982E-05,13.353875392569,0.009343988579563,0.28095545328559,1.0137939942335,0.003650833426698
4.0231850436252,0.003686043419199,0.003644086024406,0.11835940143858,0.11838885723049,1.4699672053037,0.003685772297509,0.003686043419199,0.00368587071812,-4.1784693713336E-05,13.547429272639,0.009344238733723,0.28090259455142,1.0137336779903,0.003680954403599
4.035386676505,0.003712608975993,0.003667967904394,0.1183144877843,0.11834381829044,1.4804931974808,0.003712325440944,0.003712608975993,0.003712430035058,-4.4462130664423E-05,13.738214029608,0.009344490935086,0.28084929266341,1.0136732187347,0.00371297247268
4.0475876626888,0.003739432253106,0.003691863359532,0.11826918585846,0.11829846671738,1.4911234015937,0.003739136495566,0.003739432253106,0.003739246988452,-4.7383628919608E-05,13.946425024951,0.009344745314008,0.28079551973926,1.0136125207527,0.003746584558343
4.0597880537565,0.003766516616025,0.003716102219666,0.11822347606168,0.11825278391099,1.5018592609625,0.003766209060211,0.003766516616025,0.003766324997093,-5.0222777427428E-05,14.15290953644,0.009345001979952,0.28074125223734,1.0135514793023,0.003781175389161
4.071987905454,0.003793865132578,0.003741003817932,0.11817734628269,0.1182067485546,1.5127019560185,0.003793546508552,0.003793865132578,0.00379366723254,-5.2663414608376E-05,14.356241253827,0.00934526100017,0.28068647548785,1.0134899989407,0.003815824307292
4.0841872757214,0.003821480698286,0.00376683742626,0.11813079562909,0.11816034156474,1.5236524201362,0.003821152031035,0.003821480698286,0.003821276697438,-5.4439271178575E-05,14.556166282815,0.00934552237892,0.28063118813262,1.0134280121747,0.003849449475504
4.0963861047069,0.00384936589553,0.003793791733566,0.11808383685325,0.1181135508341,1.5347112693603,0.003849028406213,0.00384936589553,0.003849156035362,-5.5364301795837E-05,14.752461207704,0.009345786044023,0.28057540502005,1.0133654942305,0.003881063787737
4.1085830853774,0.003877520375783,0.003821953326482,0.11803649959325,0.1180663775205,1.5458777999333,0.003877175335849,0.003877520375783,0.003877304890649,-5.5351564166797E-05,14.944921094152,0.009346051828712,0.28051916107252,1.0133024745484,0.003910050579523
4.1207779101911,0.003905945820993,0.003851304269512,0.11798881721142,0.11801882633349,1.5571520480232,0.003905594413284,0.003905945820993,0.003905724881985,-5.4420612473172E-05,15.133398192084,0.009346319545468,0.28046249566435,1.0132390208125,0.003936342648826
4.1329706571981,0.003934644364964,0.003881724484742,0.11794082238137,0.1179709044699,1.5685342889818,0.00393428759389,0.003934644364964,0.003934418061365,-5.2693576623123E-05,15.317790219965,0.009346589010629,0.28040544738096,1.0131752289905,0.003960432787156
4.1451614039535,0.003963617370071,0.003913004351585,0.11789254174822,0.11792261921053,1.5800246715945,0.00396325602665,0.003963617370071,0.003963385729009,-5.0381377424804E-05,15.498029412318,0.009346860074271,0.28034804766959,1.0131112076578,0.003983226627097
4.1573502286088,0.003992865105893,0.003944867898932,0.1178439908973,0.11787397511786,1.5916231690823,0.003992499765173,0.003992865105893,0.003992628131169,-4.7760232237419E-05,15.674075545451,0.009347132648458,0.28029031484909,1.0130470601059,0.004005804645939
4.1695372107497,0.004022386485121,0.003977005135565,0.11779517222762,0.11782497317038,1.6033294924396,0.004022017503472,0.004022386485121,0.004022144189135,-4.5139053570673E-05,15.845908046434,0.009347406719308,0.28023225156718,1.0129828697427,0.004029184443527
4.181722431498,0.004052178878675,0.004009111390956,0.11774607572574,0.11777561164209,1.6151429753851,0.004051806367464,0.004052178878675,0.004051931287367,-4.2819896410786E-05,16.024477935282,0.009347682342828,0.28017384570505,1.0129186906085,0.004054159560991
4.1939059726554,0.004082238014442,0.004040929185111,0.11769668170587,0.11772588771625,1.6270624508608,0.004081861788742,0.004082238014442,0.004081985140267,-4.1055955156381E-05,16.205477437268,0.009347959629618,0.28011507362257,1.0128545430906,0.004081247677492
4.2060879150242,0.004112557957241,0.004072285893851,0.11764696418187,0.1176757985812,1.6390861472898,0.004112177483834,0.004112557957241,0.004112299753071,-4.0013859220183E-05,16.381680286776,0.009348238725851,0.28005590415948,1.0127904138113,0.004110728053359
4.2182683363924,0.004143131172793,0.004103119470821,0.11759689378205,0.11762534119355,1.651211635488,0.004142745559269,0.004143131172793,0.004142867492545,-3.974802172405E-05,16.553031964355,0.009348519796597,0.27999630209707,1.0127262584721,0.004142707680457
4.2304473098831,0.004173948695846,0.004133485598588,0.11754643985503,0.11757451081609,1.6634358523626,0.004173556760188,0.004173948695846,0.004173679287664,-4.0193689075668E-05,16.719488862035,0.009348803013546,0.279936230661,1.0126620070403,0.004177149759293
4.2426249033622,0.00420500044156,0.004163543039588,0.11749557222336,0.11752329936883,1.6757552155655,0.004204600874697,0.00420500044156,0.004204724983472,-4.1181943883756E-05,16.881020235435,0.009349088544744,0.27987565360752,1.0125975714832,0.004213835654479
4.25480118035,0.004236275696902,0.004193518925188,0.11744426339325,0.11747169499905,1.6881658263324,0.004235867289132,0.004236275696902,0.004235993859368,-4.2474934180502E-05,17.037610861557,0.00934937654199,0.27981453785588,1.0125328564929,0.004252294426251
4.2669762024464,0.004267763784462,0.004223660816131,0.11739249161465,0.11741968374633,1.7006637394681,0.004267345654258,0.004267763784462,0.004267475284864,-4.3814468732273E-05,17.189263509139,0.009349667123806,0.27975285713721,1.0124677728162,0.00429178090099
4.2791500327922,0.004299454812185,0.004254185938259,0.11734024420208,0.11736725296378,1.71324526391,0.004299026575701,0.004299454812185,0.004299159428153,-4.4973489893479E-05,17.336000656116,0.009349960357265,0.27969059595928,1.0124022511891,0.004331373382319
4.2913224900191,0.004331339700278,0.004285238208673,0.11728752074485,0.11731439607241,1.7259069896116,0.004330901555992,0.004331339700278,0.004331037234201,-4.5799025527241E-05,17.477862528161,0.009350256240599,0.27962775344477,1.0123362548765,0.004370193696628
4.3034934137864,0.004363411278408,0.004316864070739,0.11723433145052,0.11726111352136,1.7386462733615,0.004362964029912,0.004363411278408,0.004363101498394,-4.6237427655355E-05,17.614910803688,0.009350554713062,0.27956434137246,1.0122697833809,0.004407664208154
4.3156628859097,0.004395664984328,0.004349010659943,0.11718069250381,0.11720741125172,1.7514616020122,0.004395210052929,0.004395664984328,0.004395347585293,-4.633692535028E-05,17.747231395063,0.009350855681331,0.27950037865664,1.012202868669,0.004443672072849
4.3278309969457,0.004428098032393,0.004381544656408,0.11712662140862,0.11715329892464,1.7643523531893,0.004427637497706,0.004428098032393,0.004427772650105,-4.6227993696996E-05,17.874932379702,0.009351159045775,0.27943588579925,1.0121355673015,0.004478551679052
4.3399978429631,0.004460708983904,0.004414288385205,0.11707213155996,0.1170987865089,1.7773186710248,0.004460245644178,0.004460708983904,0.004460375260844,-4.60868756389E-05,17.998145078234,0.009351464730895,0.27937087841549,1.0120679478979,0.004512894598843
4.3521635209969,0.004493497252694,0.004447064200274,0.11701722913727,0.11704388188772,1.7903612318609,0.004493034652816,0.004493497252694,0.004493154921512,-4.6090721238207E-05,18.117024627254,0.009351772702717,0.27930536352085,1.0120000786389,0.004547287310001
4.364326983193,0.004526459564676,0.00447973448443,0.11696191837998,0.11698859541092,1.8034797091319,0.004526001929408,0.004526459564676,0.004526108505036,-4.637402060626E-05,18.231738192733,0.009352082939189,0.27923934581881,1.0119320233223,0.00458210964952
4.3764862052788,0.004559589838588,0.004512234782414,0.11690620349113,0.11693293982317,1.8166725458459,0.004559141880472,0.004559589838588,0.004559230079106,-4.699529669221E-05,18.342463194699,0.009352395419445,0.27917282997113,1.0118638325741,0.004617480863304
4.3886412054643,0.004592887061555,0.004544597409486,0.11685007801038,0.11687691691455,1.8299399220779,0.00459245369315,0.004592887061555,0.004592518730387,-4.7921320900977E-05,18.449405107603,0.009352710183222,0.27910580790611,1.0117955207256,0.004653334118059
4.4007920369102,0.004626349479442,0.00457694079751,0.11679353613185,0.11682052598217,1.8432813381716,0.004625935497143,0.004626349479442,0.00462597273976,-4.903194224993E-05,18.552761860139,0.009353027266991,0.27903827232341,1.0117270722589,0.004689535087595
4.4129387484042,0.004659974106365,0.00460944418824,0.1167365737021,0.11676376250102,1.8566953964515,0.004659583922125,0.004659974106365,0.004659589112905,-5.0144924664407E-05,18.652702487152,0.009353346697845,0.27897021788726,1.0116584396438,0.004725958220831
4.425081390355,0.004693756491229,0.00464230710605,0.11667918808355,0.11670661674941,1.8701797577746,0.004693393961307,0.004693756491229,0.00469336338832,-5.1056282270456E-05,18.749342240011,0.009353668493773,0.27890164106551,1.0115895452421,0.004762473314593
4.4372200216084,0.004727690710512,0.004675701523257,0.11662137817613,0.11664907402882,1.8837312301959,0.004727359065849,0.004727690710512,0.00472728966495,-5.1588141692691E-05,18.842716066383,0.009353992663233,0.27883254015762,1.011520289285,0.004798869734076
4.4493547156003,0.004761769634752,0.004709726957657,0.1165631453604,0.11659111730315,1.897345977044,0.004761471480161,0.004761769634752,0.004761360875551,-5.163391789352E-05,18.932753409628,0.009354319199875,0.2787629164247,1.0114505640128,0.004834795596239
4.4614855644692,0.00479598543596,0.004744378996113,0.11650449518571,0.1165327318264,1.9110198124164,0.004795722771779,0.00479598543596,0.004795569268319,-5.1190272205952E-05,19.019257395625,0.009354648073381,0.27869277611223,1.0113802716259,0.004869789370084
4.4736126802009,0.004830330221976,0.004779539528013,0.11644543868643,0.11647391009918,1.9247485362123,0.004830104455148,0.004830330221976,0.00482990699635,-5.0367468336743E-05,19.101891106757,0.009354979222551,0.27862213203122,1.0113093415959,0.004903431473682
4.4857361759261,0.004864796588098,0.00481499229677,0.11638599195592,0.11641465504551,1.9385282334803,0.004864608529855,0.004864796588098,0.004864366630022,-4.9374333252186E-05,19.181582180612,0.009355312558127,0.2785510030568,1.0112377423487,0.004935569250034
4.4978559685315,0.004899377468034,0.004850460801773,0.11632617388022,0.11635498053269,1.9523552993169,0.004899227344108,0.004899377468034,0.004898940997938,-4.8480196165338E-05,19.26101040341,0.009355647975712,0.27847941142356,1.0111654845133,0.004953914322642
4.5,0.004905651304756,0.00485686442291,0.11631555253202,0.11634437976551,1.9548637097245,0.004905508032171,0.004905651304756,0.004905213667361,-4.8349244451579E-05,19.274920741703,0.009355707532862,0.27846669762831,1.0111526338693,0.004968866365949
4.5096927209977,0.004933265972831,0.004884855182369,0.11626739069666,0.11629629537349,1.9659065493545,0.004933152622961,0.004933265972831,0.004932823203325,-4.7968020956232E-05,19.344570884187,0.009355977591999,0.2784090404383,1.0110942979042,0.004996355604753
4.5218055151676,0.004968057888768,0.004919568362595,0.11620687086962,0.11623584582937,1.9798199161058,0.004967981497927,0.004968057888768,0.004967608583775,-4.8040221179482E-05,19.523410529259,0.009356316949978,0.2783365718809,1.0110208789148,0.005027640699745
4.5339149972937,0.005002950327205,0.004953638430733,0.11614598874443,0.11617502373725,1.9937745134063,0.005002909976883,0.005002950327205,0.005002494301187,-4.8855870454415E-05,19.813056293743,0.009356658345308,0.27826365045214,1.0109469593035,0.005060810806894
4.5460213059106,0.005037939285827,0.004987033307264,0.11608472100695,0.11611382963321,2.0077692086014,0.005037933980649,0.005037939285827,0.00503747633433,-5.0443027066012E-05,20.082760182156,0.009357001910501,0.2781902478604,1.0108725809889,0.005096644794464
4.5581245652013,0.005073020356553,0.005019832743793,0.11602303499349,0.11605225438784,2.0218028988329,0.005073049087454,0.005073020356553,0.005072550314977,-5.2717571183645E-05,20.351662010369,0.009357347830349,0.27811632457599,1.0107977611414,0.005135291418853
4.5702248853685,0.005108188359449,0.005052203701569,0.11596089632317,0.11599028327047,2.035874212659,0.005108250035078,0.005108188359449,0.005107711110988,-5.5507409419793E-05,20.593039685447,0.009357696299397,0.27804183896574,1.0107224903675,0.005176245661213
4.5823223649451,0.005143437012439,0.005084360589959,0.115898276797,0.11592790132092,2.0499812416713,0.005143530276913,0.005143437012439,0.005142952447768,-5.8591857808031E-05,20.796943028258,0.009358047477904,0.27796675676179,1.0106467355071,0.005218557639428
4.5944170940812,0.005178758601841,0.005116520828063,0.11583515975587,0.115865097646,2.0641213323997,0.005178881612136,0.005178758601841,0.005178266564263,-6.174573619996E-05,20.960071501835,0.009358401461855,0.2778910574978,1.0105704440192,0.005261161120206
4.606509157741,0.005214143670321,0.005148866171309,0.11577154146068,0.11580186724724,2.0782909571149,0.00521429392406,0.005214143670321,0.005213643928748,-6.4777757438954E-05,21.081369232508,0.009358758274994,0.27781473618305,1.0104935481673,0.005303165381043
4.6185986379049,0.005249580806049,0.005181517698826,0.115707428948,0.1157382105152,2.0924856714814,0.005249755080487,0.005249580806049,0.005249073078571,-6.7555379744906E-05,21.156862244205,0.009359117880414,0.2777378007498,1.0104159692257,0.005343999783644
4.6306854909298,0.005285056286352,0.005214527846747,0.11564283680805,0.11567413227162,2.1067000152859,0.005285250692247,0.005285056286352,0.00528454030306,-7.0012456313183E-05,21.182820657489,0.009359480198154,0.27766026820325,1.0103376239167,0.005383398626135
4.6427687713531,0.005320552059893,0.005247887025027,0.11557778769282,0.11560964451089,2.1209267139436,0.005320762165926,0.005320552059893,0.005320027628475,-7.2140603448332E-05,21.200379407428,0.009359845102025,0.2775821652446,1.0102584375088,0.005421304954661
4.6548486610914,0.005356052216246,0.005281549474132,0.11551229892673,0.11554475485668,2.1351592460883,0.005356273192585,0.005356052216246,0.005355519251439,-7.396977730648E-05,21.169089352389,0.00936021249465,0.27750351220207,1.0101783399777,0.005457783881361
4.6669256144598,0.005391541151761,0.005315455535915,0.1154463855253,0.11547947049448,2.1493910769105,0.005391767896566,0.005391541151761,0.0053909996577,-7.5544121784807E-05,21.087545334226,0.009360582290734,0.27742432664938,1.0100972795245,0.005492991051586
4.6790000358592,0.005427003209849,0.005349551993973,0.1153800608366,0.11541379889572,2.1636155099818,0.005427230466974,0.005427003209849,0.005426453232572,-7.6901238598967E-05,20.964238458873,0.009360954413804,0.27734462417313,1.0100152288794,0.005527182228338
4.6910722757734,0.005462423126055,0.005383804627977,0.11531333536669,0.11534774609978,2.1778259089952,0.005462645620554,0.005462423126055,0.00546186470972,-7.8060081743447E-05,20.904298646607,0.009361328803232,0.27726441695812,1.0099321842566,0.005560705245517
4.7031426296146,0.005497786306158,0.005418200120331,0.11524621568677,0.11528131476903,2.1920158893717,0.005497998912819,0.005497786306158,0.005497219480023,-7.901935969238E-05,20.801740682859,0.00936170542081,0.27718371246854,1.009848159788,0.005593932515496
4.7152113393055,0.005533078969528,0.005452738959039,0.11517870413921,0.11521450307937,2.2061794597609,0.00553327689906,0.005533078969528,0.005532503770105,-7.9764811065315E-05,20.65773492216,0.009362084252841,0.27710251308762,1.0097631798155,0.005627145033612
4.7272785972728,0.00556828821133,0.005487423622989,0.11511079992847,0.1151473052955,2.2203111001181,0.005568467171818,0.00556828821133,0.005567704721875,-8.0281098885354E-05,20.485974944878,0.009362465304403,0.27702081742289,1.0096772716067,0.005660425687906
4.7393445523309,0.005603402020379,0.005522247189333,0.11504250148651,0.11507971404334,2.2344057729574,0.005603558306833,0.005603402020379,0.005602810401321,-8.0563211987765E-05,20.27619146459,0.009362848586324,0.27693862314781,1.0095904599721,0.00569362776792
4.7514093014118,0.005638409217335,0.005557186444171,0.11497380929613,0.11501172343618,2.248458859038,0.005638539702604,0.005638409217335,0.005637809709364,-8.0623265193012E-05,20.110658073658,0.009363234099308,0.27685593039958,1.0095027638788,0.005726449004625
4.7634723627495,0.005673297852649,0.005592199877762,0.11490473079054,0.11494333450563,2.2624654546023,0.005673399888243,0.005673297852649,0.005672690752414,-8.0490874652139E-05,20.093491492453,0.009363621806064,0.27677274768365,1.009414197806,0.005758587468366
4.7755335197644,0.005708057503854,0.005627235295177,0.1148352755629,0.11487455108842,2.2764212431464,0.005708128765556,0.005708057503854,0.005707443128027,-8.0207832850509E-05,20.127398153286,0.009364011657437,0.27668908611521,1.0093247631081,0.005789906452978
4.7875928489914,0.005742679196232,0.005662238133248,0.11476545317479,0.11480537814773,2.2903224438682,0.005742717526713,0.005742679196232,0.005742057857992,-7.9819724744573E-05,20.149066365266,0.009364403603735,0.27660495678228,1.0092344451311,0.005820522024215
4.7996504393979,0.005777154405586,0.00569715848394,0.11469527170427,0.11473582058509,2.3041654274258,0.005777157695888,0.005777154405586,0.005776526420116,-7.9367936176726E-05,20.156162738327,0.009364797601901,0.27652036899569,1.0091432137691,0.005850762756431
4.8117063911065,0.005811474932085,0.005731955807421,0.11462473519102,0.1146658807059,2.3179467049818,0.005811441053886,0.005811474932085,0.00581084064938,-7.8884841959466E-05,20.147525603556,0.009365193629181,0.27643532720574,1.0090510248115,0.005881013219473
4.8237607220822,0.005845632604936,0.005766598914193,0.1145538435112,0.11459555790685,2.3316628514583,0.00584555937504,0.005845632604936,0.00584499244937,-7.8393535177666E-05,20.195147364953,0.009365591683677,0.27634983084393,1.0089578260306,0.005911515160519
4.8358126590519,0.005879617333428,0.005801059995918,0.11448259830309,0.11452485430054,2.3453097494812,0.005879502478086,0.005879617333428,0.005878971821611,-7.7911825693263E-05,20.236791373145,0.00936599175152,0.27626388146491,1.008863571863,0.005942233027912
4.847862329572,0.005913421962146,0.00583531286452,0.11441099635295,0.11445376796032,2.3588845469726,0.005913263049003,0.005913421962146,0.005912771679017,-7.7458814496356E-05,20.254655928158,0.009366393844959,0.27617747476692,1.0087682208628,0.00597285725583
4.8599101402408,0.005947040523879,0.005869324009196,0.11433903649958,0.11438229973927,2.3723849549345,0.005946834875916,0.005947040523879,0.005946386063058,-7.7062053862238E-05,20.249336815627,0.009366797964722,0.27609060891861,1.0086717489117,0.006002945324383
4.871956489703,0.005980467312452,0.005903046242713,0.1142667229224,0.11431045672346,2.3858088775198,0.005980211941303,0.005980467312452,0.005979809208495,-7.6762965782136E-05,20.222460685612,0.009367204082585,0.27600328853403,1.0085741549924,0.006032130856
4.8840017645378,0.006013696649934,0.00593641671164,0.1141940642484,0.11423825172229,2.3991543233391,0.00601338825308,0.006013696649934,0.006013035337207,-7.6618625567623E-05,20.175743860188,0.009367612147047,0.27591552360388,1.0084754584656,0.006060294833714
4.8960463359989,0.006046722607376,0.005969359887336,0.1141210705942,0.11416570078249,2.412419284105,0.006046357650646,0.006046722607376,0.006046058425728,-7.6698538391973E-05,20.110914496007,0.009368022100162,0.27582732592958,1.0083756911479,0.006087622134088
4.9080905578223,0.006079538790239,0.006001796276428,0.11404774992284,0.11409281991842,2.4256016038405,0.006079113655348,0.006079538790239,0.006078872030177,-7.707575374945E-05,20.029649172618,0.009368433897818,0.27573870472223,1.0082748871147,0.00611453619822
4.9201347650741,0.006112138276703,0.006033656483991,0.11397410518162,0.11401962231105,2.4386988662072,0.006111649420696,0.006112138276703,0.006111469234178,-7.7812750186956E-05,19.933524522109,0.009368847525373,0.27564966313737,1.0081730734973,0.006141568393402
4.9321792737601,0.00614451372575,0.006064898744791,0.11390013300776,0.11394611658365,2.4517083250415,0.006143957796387,0.00614451372575,0.00614384273326,-7.8943988468519E-05,19.823983843434,0.00936926300435,0.27556019669969,1.008070264465,0.006169237085171
4.9442243807586,0.006176657595009,0.006095526413201,0.11382582388697,0.11387230595321,2.4646268950718,0.006176031475145,0.006176657595009,0.006175985013086,-8.0458599885856E-05,19.702318142672,0.009369680390921,0.27547029348246,1.0079664589655,0.006197979462366
4.9562703636121,0.006208562369303,0.006125600769974,0.11375116313264,0.11379818767944,2.4774512081517,0.00620786316608,0.006208562369303,0.006207888548937,-8.2287778963723E-05,19.57137365032,0.009370099769776,0.2753799352805,1.0078616415994,0.006228123530104
4.9683170308189,0.006240219552063,0.006155243435383,0.11367613500115,0.11372375530629,2.4901772590555,0.00623944458023,0.006240219552063,0.006239544797442,-8.4301362059158E-05,19.432590565446,0.009370521230469,0.27528910258266,1.0077557897399,0.006259853107636
4.9803640434218,0.006271620583835,0.006184628299434,0.11360072247187,0.11364899660571,2.5028009044769,0.006270767386295,0.006271620583835,0.00627094514446,-8.6316845025939E-05,19.285505508612,0.009370944868279,0.27519777430286,1.0076488759086,0.006293127132201
4.992411580981,0.006302758598244,0.006213961739861,0.11352490578638,0.1135738907024,2.5153187367508,0.006301825020803,0.006302758598244,0.006302082701013,-8.8120961151651E-05,19.315483974937,0.00937137079233,0.27510592600715,1.0075408688608,0.006321116239087
5,0.006322360320135,0.006232626453883,0.11347693850769,0.11352639712372,2.5231983550249,0.006321374850413,0.006322360320135,0.006321684263932,-8.9057810048998E-05,19.390395779754,0.009371640270317,0.27504780009748,1.0074722697013,0.006337297739075
5.0036145436751,0.006331470363954,0.006241372981897,0.11345403206823,0.11350372230482,2.5268607286326,0.006330460479086,0.006331470363954,0.006330794273809,-8.9421291912325E-05,19.421887466775,0.009371768959143,0.27502003814053,1.0074394389767,0.006359894445097
5.0156636356705,0.006362082636947,0.006271164569295,0.11337740111498,0.11342788450241,2.5391660624833,0.006360989498012,0.006362082636947,0.006361406667427,-9.0242098131179E-05,19.512459414941,0.009372199478683,0.27492714321553,1.0073292770068,0.006393842731998
5.0277138246272,0.00639241383947,0.006301393883,0.1133003541019,0.11335164788771,2.5513578560586,0.006391236781519,0.00639241383947,0.006391738422404,-9.034453940327E-05,19.579667734217,0.009372632341177,0.27483371227211,1.0072180180226,0.006425488696344
5.0397653089624,0.006422458697957,0.006332100249847,0.11322291742553,0.11327501663311,2.5634343450151,0.006421197619966,0.006422458697957,0.006421784321318,-8.9684071471351E-05,19.625075722376,0.009373067395597,0.27473977678952,1.0071057123663,0.006453455858097
5.0518182785682,0.00645221240182,0.006363239131002,0.11314513411822,0.11319801083605,2.5753940825199,0.006450867696132,0.00645221240182,0.006451539536603,-8.8300405600973E-05,19.667265034562,0.009373504398724,0.27464538847784,1.0069924345529,0.006476886919877
5.0638728700619,0.006481670341713,0.006394690787413,0.11306705789225,0.11312066317851,2.5872357333925,0.006480242822495,0.006481670341713,0.006480999370938,-8.6308583525633E-05,19.697053784249,0.009373943048589,0.27455061208243,1.0068782709686,0.006495777124326
5.0759286327091,0.00651082653794,0.006426278372669,0.11298874634503,0.11304301438888,2.5989573649532,0.006509317427305,0.00651082653794,0.00651015772663,-8.3879353960682E-05,19.7089265941,0.0093743830222,0.27445551715476,1.0067633068562,0.006511077216149
5.087985533095,0.006539675745511,0.00645779593161,0.11291024293563,0.1129650968909,2.6105572399005,0.006538086730529,0.006539675745511,0.00653900926922,-8.1213337609743E-05,19.704270693925,0.009374824076162,0.27436015616415,1.0066475984372,0.006524500958263
5.1000425138531,0.006568209756356,0.006489030966522,0.11283157715312,0.1128869356345,2.6220322871706,0.006566543107904,0.006568209756356,0.006567545771787,-7.8514805264946E-05,19.716518501194,0.009375266045161,0.27426456467326,1.0065311740947,0.006538096222134
5.1120989141112,0.006596420665681,0.006519791256685,0.11275275124814,0.11280853472268,2.633379375261,0.006594679337233,0.006596420665681,0.006595759382283,-7.596812559761E-05,19.720842248646,0.009375708916247,0.2741687451773,1.0064140182897,0.00655373734107
5.1241548584889,0.006624301857623,0.006549923112407,0.11267373975529,0.11272987595588,2.6445956814629,0.006622489506968,0.006624301857623,0.006623643566965,-7.3720454558754E-05,19.710532358911,0.009376152831609,0.27407266646553,1.00629607602,0.00657271842556
5.1362104631139,0.006651846314356,0.00657931923518,0.11259450166064,0.11265092944608,2.6556780245571,0.006649967228645,0.006651846314356,0.006651191358735,-7.1872123554801E-05,19.68660481538,0.009376598020527,0.27397627836565,1.0061772767113,0.006595567328553
5.1482658391095,0.006679046913959,0.006607921167366,0.11251498961659,0.11257166109642,2.6666230648203,0.006677105859975,0.006679046913959,0.006678395612647,-7.0474445281389E-05,19.649961487438,0.009377044747899,0.27387952292518,1.0060575529875,0.006622088491863
5.1603210957688,0.00670589669155,0.006635714839425,0.1124351586402,0.11249203964905,2.6774275609418,0.006703898757281,0.00670589669155,0.006705249268923,-6.9534429498576E-05,19.601392032502,0.009377493265464,0.2737823449874,1.0059368566026,0.006651546713721
5.1723763424567,0.006732389034166,0.006662720818071,0.11235497260371,0.11241204185018,2.6880886380057,0.006730339526305,0.006732389034166,0.006731745592848,-6.9024774776574E-05,19.541583600669,0.009377943775156,0.27368470010057,1.0058151683177,0.006682874963986
5.1844316885636,0.006758517844796,0.006688981808519,0.11227440823303,0.11233165557884,2.6986040165376,0.006756422265448,0.006758517844796,0.006757878398905,-6.8896590385345E-05,19.471135081014,0.009378396406306,0.27358655940797,1.0056925013029,0.006714833556487
5.1964872412782,0.006784277733318,0.00671455051284,0.11219345720312,0.11225088153442,2.7089721592213,0.006782141803926,0.006784277733318,0.006783642279243,-6.9091766403185E-05,19.390572381691,0.009378851203592,0.27348791222907,1.0055688995473,0.006746126506485
5.2085431014569,0.006809664254523,0.006739480662112,0.11211212684521,0.11216973390189,2.7191923079466,0.006807493921401,0.006809664254523,0.006809032833185,-6.9552171072191E-05,19.300361693667,0.009379308122983,0.27338876695432,1.005444432979,0.006775533439732
5.2205993583268,0.006834674141293,0.006763822755643,0.11203043927363,0.11208823964908,2.7292644056185,0.006832475507491,0.006834674141293,0.006834046851802,-7.0224096158409E-05,19.224559040602,0.009379767036832,0.27328915001469,1.0053191899985,0.006802103298386
5.2326560840486,0.006859305427824,0.006787624106719,0.11194842817983,0.1120064355515,2.7391889197567,0.006857084604299,0.006859305427824,0.006858682384064,-7.1058277345002E-05,19.161303403357,0.00938022775222,0.27318910200302,1.0051932671981,0.006825387442315
5.2447133292256,0.006883557368704,0.006810931035837,0.11186613281001,0.11192436235948,2.74896660343,0.006881320292863,0.006883557368704,0.006882938627133,-7.2007591295308E-05,19.104972698343,0.009380690045125,0.27308867034965,1.005066756324,0.006845616584007
5.2567711202437,0.006907430139234,0.006833790374337,0.11178358979585,0.11184205674996,2.7585982398108,0.006905182434929,0.006907430139234,0.006906815644306,-7.3025269969476E-05,19.040200961698,0.009381153706566,0.27298789936046,1.0049397301582,0.006863706478303
5.2688294589331,0.006930924408378,0.006856248274929,0.11170082489847,0.11175954316338,2.768084417863,0.006928671341456,0.006930924408378,0.006930313989952,-7.4065715022729E-05,18.96700251786,0.009381618589124,0.27288682012691,1.0048122308808,0.006881036048704
5.2808883245389,0.00695404094533,0.006878346281001,0.11161784740953,0.11167682834021,2.7774253789651,0.006951787476104,0.00695404094533,0.006953434368816,-7.5088087814195E-05,18.885357707039,0.009382084638522,0.27278544366043,1.0046842651092,0.006899049758769
5.2929476775236,0.006976780411946,0.006900116616593,0.11153464933323,0.11159390073666,2.7866209599639,0.006974531294241,0.006976780411946,0.006976177448899,-7.6060832305625E-05,18.795223180969,0.009382551898409,0.2726837598553,1.0045558082854,0.006918830173364
5.3050074644022,0.006999143411153,0.006921579577606,0.11145120971589,0.11151073519038,2.7956706405757,0.006996903268867,0.006999143411153,0.00699854388655,-7.69643089436E-05,18.696545561633,0.009383020486252,0.27258174274382,1.004426817812,0.006940809289863
5.31706762271,0.007021130753233,0.006942745186595,0.11136750245707,0.11142730111394,2.8045736854436,0.007018904089212,0.007021130753233,0.007020534541966,-7.7789355371008E-05,18.597358445389,0.009383490549585,0.27247936002208,1.0042972508681,0.006964723873323
5.3291280853339,0.007042743825014,0.006963619287452,0.11128350466511,0.1113435711825,2.8133293561709,0.007040534966408,0.007042743825014,0.007042150802946,-7.8531515494327E-05,18.517426918324,0.009383962218955,0.27237658326309,1.0041670809647,0.006989806099143
5.3411887837373,0.007063984935274,0.006984212039411,0.11119920272185,0.11125952758363,2.8219371582118,0.007061797962793,0.007063984935274,0.007063394918551,-7.9182879139718E-05,18.427151284313,0.009384435573401,0.27227339534844,1.0040363079818,0.00701509885766
5.3532496499755,0.007084857556782,0.007004545414776,0.11111459455288,0.11117516426876,2.8303970829724,0.007082696276579,0.007084857556782,0.007084270270179,-7.9724855403524E-05,18.46815389357,0.009384910626964,0.27216979326992,1.003904959309,0.007039747145555
5.3653106177183,0.007105366454942,0.007024656390034,0.11102968838964,0.11109048550434,2.8387098077284,0.007103234445676,0.007105366454942,0.007104781552223,-8.0125162189346E-05,18.532725539773,0.009385387334826,0.27206578663948,1.0037730832903,0.007063156625356
5.3773716226724,0.007125517742507,0.007044593909663,0.11094449962259,0.11100550240585,2.846876825004,0.007123418463356,0.007125517742507,0.007124934870521,-8.0340960858438E-05,18.590624855418,0.009385865610404,0.27196139385654,1.0036407387569,0.007084998420713
5.3894326027977,0.007145318905631,0.007064409750245,0.11085904759745,0.11092022944644,2.8549004875875,0.007143255811799,0.007145318905631,0.007144737777821,-8.0328027575841E-05,18.642318377164,0.009386345343163,0.27185663819674,1.0035079849502,0.00710512284951
5.4014934985563,0.007164778814382,0.00708414535699,0.11077335345141,0.11083468219644,2.8627839724564,0.007162755418072,0.007164778814382,0.007164199253706,-8.0053896715961E-05,18.68827273461,0.009386826411099,0.27175154516753,1.0033748746933,0.007123478578332
5.4135542532024,0.007183907689611,0.00710381799923,0.11068743892405,0.11074887636058,2.8705311824547,0.007181927531443,0.007183907689611,0.007183329618705,-7.9511619474556E-05,18.72893950214,0.009387308688112,0.2716461410537,1.0032414513368,0.007140104083884
5.4256148129181,0.007202716981061,0.007123409934577,0.11060132527237,0.11066282730084,2.8781466144836,0.007200783523747,0.007202716981061,0.007202140368129,-7.8730433552006E-05,18.76473861812,0.009387792050923,0.27154045158733,1.0031077481574,0.007155189279509
5.4376746482948,0.007221218413275,0.007142862920149,0.11051503486757,0.11057655257513,2.8856349324121,0.007219334906911,0.007221218413275,0.007220643207618,-7.7780287468553E-05,18.796041435177,0.009388276370819,0.27143450390788,1.0029737937294,0.00716914424936
5.4497329278374,0.00723942398193,0.007162081673449,0.11042858732213,0.1104900691915,2.8930009771424,0.007237593363879,0.00723942398193,0.007238850078362,-7.6768404913146E-05,18.843574212069,0.009388761535815,0.27132832180727,1.0028396097916,0.007182597140675
5.4617892943054,0.007257346834701,0.007180946180532,0.11034199129881,0.1104033864719,2.9002501639845,0.007255571702243,0.007257346834701,0.007256774087898,-7.5827907366138E-05,19.019068260833,0.009389247496729,0.27122191565679,1.0027052024653,0.007196283923333
5.4738437132019,0.00727500080448,0.007199328503552,0.1102552442779,0.11031650654761,2.9073883235052,0.007273283446414,0.00727500080448,0.007274429083448,-7.5100579895812E-05,19.193506031391,0.009389734268359,0.27111528209466,1.0025705650239,0.007210864714976
5.485896158091,0.007292399889231,0.007217112157891,0.11016833572832,0.11022942774646,2.9144214766279,0.0072907423285,0.007292399889231,0.007291829137816,-7.4716979924795E-05,19.366628845604,0.009390221911421,0.27100840789948,1.0024356845982,0.007226755363875
5.4979466093897,0.007309558362,0.00723421098092,0.11008125006476,0.11014214715779,2.9213558141966,0.007307962358472,0.007309558362,0.00730898862826,-7.4777647339737E-05,19.538141579822,0.009390710515654,0.27090127360935,1.0023005470778,0.007236660782152
5.5,0.007312529281603,0.007237119828401,0.11006639037346,0.11012725287746,2.9225565117553,0.007310944185704,0.007312529281603,0.007311959738072,-7.483990967038E-05,19.567896061376,0.009390793884621,0.27088298872817,1.0022774909899,0.007245311661862
5.5096386426836,0.007325993098383,0.007250109426838,0.10999655540322,0.11005725443753,2.9279965288286,0.007324458207735,0.007325993098383,0.007325424478886,-7.5315052048164E-05,19.702734641001,0.009391185676254,0.27079704011581,1.0021691517483,0.007262078140789
5.5216851357623,0.007342721000192,0.007265785551762,0.10990907282916,0.10996957518949,2.9347547962926,0.007341250088847,0.007342721000192,0.007342153689053,-7.6368137290614E-05,19.870107249958,0.009391676450876,0.27068933340537,1.0020334834934,0.007281679255132
5.5337296230594,0.007359253441707,0.007280801839936,0.10982136873587,0.10988169876629,2.9414333196351,0.007357847012801,0.007359253441707,0.007358687574833,-7.7885734897243E-05,20.042778789525,0.009392168443027,0.27058131092874,1.0018975469232,0.007302148986944
5.5457721241474,0.007375606331406,0.007295256960601,0.10973343259875,0.10979363011839,2.9480385747186,0.00737426433313,0.007375606331406,0.00737504199256,-7.9785031959312E-05,20.23385181165,0.009392661713076,0.27047295933698,1.0017613495887,0.007323394794655
5.5578126764394,0.007391795498488,0.00730927587892,0.10964525488077,0.10970537245232,2.9545769522416,0.007390517371099,0.007391795498488,0.007391232740477,-8.1956861557352E-05,20.422327397682,0.009393156314861,0.27036426647614,1.0016249010673,0.007345339227949
5.5698513382882,0.007407836394925,0.00732299400804,0.10955682682564,0.10961692618573,2.9610546840774,0.007406621177596,0.007407836394925,0.007407275292987,-8.4281284946887E-05,20.607913053114,0.009393652296942,0.27025522113444,1.0014882120609,0.00736777539432
5.581888190679,0.007423743901318,0.007336543792207,0.10946814200077,0.10952829007328,2.9674777714312,0.007422590345203,0.007423743901318,0.007423184603447,-8.6640811239956E-05,20.790303397559,0.009394149694287,0.27014581494787,1.0013512961876,0.007390259444643
5.5939233370289,0.007439532259076,0.007350046455577,0.10937919914679,0.10943946400968,2.9738519169689,0.00743843889362,0.007439532259076,0.007438974998861,-8.8928543284708E-05,20.9691814323,0.009394648512803,0.27003604592324,1.0012141734993,0.007412132613352
5.605956901029,0.007455215081038,0.00736360946889,0.10929000477461,0.10935045185253,2.9801824626855,0.007454180213513,0.007455215081038,0.007454660141,-9.1050672109941E-05,21.144222217089,0.009395148715257,0.26992592165828,1.0010768731782,0.007432693611208
5.6179890229202,0.007470805357516,0.007377327895161,0.1092005736991,0.10926126235258,2.9864743360745,0.007469827031434,0.007470805357516,0.007470253001972,-9.2925106810588E-05,21.315099395147,0.009395650218554,0.26981546002049,1.000939432676,0.007451450526065
5.6300198549745,0.007486315396138,0.007391286229128,0.10911092654926,0.10917190716661,2.9927320087499,0.007485391363888,0.007486315396138,0.007485765812892,-9.4479583764029E-05,21.481494292171,0.009396152907693,0.26970468609112,1.0008018920672,0.007468324721383
5.6420495571556,0.0075017566978,0.007405557416701,0.10902108482707,0.10908239651306,2.9989594732554,0.007500884455947,0.0075017566978,0.007501209983615,-9.5652566914071E-05,21.643106646438,0.009396656663246,0.26959362607088,1.0006642848751,0.007483695472188
5.6540782938973,0.00751713983357,0.007420197454438,0.10893106542438,0.1089927344101,3.0051602443483,0.007516316728559,0.00751713983357,0.007516596031116,-9.639857667807E-05,21.799665583474,0.009397161391839,0.26948230050028,1.0005266287335,0.007498257143998
5.666106232658,0.007532474402907,0.007435236516866,0.10884087684664,0.10890291578255,3.011337389672,0.007531697766316,0.007532474402907,0.00753193356398,-9.6697047113592E-05,21.950939336875,0.009397667047221,0.26937071957514,1.0003889196919,0.007512761676871
5.6781335444531,0.007547769108383,0.007450669709056,0.10875051851951,0.1088129268209,3.0174935910695,0.007547036357267,0.007547769108383,0.007547231341454,-9.6561632398324E-05,22.096742444175,0.009398173634269,0.269258882267,1.0002511324767,0.00752777536993
5.6901603507778,0.007563031837446,0.007466451234625,0.10865998342308,0.10872274878165,3.0236312043403,0.007562340492927,0.007563031837446,0.007562497308264,-9.6046073639596E-05,22.236939006018,0.009398681194521,0.26914677956223,1.0001132270282,0.007543557934967
5.7021866901898,0.007578269750873,0.007482495073627,0.10856926203498,0.10863236309199,3.0297523437114,0.007577617376112,0.007578269750873,0.007577738635328,-9.5243561700403E-05,22.371442793347,0.009399189784339,0.26903439933086,0.99997515790625,0.007560091520878
5.7142127323824,0.007593489589663,0.007498683558688,0.10847834405537,0.10854175406643,3.0358590932448,0.007592873695076,0.007593489589663,0.007592962007795,-9.4278449107911E-05,22.500217004478,0.009399699465321,0.26892172845814,0.9998368806367,0.007577202466175
5.7262386655651,0.007608697451585,0.007514882005801,0.1083872211248,0.10845091224426,3.0419535339109,0.007608115428974,0.007608697451585,0.007608173421275,-9.3291415474266E-05,22.623267971061,0.009400210288816,0.26880875621255,0.99969835919472,0.007594682390532
5.7382646906855,0.007623898643573,0.007530957303265,0.10829588728359,0.10835983495794,3.0480377925313,0.007623347770891,0.007623898643573,0.007623378078063,-9.2420774797977E-05,22.740639233326,0.009400722292869,0.26869547482059,0.99955956897937,0.007612342677182
5.7502910189687,0.007639097569105,0.007546796925394,0.10820433875155,0.1082685256321,3.0541140499805,0.007638575085672,0.007639097569105,0.007638580315265,-9.1783389870313E-05,22.852405981646,0.009401235502872,0.26858187919956,0.99942049714938,0.007629998672074
5.762317867265,0.007654297712334,0.007562324955982,0.10811257391502,0.10817699272889,3.0601845042655,0.007653800929938,0.007654297712334,0.007653783604622,-9.1458648640109E-05,22.958670923721,0.00940174993115,0.26846796694705,0.9992811413978,0.007647432202841
5.7743454519366,0.007669501730609,0.007577512244788,0.10802059377668,0.10808524873932,3.0662512960745,0.007669028137098,0.007669501730609,0.007668990631003,-9.147838621473E-05,23.059562314808,0.009402265574184,0.2683537389053,0.99914150765979,0.007664390971274
5.7863739823946,0.007684711610179,0.007592378763889,0.10792840241644,0.10799330900741,3.0723164111934,0.007684258938825,0.007684711610179,0.007684203416807,-9.1824652918246E-05,23.155234301437,0.009402782410036,0.26823919974088,0.99900160659442,0.007680651522787
5.7984036555201,0.007699928814581,0.007606987556897,0.10783600668923,0.10790118990322,3.0783815772891,0.007699495080073,0.007699928814581,0.00769942344136,-9.2435884462464E-05,23.245869066281,0.009403300400289,0.26812435757714,0.99886144856944,0.007696124284481
5.8104345165389,0.007715154199025,0.007621431124858,0.10774341568758,0.1078089071483,3.0844481043732,0.007714737721579,0.007715154199025,0.007714651543406,-9.3220418547748E-05,23.33167877155,0.009403819493418,0.2680092233333,0.99872103908429,0.007710945947565
5.8224663731854,0.007730387899597,0.007635813065896,0.10765063869133,0.10771647322296,3.0905167734241,0.007729987342808,0.007730387899597,0.007729887818751,-9.4074752854622E-05,23.412907480986,0.00940433963669,0.26789380817945,0.99858037378066,0.007725504160027
5.8344993624822,0.00774562999311,0.007650229403215,0.10755767778246,0.10762389013356,3.0965880911978,0.007745244429353,0.00774562999311,0.007745132300989,-9.4902897773898E-05,23.489835452186,0.009404860817937,0.26777811434402,0.99843942798021,0.007740368352645
5.8465336025243,0.007760879983599,0.007664751693117,0.10746452833169,0.10753115064076,3.1026621238278,0.00776050897881,0.007760879983599,0.007760384467689,-9.5632774572307E-05,23.562774260597,0.009405383063105,0.26766213570058,0.9982981608789,0.00775614434398
5.858568762961,0.007776136218309,0.007679416068789,0.10737118189014,0.10743824230706,3.1087383307212,0.007775779913007,0.007776136218309,0.007775642664001,-9.6226595211856E-05,23.632059647359,0.009405906420222,0.26754586135234,0.99815652548275,0.007773306973018
5.8706048516186,0.007791396907106,0.007694221455608,0.10727762167825,0.1073451443427,3.1148160494815,0.007791056067455,0.007791396907106,0.007790905114512,-9.6683658904162E-05,23.698049757657,0.009406430984719,0.26742926999895,0.998014468167,0.007792072899841
5.8826420571011,0.007806660022718,0.007709134357512,0.10718382689562,0.10725183311985,3.1208945364639,0.007806336042199,0.007806660022718,0.007806169806063,-9.7035448551386E-05,23.761116832594,0.00940695687517,0.26731233528792,0.99787194088609,0.0078123551544
5.8946805775154,0.007821923208069,0.007724099864676,0.10708977769861,0.10715828798373,3.1269730027669,0.007821618058886,0.007821923208069,0.007821434379139,-9.733451446321E-05,23.821640060975,0.009407484205147,0.26719503201296,0.99772891222476,0.007833803521644
5.9067206197413,0.007837183898526,0.007739056858164,0.10699545837342,0.10706449472712,3.1330507178572,0.007836900047609,0.007837183898526,0.007836696245397,-9.763938723331E-05,23.880001567779,0.009408013065115,0.26707734007639,0.99758537257743,0.007855897944316
5.9187623968482,0.007852439409774,0.007753954547766,0.1069008594014,0.10697044734231,3.1391270667744,0.007852179718975,0.007852439409774,0.007851952684441,-9.7998136675264E-05,23.936584979512,0.009408543510532,0.2669592470789,0.99744133430234,0.007878047527808
5.9308061241823,0.007867686984961,0.007768767576272,0.10680597834505,0.10687614800533,3.1452015429211,0.007867454607324,0.007867686984961,0.007867200907176,-9.8433330904963E-05,23.991776405931,0.009409075556659,0.26684074944312,0.99729682731743,0.00789966133732
5.9428520148701,0.007882923811082,0.007783507015308,0.10671081988811,0.10678160575823,3.1512736724482,0.007882722081184,0.007882923811082,0.00788243808495,-9.89310696425E-05,24.0459671156,0.009409609178285,0.26672185248321,0.99715189183769,0.007920187080798
5.9549002754928,0.007898147015596,0.007798224979746,0.10661539540998,0.10668683450139,3.1573428824257,0.007897979322261,0.007898147015596,0.007897661347477,-9.9436367731016E-05,24.099556903387,0.009410144312242,0.26660256989256,0.99700657031651,0.007939138887479
5.9669511025253,0.007913353642973,0.007813011453295,0.10651972222046,0.10659185072169,3.1634083384325,0.007913223274493,0.007913353642973,0.007912867749039,-9.9856295743735E-05,24.152957195467,0.009410680861936,0.26648292280552,0.99686090021755,0.007956139416427
5.9790046798774,0.007928540599955,0.007827983243737,0.10642382227858,0.10649667109821,3.169468784141,0.00792845056441,0.007928540599955,0.007928054199117,-0.00010007095538,24.206593239289,0.009411218704761,0.26636293821098,0.99671490844362,0.00797098363147
5.9910611776038,0.007943704560299,0.007843266515757,0.10632772013255,0.10640130998886,3.175522414578,0.007943657398353,0.007943704560299,0.007943217357799,-9.9950842041418E-05,24.260905134832,0.009411757703747,0.26624264638678,0.99656860760991,0.007982206899013
6,0.007954989639672,0.007854929522607,0.10625636860275,0.10633051257318,3.1800289709871,0.007954975716492,0.007954989639672,0.007954501631473,-9.9572108865741E-05,24.302100693334,0.009412157901002,0.26615329993915,0.99645996159186,0.00798767624541
6.0024121303115,0.007957953289255,0.007858039272348,0.10623710128676,0.10631139441598,3.1812119891923,0.007957948234202,0.007957953289255,0.007957465037336,-9.9425764988169E-05,24.313050806314,0.009412265969921,0.26612916824575,0.996430617009,0.007994019247296
6.0144747302499,0.007973061640142,0.007874224504856,0.10614067263068,0.10621570189107,3.1872449203977,0.007973102452895,0.007973061640142,0.007972571928205,-9.8347423348484E-05,24.369986039129,0.009412806844964,0.26600836156116,0.99628369140423,0.008003750548376
6.0265406715116,0.00798813465585,0.007890947532924,0.10604409984669,0.10611983462053,3.1932622144144,0.00798822166775,0.00798813465585,0.007987643102411,-9.6695569486364E-05,24.428974065018,0.009413348551555,0.26588731929985,0.99613640149304,0.008012958474856
6.0386100331105,0.00800316694516,0.007908180802191,0.10594738855338,0.10602377919116,3.199259875127,0.008003299589576,0.00800316694516,0.0080026731562,-9.4492354009555E-05,24.490506675931,0.009413891057041,0.26576604818697,0.99598870353059,0.008022471156887
6.0506823832687,0.008018151946361,0.007925831287729,0.10585053847244,0.10592751916163,3.2052334127724,0.008018328741895,0.008018151946361,0.00801765552904,-9.1824241310831E-05,24.555081581463,0.009414434360631,0.26564454755988,0.99584055416608,0.008033066802293
6.0627576859865,0.008033083189576,0.007943747905154,0.10575353675905,0.10583103048736,3.2111784958994,0.00803330175124,0.008033083189576,0.008032583760253,-8.8835855099684E-05,24.623203765925,0.009414978530859,0.26552280097831,0.99569190493426,0.008045361369333
6.0748360787434,0.008047954216463,0.007961736102826,0.10565636172456,0.10573428668875,3.2170910558408,0.008048211289682,0.008047954216463,0.008047451403305,-8.5715300479645E-05,24.695380717206,0.00941552368505,0.26540078086366,0.995542710064,0.008059724908945
6.0869176966001,0.008062758589089,0.007979579242967,0.10555898720818,0.10563726387829,3.222967410971,0.008063050110796,0.008062758589089,0.008062252033152,-8.2672790185489E-05,24.772116884313,0.009416069965346,0.26527845396637,0.99539293269628,0.008076232441581
6.0990026723516,0.008077490143848,0.007997063977262,0.10546138613496,0.10553994408965,3.2288044673509,0.008077811335437,0.008077490143848,0.008076979503121,-7.9915525858965E-05,24.853908560054,0.009416617519425,0.26515578582531,0.99524254776992,0.008094651220556
6.111091135956,0.008092143254389,0.008014005653315,0.10536353423829,0.10544231791252,3.2345998937594,0.008092488746757,0.008092143254389,0.00809162821368,-7.762256036536E-05,24.941238645778,0.009417166480273,0.2650327454464,0.99509154396186,0.008114465543801
6.1231832130793,0.008106713088022,0.008030269976417,0.10526541349512,0.10534438614459,3.2403522544336,0.008107077073634,0.008106713088022,0.008106193375128,-7.5923398711165E-05,25.034571520256,0.009417716947389,0.26490930963271,0.99493992494754,0.00813493881518
6.1352790227351,0.008121195837616,0.008045787770643,0.10516701482365,0.10524616027308,3.2460610794434,0.008121572238415,0.008121195837616,0.008120671243313,-7.4883472670436E-05,25.134347958538,0.009418268971854,0.2647854663983,0.99478771002942,0.008155209935832
6.1473786741906,0.008135588911808,0.008060560905208,0.10506833962588,0.10514766168347,3.2517268532896,0.008135971545428,0.008135588911808,0.008135059307798,-7.449840258995E-05,25.240979760997,0.009418822547547,0.26466121693703,0.99463493385542,0.008174419353697
6.1594819064251,0.008149890650043,0.008074658603188,0.10496940273006,0.10504892246018,3.2573507459245,0.008150273373259,0.008149890650043,0.00814935599702,-7.4697393831736E-05,25.354840194158,0.009419377594174,0.26453657936104,0.99448164922503,0.008191858195919
6.1715883657446,0.008164100710146,0.008088206420905,0.10487022833206,0.10494997965696,3.2629345481047,0.00816447752344,0.008164100710146,0.008163561050145,-7.5354629240764E-05,25.476258525659,0.009419933979318,0.26441158362429,0.99432791982369,0.008207123709653
6.1836981577748,0.008178220680534,0.008101369496184,0.10477084177077,0.10485086605493,3.2684806646046,0.008178585789975,0.008178220680534,0.008177676115865,-7.630661968036E-05,25.605517845379,0.009420491563734,0.2642862611775,0.99417380708482,0.008220244315751
6.1958113674478,0.008192253353538,0.008114331388331,0.10467126822781,0.10475160854675,3.2739915965497,0.008192601204892,0.008192253353538,0.008191704024615,-7.7372636283996E-05,25.742842853034,0.009421050207816,0.2641606433313,0.99401936827015,0.008231724668778
6.2079280578114,0.008206202483566,0.008127273027413,0.10457152696884,0.10465222275051,3.2794696736526,0.008206527792068,0.008206202483566,0.008205648560456,-7.8375533042478E-05,25.888392756206,0.009421609803271,0.26403475398622,0.9938646480581,0.008242468621571
6.2200482719495,0.008220072521341,0.008140353697457,0.10447162648412,0.10455270908016,3.2849168639711,0.008220370311604,0.008220072521341,0.00821951421597,-7.9160518513412E-05,26.042256408308,0.009422170300116,0.26390860347744,0.9937096718552,0.008253575454636
6.2321720363762,0.008233868400712,0.008153696211002,0.10437156207963,0.10445305164044,3.2903346987436,0.008234134051071,0.008233868400712,0.008233305991624,-7.9609780621848E-05,26.204450374798,0.009422731720399,0.26378218549861,0.99355444312189,0.008266060776349
6.2442992047799,0.008247595254734,0.008167377657314,0.10427131816856,0.10435322198154,3.2957242563642,0.00824782452505,0.008247595254734,0.008247029104924,-7.9651447610315E-05,26.374917480807,0.009423294146006,0.26365547995893,0.993398948066,0.008280593612963
6.2564293859414,0.00826125833336,0.008181426612831,0.10417087306791,0.10425318532971,3.3010862984732,0.008261447357513,0.00826125833336,0.008260688883636,-7.9262270804725E-05,26.553527579048,0.009423857692736,0.26352845901713,0.99324316415276,0.008297338002316
6.2685621292998,0.008274863281626,0.008195826588242,0.10407020359537,0.10415290643762,3.3064216027878,0.008275008525813,0.008274863281626,0.008274291016765,-7.8464428523546E-05,26.740082355328,0.009424422485579,0.26340109287975,0.99308706809961,0.008315939977527
6.2806962717759,0.008288415434351,0.008210522952021,0.10396929679486,0.10405236224461,3.3117309385031,0.008288513649823,0.008288415434351,0.008287840836939,-7.7317884918443E-05,26.934305303006,0.009424988593811,0.26327336464197,0.99293065456715,0.008335642156448
6.2928319498954,0.008301922049361,0.008225435786082,0.10386813812473,0.10395153073915,3.3170161812544,0.008301970242492,0.008301922049361,0.008301345562535,-7.5909776453766E-05,27.135872387464,0.009425556097759,0.26314525535622,0.99277391784948,0.008355465810821
6.3049693535586,0.008315390811815,0.008240469980202,0.10376672446339,0.1038504041869,3.3222799044699,0.008315386262481,0.008315390811815,0.008314812825839,-7.4342845637183E-05,27.344390496359,0.009426125015887,0.26301676050953,0.99261687139995,0.008374400095821
6.3171086725351,0.008328829645715,0.008255526946148,0.10366506494939,0.10374898992174,3.3275253828477,0.008328769964423,0.008328829645715,0.008328250506832,-7.2723560684154E-05,27.559391636564,0.009426695299737,0.26288789112394,0.99245954778709,0.008391567818008
6.3292498700538,0.008342246327893,0.008270516045119,0.10356318126702,0.10364731030406,3.3327564014422,0.00834212952822,0.008342246327893,0.008341666356887,-7.1150311767821E-05,27.780324448075,0.009427266831694,0.26275867415688,0.99230199718829,0.008406356932957
6.3413923216549,0.008355647936234,0.008285365306335,0.10346110748482,0.10354540199932,3.337976897826,0.008355472497389,0.008355647936234,0.008355067443262,-6.9702136926312E-05,28.006544712359,0.009427839425133,0.26262915233566,0.99214428487368,0.008418513398248
6.3535361789767,0.008369042189785,0.008300032567134,0.10335887425925,0.10344329946097,3.3431912769246,0.008368807085273,0.008369042189785,0.008368461478761,-6.8428911626783E-05,28.237341769912,0.009428412912238,0.26249936413796,0.99198646468716,0.008428181829832
6.3656816609035,0.008382436478654,0.008314510459901,0.10325650992916,0.103341035167,3.3484038085757,0.008382141176507,0.008382436478654,0.008381855841408,-6.7345381507235E-05,28.471930771114,0.009428987137183,0.26236934517224,0.99182857932053,0.0084358822754
6.3778289726315,0.008395837578601,0.008328826614366,0.10315403663746,0.10323863491734,3.3536183192577,0.008395482011458,0.008395837578601,0.008395257281163,-6.643066679659E-05,28.709458011207,0.009429561977403,0.26223912324118,0.99167065397893,0.008442426279009
6.3899783053186,0.008409251470455,0.008343037103361,0.10305146679191,0.10313611363859,3.3588379848009,0.008408835978482,0.008409251470455,0.008408671734291,-6.5634630930301E-05,28.94900911308,0.009430137363204,0.26210871382172,0.99151269192399,0.008448789230566
6.4021297477985,0.008422683090108,0.008357213064327,0.10294880181555,0.10303347379742,3.3640651790212,0.008422208345978,0.008422683090108,0.008422104073465,-6.489100913801E-05,29.189615969129,0.009430713284801,0.26197811844445,0.99135467491581,0.008455961113734
6.4142828154472,0.0084361356812,0.008371422060598,0.1028460359481,0.10293070930112,3.369301258346,0.008435602614833,0.0084361356812,0.008435557469174,-6.4135408575862E-05,29.430256222163,0.00943128977127,0.26184732949832,0.9911965725516,0.008464792391777
6.4264375991475,0.00844961198593,0.008385710112731,0.10274314822751,0.10282779804743,3.3745471386329,0.008449021717165,0.00844961198593,0.008449034597001,-6.3324484269993E-05,29.669885522634,0.009431866936019,0.2617163199949,0.99103833406235,0.008475849209562
6.4385943235479,0.008463113764119,0.008400085378894,0.10264010966461,0.10272471005147,3.3798032615294,0.008462467555102,0.008463113764119,0.008462537171737,-6.2451792842863E-05,29.907439308953,0.009432444937162,0.26158505266243,0.99087990347723,0.008489303115364
6.4507532067751,0.008476641743461,0.008414510405643,0.10253688921935,0.1026214145711,3.3850697203208,0.008475940955773,0.008476641743461,0.008476065899368,-6.1555493725335E-05,30.14184160067,0.009433023944708,0.26145348753887,0.99072123217835,0.008504896278774
6.4629144598921,0.008490195834138,0.008428906157056,0.10243345902297,0.10251788639061,3.3903464413164,0.008489441869691,0.008490195834138,0.008489620675777,-6.0714518720819E-05,30.372017616417,0.00943360411192,0.26132158862594,0.99056228886921,0.008522016966345
6.4750782854981,0.008503775400796,0.008443168292449,0.10232979869478,0.10241411080174,3.3956333248389,0.00850296961955,0.008503775400796,0.008503200834879,-6.0032542429491E-05,30.596906297094,0.009434185551558,0.26118932940785,0.99040306626783,0.008539880848383
6.4872448759324,0.008517379512908,0.008457192758133,0.10222589746214,0.10231008573435,3.4009303234026,0.008516523145973,0.008517379512908,0.008516805385693,-5.9612627559192E-05,30.815471201692,0.009434768324128,0.26105669558181,0.99024358241701,0.008557758125734
6.4994144116484,0.00853100711146,0.008470904533631,0.10212175351898,0.10220582034715,3.406237451331,0.008530101205101,0.00853100711146,0.008530433189378,-5.9528655746629E-05,31.026708397776,0.009435352441233,0.26092368426928,0.99008387602166,0.008566980586756
6.5,0.008531718480645,0.008471609305283,0.10211673679494,0.10220079804396,3.4065152294587,0.008530810010738,0.008531718480645,0.008531144561972,-5.9535256688703E-05,31.037529755071,0.009435380578388,0.26091727526164,0.99007618732335,0.008575126920916
6.5109553772144,0.008543948295234,0.008483595480343,0.10202279304486,0.10210675760312,3.4112785890128,0.008542996219867,0.008543948295234,0.008543374288963,-5.9778808619191E-05,31.219339670119,0.009435907472193,0.26079723035961,0.98993229635054,0.008591015529457
6.5231311163504,0.008557618439188,0.00849669506221,0.10191819108086,0.10200207153429,3.4166054750475,0.008556618390063,0.008557618439188,0.008557044023162,-6.034896095198E-05,31.413558731521,0.009436494132424,0.26066350093669,0.98977230165067,0.008607094354244
6.5353087242104,0.008571307087645,0.008509602419031,0.101813377261,0.10189720544334,3.4219416563647,0.008570259762191,0.008571307087645,0.008570731956639,-6.1129537607668E-05,31.597684900412,0.009437081971008,0.26052943181274,0.9896122474548,0.008622595910174
6.5474871563814,0.008585011957683,0.008522466354068,0.10170836756157,0.10179217819459,3.4272862616049,0.008583918060327,0.008585011957683,0.008584435868931,-6.1969514863355E-05,31.770849532191,0.00943767089972,0.26039504291438,0.98945218095401,0.008637562458654
6.5596665606443,0.00859873242256,0.008535454608126,0.10160316719654,0.10168699231061,3.4326387746217,0.008597592661403,0.00859873242256,0.008598155200929,-6.2700592803306E-05,31.932243518406,0.0094382608898,0.26026034042415,0.98929212048862,0.008651930002988
6.5718470817377,0.008612468288994,0.008548720138199,0.10149778218064,0.10158164568717,3.4379985681497,0.008611283327837,0.008612468288994,0.008611889801006,-6.3169662807025E-05,32.081101712066,0.009438851907173,0.26012533156236,0.98913207345535,0.008665562263043
6.5840288625438,0.008626219868097,0.008562372339075,0.10139222020059,0.10147613359258,3.4433650066698,0.008624990259796,0.008626219868097,0.008625639983235,-6.3267644160692E-05,32.216709453397,0.009439443907781,0.25999002570687,0.98897203960425,0.008678338186807
6.5962120446213,0.00863998797061,0.008576458285212,0.10128649042633,0.10137045035255,3.4487375644034,0.008638714110117,0.00863998797061,0.008639406532208,-6.2948246996808E-05,32.338410076602,0.009440036838891,0.25985443415667,0.98881201407234,0.008690234773946
6.6083964900666,0.00865377353579,0.008590957312341,0.10118060473482,0.10126459278642,3.4541158085735,0.008652455659957,0.00865377353579,0.008653190355425,-6.2233043084151E-05,32.445609262108,0.009440630632502,0.25971857170768,0.98865199323358,0.008701361517614
6.620580921445,0.008667576568433,0.008605788714395,0.10107458359251,0.1011585681798,3.4594990849583,0.008666214809263,0.008667576568433,0.008666991444215,-6.1202729820014E-05,32.543269408474,0.009441225172612,0.25958246421579,0.98849198742526,0.008711935680401
6.6327653804842,0.008681398862666,0.008620834365282,0.10096843336906,0.10105237315195,3.4648876308346,0.008679993327037,0.008681398862666,0.008680811609798,-5.9977244515794E-05,32.705168110432,0.009441820422705,0.25944611947899,0.98833198964351,0.008722214818606
6.64495012128,0.008695242748097,0.008635962578331,0.10086215544233,0.10094600349424,3.4702820840444,0.008693793610988,0.008695242748097,0.008694653225984,-5.8690647653223E-05,32.852915084067,0.009442416374917,0.25930953889425,0.98817199080839,0.00873242200885
6.6571353923551,0.008709110870889,0.008651052108719,0.10075574851301,0.10083945637339,3.4756833602924,0.008707618453637,0.008709110870889,0.008708518993022,-5.7466884303077E-05,32.98580252672,0.009443013037226,0.25917272041763,0.98801198301248,0.008742702385801
6.6693214330355,0.008723006245387,0.008666010193991,0.10064920958608,0.10073273050611,3.4810926264895,0.008721471064107,0.008723006245387,0.008722411967388,-5.6401773396859E-05,33.103176831618,0.00944361042799,0.25903565981808,0.98785195929981,0.008753129675894
6.6815084714606,0.008736932288729,0.008680781049242,0.10054253485838,0.10062582584628,3.4865112839477,0.008735355076282,0.008736932288729,0.00873633558249,-5.555453324791E-05,33.204436171574,0.009444208570827,0.25889835181448,0.98769191244898,0.008763751888418
6.6936967242683,0.008750892793538,0.008695344276275,0.10043572003482,0.10051874266619,3.491940959068,0.008749274512958,0.008750892793538,0.008750293624993,-5.4949348718295E-05,33.289028717251,0.00944480749249,0.25876079048009,0.98753183279197,0.008774639149156
6.7058863975998,0.008764891815458,0.008709705412459,0.10032876004999,0.10041148032278,3.4973834885057,0.008763233683581,0.008764891815458,0.008764290143035,-5.4584730575854E-05,33.356451914214,0.009445407223912,0.25862296888197,0.98737170574768,0.008785893255784
6.718077688796,0.008778933487703,0.008723882846172,0.10022164866689,0.10030403636715,3.502840880972,0.008777237011593,0.008778933487703,0.00877832928591,-5.4446439738034E-05,33.406252876448,0.009446007801905,0.25848487856081,0.98721151030227,0.00879760579834
6.7302707880822,0.008793021799414,0.00873789595557,0.10011437858591,0.10019640664981,3.5083152406396,0.008791288804371,0.008793021799414,0.008792415093824,-5.4519138254451E-05,33.438029632077,0.0094466092681,0.25834650966729,0.98705121964652,0.008809794285845
6.7424658796671,0.008807160368777,0.008751758326583,0.10000694233775,0.1000885865657,3.5138086464476,0.008805392983793,0.008807160368777,0.008806551257579,-5.4792930996525E-05,33.451432705542,0.00944721166373,0.25820785211112,0.98689080434611,0.008822371497085
6.7546631419603,0.008821352210415,0.008765477566842,0.099899333558552,0.099980572818251,3.5193229940527,0.008819552789117,0.008821352210415,0.008820740853637,-5.5263286794834E-05,33.446166332451,0.009447815022513,0.25806889720713,0.98673023710989,0.00883518732116
6.7668623208945,0.008835598974883,0.008779059962673,0.099791551527504,0.099872368376985,3.5248596262733,0.008833769964667,0.008835598974883,0.008834985553359,-5.5925590685794E-05,33.421989645838,0.009448419345491,0.25792964354323,0.98656950285746,0.008848130408567
6.7790631688017,0.008849901128728,0.008792518037972,0.099683596834126,0.099763978298946,3.5304193543807,0.00884804493123,0.008849901128728,0.008849285796587,-5.6767758615036E-05,33.378716113125,0.009449024625722,0.25779009139754,0.98640859524075,0.008861223675011
6.7912640802837,0.008864256044674,0.008805874267685,0.099575481828445,0.09965542011339,3.5360017065082,0.008862374925788,0.008864256044674,0.008863638906001,-5.7764638316199E-05,33.316216653126,0.009449630790164,0.25765025626282,0.98624753416354,0.008874637523213
6.8034600069261,0.008878655191619,0.008819159578521,0.099467247400234,0.099546740334336,3.5416038481736,0.008876751270049,0.008878655191619,0.008878036316474,-5.8876737953644E-05,33.234438489993,0.00945023760614,0.25751019060772,0.98608639110373,0.008888598924622
6.8156505760709,0.008893093657788,0.008832418459476,0.099358890320443,0.099437941040454,3.5472242973009,0.008891168938721,0.008893093657788,0.008892473124586,-6.0054665110211E-05,33.133348482458,0.009450845089248,0.25736988987375,0.98592517957886,0.008903236258665
6.8278355084117,0.008907564978811,0.008845697744213,0.099250404989017,0.099329021337196,3.552860897966,0.008905621411771,0.008907564978811,0.008906942914429,-6.1245170215958E-05,33.012933403895,0.009451453269795,0.25722934641939,0.98576391466407,0.008918450408476
6.8400148032977,0.008922061754724,0.008859041219414,0.099141784551566,0.099219978111693,3.5585110165823,0.008920101257097,0.008922061754724,0.008921438343462,-6.2397124047769E-05,32.873186348899,0.009452062186864,0.25708855095935,0.98560261112547,0.008933898783856
6.8521885013917,0.008936575913901,0.008872486706172,0.099033025964969,0.099110810870041,3.564171595331,0.008934600342446,0.008936575913901,0.00893595136823,-6.3464662057556E-05,32.714100248903,0.009452671859963,0.25694749913159,0.98544128731435,0.008949105048141
6.8643566543278,0.00895109924,0.008886067074017,0.098924131886102,0.099001523486077,3.5698393294204,0.00894911032777,0.00895109924,0.008950473750265,-6.440667624727E-05,32.535665271925,0.009453282278034,0.2568061939623,0.98527996484308,0.008963637962739
6.8765193267307,0.008965623874606,0.008899814147807,0.098815110094023,0.09889212353261,3.5755108702044,0.008963623170835,0.008965623874606,0.008964997566913,-6.5183419106153E-05,32.337871373741,0.009453893401942,0.25666464513579,0.98511866551723,0.008977267175067
6.8886765981127,0.008980142723486,0.008913763531037,0.098705971020707,0.098782619729553,3.5811830198018,0.00897813156806,0.008980142723486,0.008979515648961,-6.5752117924817E-05,32.120715480041,0.009454505177286,0.25652286580434,0.9849574065567,0.008990021828149
6.9008285642275,0.008994649775125,0.008927958093564,0.09859672458008,0.098673018683729,3.5868529009083,0.008992629315427,0.008994649775125,0.008994021935318,-6.6063841754374E-05,31.884211287612,0.009455117551196,0.25638086847511,0.98479619586954,0.009002132587761
6.9129753374965,0.009009140355429,0.008942448246099,0.098487377716599,0.098563322366659,3.5925180906868,0.009007111587138,0.009009140355429,0.009008511748891,-6.6063502791693E-05,31.628399004108,0.009455730485336,0.25623866181953,0.98463502938611,0.009013897121041
6.9251170462436,0.009023611334328,0.008957287986865,0.098377933603079,0.098453527324831,3.5981767144232,0.009021575132789,0.009023611334328,0.009022981997807,-6.5694010941395E-05,31.353352499094,0.009456343960143,0.25609624961861,0.98447389168786,0.009025544602337
6.9372538326654,0.009038061280003,0.008972526847105,0.0982683924959,0.09834362571876,3.6038275021511,0.009036018392262,0.009038061280003,0.009037431299463,-6.4904452357989E-05,31.059182279802,0.009456957970252,0.25595363186314,0.98431275974053,0.009037171493466
6.9493858496941,0.00905249053688,0.008988199025538,0.09815875337745,0.098233607403176,3.6094698183828,0.009050441526443,0.00905249053688,0.00905186001864,-6.3660993102126E-05,30.746034119107,0.009457572515939,0.25581080688333,0.98415160815805,0.00904877908971
6.9615132571346,0.009066901197852,0.009004311887502,0.09804901514659,0.09812346185069,3.6151036797891,0.009064846366137,0.009066901197852,0.009066270212746,-6.1958325243606E-05,30.414084576081,0.009458187597307,0.25566777289625,0.98399041377874,0.009060381430611
6.9736362168143,0.009081296961192,0.009020836384486,0.097939176507824,0.098013179041237,3.620729776054,0.009079236294632,0.009081296961192,0.009080665493184,-5.9829108698152E-05,30.063535617738,0.0094588032158,0.25552452786093,0.98382915786717,0.009072102893549
6.9857545116509,0.009095682467776,0.009037701277015,0.097829238090172,0.09790275275407,3.626349331857,0.009093615659097,0.009095682467776,0.009095050400176,-5.734912316079E-05,29.694622361534,0.009459419363106,0.25538107224326,0.98366783074623,0.009084183634072
6.9978679701211,0.009110063593051,0.009054794650317,0.097719197208985,0.097792176454144,3.6319643528,0.009107990151591,0.009110063593051,0.009109430745399,-5.463609508174E-05,29.307601473346,0.009460036051126,0.25523740218208,0.9835064245674,0.009091530069921
7,0.009112652784367,0.009057886165907,0.097699813795231,0.097772693796495,3.63297540259,0.009110578093582,0.009112652784367,0.009112019776825,-5.4133610917398E-05,29.235941816568,0.009460144675526,0.25521208669814,0.98347800074584,0.009097849622582
7.0096867002273,0.009124102983807,0.009071561280865,0.097611685653224,0.097684096465577,3.6374433177096,0.009122022575564,0.009124102983807,0.009123469204836,-5.1907923970184E-05,28.974370618944,0.009460638531026,0.25509695627771,0.98334879909687,0.009109900824377
7.0217904974794,0.009138497519405,0.009088665804141,0.097501421260659,0.097573207028745,3.643058680587,0.009136409590504,0.009138497519405,0.009137862672843,-4.9196868701626E-05,28.654391282996,0.009461256404524,0.25495283388718,0.9831872165381,0.009123724384954
7.0338889840103,0.009152911973199,0.009105539373456,0.097391038004076,0.097462164153017,3.6486804137318,0.009150816319,0.009152911973199,0.009152276014308,-4.6736640851622E-05,28.312871361799,0.00946187491432,0.25480847448502,0.98302554854108,0.009137581372873
7.0459822234406,0.009167357391451,0.009122051531206,0.09728053504472,0.097350979279916,3.6543138587797,0.009165253945319,0.009167357391451,0.009166720297531,-4.4668766325327E-05,27.950731771,0.00946249407061,0.2546638765703,0.98286380294143,0.009150984389929
7.0580702853128,0.009181846095622,0.009138119397805,0.097169917379223,0.097239672166338,3.6599649256066,0.009179734814421,0.009181846095622,0.009181207789542,-4.3088391737387E-05,27.568962135855,0.009463113852056,0.25451904628039,0.98270199407305,0.009163666815142
7.0701530716173,0.009196391057752,0.009153720494523,0.09705919475133,0.097128268313973,3.6656397499311,0.009194271810516,0.009196391057752,0.009195751353287,-4.2030858763837E-05,27.168632572094,0.009463734210765,0.25437399598666,0.98254013985656,0.009175760687587
7.0822305730481,0.0092110055447,0.009168894886928,0.096948374488497,0.097016790229112,3.6713444927329,0.009208878059325,0.0092110055447,0.009210364149328,-4.1469262400324E-05,26.750883675943,0.009464355111175,0.25422873491995,0.98237825122242,0.009187783415326
7.0943029012719,0.0092257024254,0.009183735328243,0.096837456551458,0.096905251105469,3.6770850211744,0.009223566295743,0.0092257024254,0.009225058997857,-4.1323669614647E-05,26.316913757338,0.009464976556784,0.25408326266726,0.98221632617564,0.009200440722668
7.1063701891648,0.009240493416784,0.009198368642864,0.096726432184516,0.096793652522399,3.6828665519541,0.009238348122448,0.009240493416784,0.009239847640592,-4.147899772797E-05,25.867963875197,0.009465598597175,0.2539375673724,0.98205435029123,0.009214359155981
7.1184325907878,0.009255388666599,0.009212934057049,0.096615284883678,0.096681984963262,3.6886934092412,0.009253233546344,0.009255388666599,0.009254740291617,-4.1806234567894E-05,25.405294961892,0.009466221322698,0.25379162697467,0.98189230111518,0.009229891387028
7.1304902801807,0.009270396566493,0.009227563870583,0.096503993720203,0.096570231172951,3.6945688808726,0.009268230720609,0.009270396566493,0.009269745393222,-4.2181522639392E-05,24.93016308666,0.009466844846433,0.25364541354708,0.98173015561146,0.0092470782686
7.1425434492905,0.009285523749335,0.009242370070835,0.09639253712206,0.096458370329678,3.7004951910972,0.009283345900336,0.009285523749335,0.009284869568148,-4.2499497312953E-05,24.443795774607,0.009467469283906,0.25349889825147,0.98156789699609,0.009265749415981
7.1545923054638,0.009300775228242,0.009257437657839,0.096280895440009,0.096346381184131,3.7064735950157,0.00929858360518,0.009300775228242,0.009300117752502,-4.2680094662751E-05,23.947371900946,0.009468094739655,0.25335205471176,0.98140551796054,0.009285667528063
7.1666370689752,0.009316154678787,0.009272823140461,0.096169051770588,0.096234243481919,3.7125045883857,0.009313946985725,0.009316154678787,0.009315493511363,-4.2670370902499E-05,23.442006994276,0.009468721303447,0.25320486010421,0.98124301949109,0.00930661454653
7.1786779710149,0.009331664899705,0.009288555772296,0.096056991736512,0.096121938277602,3.7185882166315,0.009329438388834,0.009331664899705,0.009330999549482,-4.2443777185797E-05,22.92874492077,0.009469349052166,0.25305729487807,0.98108040680638,0.009328373938487
7.1907152524447,0.009347308474393,0.009304639627383,0.095944703474132,0.096009448374418,3.724724457357,0.009345060094839,0.009347308474393,0.009346638409541,-4.1998782157984E-05,22.40855599391,0.009469978050373,0.25290934274839,0.98091768509448,0.009350639948388
7.20274916346,0.009363088595975,0.00932105589897,0.095832178705057,0.095896759806026,3.7309136401957,0.00936081515801,0.009363088595975,0.009362413301658,-4.1357402688373E-05,21.882340682084,0.009470608344633,0.25276099211845,0.98075485726676,0.009372934044367
7.2147799641122,0.009379009943392,0.009337765992884,0.095719414804043,0.09578386432496,3.7371568568575,0.009376708237981,0.009379009943392,0.009378328951872,-4.0562958988577E-05,21.350937399955,0.009471239952073,0.25261223882206,0.98059192437291,0.009394606498755
7.2268077268748,0.009395079178792,0.009354716207828,0.095606418705828,0.095670763764433,3.7434562024183,0.009392746020846,0.009395079178792,0.009394392057172,-3.9675849344253E-05,20.815141275534,0.009471872838357,0.25246309130356,0.98042889031041,0.009414953628021
7.2388322192637,0.009411305242751,0.00937184508911,0.095493208667586,0.095557472253508,3.7498149276462,0.009408937445687,0.009411305242751,0.009410611547217,-3.8766458106404E-05,20.275720295755,0.009472506907351,0.25231357298355,0.9802657650892,0.00943341626203
7.2508537152078,0.009427700515157,0.009389094454489,0.095379804892253,0.095444007202128,3.7562379222794,0.009425294833918,0.009427700515157,0.00942699973832,-3.7905283830523E-05,19.733387819833,0.009473142052836,0.25216370990853,0.9801025533978,0.00944977256189
7.2628725335563,0.009444279848088,0.009406419492757,0.095266229792397,0.095330389737344,3.7627313453086,0.009441832944394,0.009444279848088,0.009443571390771,-3.715189801444E-05,19.29612789154,0.009473778155993,0.25201353110815,0.97993925787256,0.009464231868937
7.2748890131073,0.009461059819471,0.009423798026423,0.095152503043678,0.095216639628284,3.7693023045326,0.009458568282862,0.009461059819471,0.009460343003895,-3.6544977471167E-05,19.164481386669,0.009474415112047,0.25186306205778,0.97977587497486,0.009477379310231
7.2869035128409,0.009478057834523,0.009441235886209,0.09503863707248,0.095102770320319,3.7759584231808,0.009475518259686,0.009478057834523,0.009477331951717,-3.6096065507997E-05,19.243146045169,0.009475052854693,0.2517123186927,0.97961239105704,0.009489991893093
7.2989164112518,0.009495291229201,0.009458766466503,0.094924634763948,0.094988785931442,3.7827073556676,0.009492700317863,0.009495291229201,0.009494555591823,-3.5789125319745E-05,19.559641448087,0.009475691368492,0.25156130434276,0.97944878078431,0.009502812606826
7.3109281047641,0.009512776527958,0.00947644381884,0.09481048989141,0.094874680874562,3.7895563418358,0.009510131173822,0.009512776527958,0.009512030494595,-3.5586675754721E-05,19.871603752972,0.00947633068653,0.25141001026399,0.97928500846709,0.009516387830817
7.3229390053,0.00953052892966,0.009494330210628,0.094696189503713,0.094760441564683,3.7965118832443,0.009527826265532,0.00953052892966,0.009529771883515,-3.5441672886702E-05,20.177540139904,0.009476970877528,0.25125841876935,0.97912103128666,0.009531030264081
7.3349495371352,0.009548562021825,0.009512480576416,0.094581716761304,0.094646048916739,3.8035796005356,0.009545799446984,0.009548562021825,0.009547793316662,-3.5312740246401E-05,20.476034935348,0.0094776120307,0.25110650696641,0.97895680253555,0.009546888958113
7.3469601332053,0.009566887694182,0.009530927370935,0.094467052934302,0.094531480480423,3.8107642926424,0.009564062928942,0.009566887694182,0.009566106604213,-3.5179233277727E-05,20.765812718307,0.009478254245382,0.25095424939525,0.97879227344314,0.009564042406148
7.3589712310548,0.009585516242442,0.009549669712595,0.094352178285125,0.094416711930116,3.8180701755589,0.009582627451385,0.009585516242442,0.009584721953177,-3.505224058158E-05,21.045786002215,0.009478897626839,0.2508016191935,0.97862739362077,0.009582526520592
7.3709832686317,0.009604456687735,0.00956867016135,0.094237072616478,0.094301718536719,3.8255012418977,0.00960150267157,0.009604456687735,0.009603648340018,-3.4978178668504E-05,21.315079905203,0.009479542283852,0.25064858882039,0.97846211155933,0.009602271542577
7.3829966801561,0.009623717339659,0.009587860905545,0.094121716576868,0.094186477451145,3.8330616627246,0.009620697743947,0.009623717339659,0.009622894105514,-3.5033199968927E-05,21.573028612483,0.009480188321945,0.25049513179151,0.97829637683824,0.009623005493221
7.3950116991857,0.00964330627183,0.009607158419618,0.094006095982745,0.094070972766908,3.8407560339452,0.009640221736283,0.00964330627183,0.009642467422871,-3.5309003252839E-05,21.819138007197,0.009480835819573,0.25034122843663,0.97813014711531,0.00964422017807
7.4070240318352,0.009663224983543,0.009626476970555,0.093890246401821,0.093955240343483,3.848586804948,0.009660077196327,0.009663224983543,0.00966236992868,-3.589295812516E-05,22.052943292041,0.009481484578628,0.25018692532028,0.97796345314979,0.009665275706488
7.4190323465674,0.00968348128965,0.009645761333291,0.093774182729164,0.093839297185258,3.8565591576474,0.009680272879887,0.00968348128965,0.009682609568941,-3.6848235649727E-05,22.274082976804,0.009482134518661,0.25003224155985,0.97779629810093,0.009685615305072
7.4310374094311,0.009704089039967,0.009665000760855,0.093657906308553,0.093723147811264,3.8646806833827,0.0097008234064,0.009704089039967,0.009703200316002,-3.8199555146952E-05,22.482177216098,0.009482785636436,0.24987717824103,0.97762866745635,0.00970497258902
7.4430400227687,0.009725065226204,0.009684231381342,0.093541421275115,0.093606799569565,3.8729600453285,0.009721746375787,0.009725065226204,0.009724159311247,-3.9927929905505E-05,22.687826385077,0.009483437913576,0.24972174017643,0.97746055163198,0.009723464733146
7.4550410221702,0.009746430195347,0.00970353168937,0.093424729980672,0.093490257052906,3.8814069028976,0.009743062621988,0.009746430195347,0.009745507124392,-4.1975435022763E-05,23.235684119229,0.009484091341281,0.24956592980703,0.97729193811868,0.009741521404826
7.4670412702871,0.009768207608102,0.00972301014735,0.093307829306778,0.09337351763931,3.8900317845839,0.009764796209827,0.009768207608102,0.009767267736733,-4.4257589383118E-05,24.035431522692,0.00948474594024,0.24940974226732,0.97712280500261,0.009759690936737
7.4790416475257,0.009790424119424,0.009742789345701,0.093190709333805,0.093256569776002,3.8988459022816,0.009786974124202,0.009790424119424,0.009789468203769,-4.6678858067051E-05,24.794332021537,0.009485401767691,0.24925316358247,0.97695311846968,0.009778430581287
7.4910430400168,0.009813108718234,0.009762991413997,0.093073354550452,0.093139394222989,3.9078608907462,0.009809625594405,0.009813108718234,0.009812137938475,-4.9146524477586E-05,25.506959294355,0.009486058910675,0.24909617225809,0.97678283487367,0.009795438709961
7.5,0.009830452717193,0.009778493008632,0.092985617197909,0.093051792056202,3.9147630014814,0.009826948419096,0.009830452717193,0.009829471791702,-5.097878306954E-05,26.008443373655,0.009486550206985,0.24897873697421,0.97665534666032,0.009804920210365
7.5024008216171,0.009835031889184,0.009782597611854,0.092962077333514,0.09302828824381,3.9165866747053,0.00983152258382,0.009835031889184,0.009834048474431,-5.1450862576435E-05,26.13439896243,0.009486682021299,0.24894721975219,0.97662111428832,0.009817267848014
7.5144066076221,0.009858713939366,0.009803928579814,0.092844213316577,0.092910600643674,3.9260257877185,0.009855182500401,0.009858713939366,0.009857718953945,-5.3790374131226E-05,26.744244469163,0.009487342013711,0.24878935309022,0.97644953193796,0.009838404423383
7.5264143067908,0.009882947821577,0.009825963830748,0.092726076715961,0.092792628741359,3.9356974657117,0.009879400034726,0.009882947821577,0.009881943266694,-5.5979435946733E-05,27.354807739152,0.009488003528941,0.24863102074622,0.97627723938559,0.009860249300263
7.5384223716676,0.009907753080321,0.009848765556821,0.092607674202662,0.09267437195064,3.9456088610358,0.009904194956341,0.009907753080321,0.00990674103449,-5.7975477668438E-05,28.000827094186,0.009488666528328,0.2484722307793,0.97610423350809,0.009882795378983
7.5504289940923,0.009933143146192,0.009872381934607,0.092489015210046,0.092555832683137,3.9557649451286,0.009929581148082,0.009933143146192,0.009932125702842,-5.9743768234545E-05,28.70262347653,0.009489330958558,0.24831299497482,0.97593051997338,0.009906075794881
7.562433636991,0.009959127496315,0.009896850204821,0.092370096307601,0.092437000859243,3.9661694559405,0.009955568811165,0.009959127496315,0.009958106731689,-6.1256526867534E-05,29.353110614408,0.009489996839467,0.24815330786646,0.97575608926019,0.009930079006692
7.5744369143658,0.009985711434902,0.009922195674694,0.09225090281493,0.092317855481276,3.9768247966293,0.009982164206978,0.009985711434902,0.009984689385584,-6.2493710890857E-05,29.949986014939,0.009490664255172,0.24799314885017,0.97558091663145,0.00995466647847
7.5864380499192,0.010012890917396,0.009948424625398,0.092131435513133,0.092198391246321,3.9877298570483,0.010009364352635,0.010012890917396,0.010011869541322,-6.3444915923345E-05,30.491599543638,0.009491333204504,0.2478325180616,0.97540499845435,0.009979569947576
7.5984376984234,0.010040659823843,0.009975528791694,0.092011684181539,0.092078592056779,3.9988827793168,0.010037164119291,0.010040659823843,0.010039640931372,-6.4112139678791E-05,30.977064029242,0.009492003748946,0.24767140082717,0.97522831045201,0.010004496384524
7.6104367685005,0.010069008931243,0.010003482448873,0.091891639528335,0.091958443031086,4.0102804122924,0.010065555033991,0.010069008931243,0.010067994098352,-6.4511649478714E-05,31.40613722928,0.009492675945324,0.24750978368317,0.97505082301911,0.010029298823851
7.6224361597663,0.01009792681725,0.010032241829229,0.091771294047626,0.091837931647811,4.0219185999994,0.01009452607053,0.01009792681725,0.010096917312149,-6.4675482919884E-05,31.779150515832,0.009493349840237,0.24734765553451,0.97487250163097,0.010054123109985
7.6344351789133,0.010127397281546,0.010061741474846,0.091650654431923,0.091717060687785,4.0337911457136,0.010124061031016,0.010127397281546,0.010126394039138,-6.4652564291176E-05,32.096906412656,0.009494025399703,0.24718502440065,0.9746933261403,0.010079432100138
7.6464314707944,0.010157399682498,0.010091894207339,0.091529738622454,0.091595845983201,4.0458900010736,0.010154138907163,0.010157399682498,0.010156403342405,-6.4509135066045E-05,32.360642635405,0.009494702524918,0.24702191349818,0.97451328923844,0.010105872185455
7.6584258053644,0.010187921453776,0.010122605306563,0.09140852541034,0.091474266600378,4.0582103790127,0.010184746474129,0.010187921453776,0.010186932446833,-6.4327140269778E-05,32.577713165784,0.009495381334143,0.24685829323769,0.97433232546044,0.010134024722903
7.6704176503404,0.01021894728502,0.010153766550753,0.09128699975688,0.091352310812804,4.0707464159172,0.010215867464361,0.01021894728502,0.010217965918064,-6.4199367311057E-05,32.786212203803,0.009496061909096,0.24669414228538,0.97415038326797,0.010164168550392
7.6824065102243,0.010250461791331,0.010185268007507,0.091165142964293,0.091229966514833,4.083492198727,0.010247485217281,0.010250461791331,0.010249488288665,-6.4220281158374E-05,32.94223729434,0.009496744350647,0.24652943429983,0.97396741519021,0.010196188199403
7.6943933699496,0.010282452415952,0.010217013659364,0.091042922686614,0.091107210987765,4.0964428441801,0.010279585555512,0.010282452415952,0.010281486901865,-6.4473242501514E-05,33.048041697499,0.009497428835707,0.24636412439939,0.97378336638605,0.010229663715479
7.7063792122202,0.010314904062155,0.010248929796276,0.090920311550839,0.090984028900292,4.1095922248212,0.010312151396846,0.010314904062155,0.010313946505054,-6.5016708778267E-05,33.106052369117,0.009498115513864,0.24619817431064,0.97359820440286,0.01026408170569
7.7183650071647,0.010347797072176,0.010280974163019,0.090797288372221,0.090860412427842,4.1229320699787,0.010345160784493,0.010347797072176,0.01034684723668,-6.5873073661423E-05,33.11880449829,0.009498804501239,0.24603155403623,0.97341192095495,0.010299045510425
7.7303517014405,0.010381105092706,0.010313138867001,0.090673836862355,0.090736358593748,4.1364510565615,0.010378584857098,0.010381105092706,0.010380162538148,-6.7023671147303E-05,33.370695597871,0.009499495888003,0.24586424013041,0.9732245280293,0.010334371828114
7.7423399704182,0.010414792532082,0.010345444975724,0.090549945633164,0.090611867881343,4.1501337587539,0.010412385424046,0.010414792532082,0.010413856665006,-6.8411689282036E-05,33.629364792301,0.009500189738312,0.24569621572607,0.9730360545217,0.010370039679941
7.7543276830081,0.010448806042702,0.010377924138736,0.090425632577935,0.090486967542708,4.1639571791674,0.010446506524709,0.010448806042702,0.010447876196967,-6.9952058230954E-05,33.83221843431,0.009500885953485,0.24552750365683,0.97284657922504,0.01040606165234
7.7663148697566,0.010483088042564,0.010410616594727,0.090300893173592,0.090361658865068,4.177896249325,0.010480888064895,0.010483088042564,0.010482163551071,-7.1546956343689E-05,33.979183190022,0.00950158456115,0.2453580963593,0.97265614763498,0.010442373019561
7.7783024703618,0.010517574029247,0.010443552589554,0.090175714176463,0.090235930684571,4.1919227853898,0.010515463169746,0.010517574029247,0.010516654254234,-7.3101664679928E-05,34.392718216207,0.009502285638107,0.24518797438763,0.97246478827692,0.010478804698126
7.7902914068477,0.010552191320348,0.01047673757411,0.090050084452489,0.090109770545561,4.2060050729157,0.010550156989434,0.010552191320348,0.010551275640312,-7.4538066201647E-05,34.997414395685,0.009502989249217,0.24501712110584,0.97227252561233,0.010515159389843
7.8022825690798,0.010586860997656,0.010510144785703,0.089923995470349,0.089983165908915,4.2201088125628,0.01058488876327,0.010586860997656,0.010585948773518,-7.5803987814689E-05,35.579346448303,0.009503695444167,0.24484552336844,0.97207937833257,0.010551334178523
7.8142768004364,0.010621500214999,0.01054371317727,0.089797440327091,0.089856104168813,4.2341982523757,0.010619574285089,0.010621500214999,0.010620590766448,-7.6877589178396E-05,36.376012625148,0.009504404262491,0.24467317020479,0.97188535680149,0.010587405743594
7.8262748846582,0.010656024603595,0.010577350172615,0.089670411741289,0.089728571734714,4.2482373566994,0.010654128465072,0.010656024603595,0.010655117216919,-7.7767044303601E-05,37.35419230857,0.009505115744493,0.24450005009037,0.97169046044347,0.010623618048132
7.8382775348275,0.010690350526871,0.010610938282446,0.089542900170325,0.089600553169568,4.2621908662336,0.010688467688228,0.010690350526871,0.010689444495177,-7.8506212730415E-05,38.255363006926,0.009505829941713,0.24432614837593,0.97149467676832,0.010660266525506
7.850285385236,0.010724396973059,0.0106443445417,0.089414893284572,0.089472031488275,4.276025134678,0.010722511716885,0.010724396973059,0.010723491650094,-7.9147108393601E-05,39.070178407504,0.009506546920095,0.24415144655804,0.97129798362593,0.010697529039672
7.862298986618,0.010758086924845,0.010677431762635,0.089286377434917,0.089342990171146,4.2897086754962,0.010756184965214,0.010758086924845,0.01075718176451,-7.9750001875409E-05,39.790590076947,0.009507266752299,0.24397592426975,0.97110035520964,0.010735324178734
7.8743183662843,0.010791346919785,0.010710069358149,0.089157345497772,0.089213421262285,4.3032119221672,0.010789415886354,0.010791346919785,0.01079044147912,-8.0372120970874E-05,40.410065638789,0.009507989474511,0.24379956999931,0.97090177802714,0.010773268383519
7.8863424308564,0.010824105620118,0.010742143236891,0.089027807023076,0.089083335474679,4.3165065759038,0.010822135346606,0.010824105620118,0.010823199521479,-8.1056284588463E-05,40.923773095032,0.009508715030409,0.24362239500653,0.97070227007116,0.010810763115358
7.8983717651049,0.010856301106654,0.010773572487612,0.08889776074008,0.088952734231105,4.32956851782,0.010854283747473,0.010856301106654,0.010855393976039,-8.1821488427272E-05,41.328838721266,0.009509443425809,0.24344439575952,0.97050184112587,0.010847167489494
7.9104070762334,0.010887875677433,0.010804309954386,0.088767211704481,0.088821626345938,4.3423756875937,0.01088580574242,0.010887875677433,0.010886967089895,-8.2657135508661E-05,42.069738983532,0.009510174632998,0.2432655773765,0.97030052046862,0.010881970018559
7.9224490112658,0.010918774511369,0.010834340998978,0.088636171728493,0.088690027833823,4.354907554266,0.010916648897949,0.010918774511369,0.010917863971313,-8.3522972335371E-05,42.740937625926,0.009510908588331,0.24308595424732,0.97009835728183,0.010914884579416
7.9344981469699,0.010948945157181,0.010863676619489,0.088504656803001,0.088557958719017,4.3671448967737,0.010946763213331,0.010948945157181,0.010948032121445,-8.435550195635E-05,43.299032515706,0.009511645206414,0.24290554653061,0.96989541468039,0.010945835885779
7.9465549831108,0.010978337653549,0.010892341493512,0.088372684653301,0.088425440113677,4.3790697626025,0.010976101236804,0.010978337653549,0.01097742157945,-8.5080085938429E-05,43.74249324418,0.009512384393328,0.24272437681906,0.969691762303,0.010974869350866
7.9586176580257,0.011006900141269,0.010920354388213,0.088240298372088,0.088292517711413,4.3906634887287,0.01100461359414,0.011006900141269,0.011005980527393,-8.5626139180006E-05,44.071658709893,0.009513125913723,0.2425425026287,0.96948750795183,0.011002065347192
7.9706758882797,0.011034567403314,0.010947701735979,0.088107632934862,0.088159328604492,4.4019017479079,0.011032237353727,0.011034567403314,0.011033643798336,-8.5942062357295E-05,44.288669320625,0.009513869017626,0.24236010801403,0.96928289488958,0.011027556224899
7.9827288279271,0.011061304893124,0.010974370154753,0.087974718465225,0.088025904085618,4.4127720979736,0.011058939737458,0.011061304893124,0.011060376863158,-8.6006708404788E-05,44.557455235981,0.009514613541736,0.24217723326141,0.96907799370639,0.011051618424712
7.9947770212121,0.011087090043756,0.011000324638051,0.087841566430332,0.087892256732115,4.4232661431384,0.011084699262488,0.011087090043756,0.011086157130438,-8.5832492387096E-05,44.972222156183,0.009515359425971,0.24199389307767,0.96887283263511,0.011068272738715
8,0.01109806779708,0.011011441821549,0.087783757076599,0.087834237563256,4.4277370100603,0.011095668889841,0.01109806779708,0.011097132593161,-8.5690771611564E-05,45.114089671888,0.009515683269208,0.24191425075372,0.96878379240955,0.011078959568398
8.0060216068556,0.011110292333916,0.011023862893028,0.087717043937709,0.08776728654096,4.432719048611,0.011107886450613,0.011110292333916,0.011109354409489,-8.5491516461112E-05,45.246206113744,0.009516056998172,0.24182230933437,0.96868106102848,0.011096168591858
8.0180620342753,0.011134208096487,0.011048268820172,0.087583441325142,0.087633222593523,4.4424727109621,0.011131795016988,0.011134208096487,0.011133264299877,-8.4995479704101E-05,45.422183675007,0.009516805467391,0.24163807829775,0.96847539104955,0.011119710070284
8.0300991234457,0.011157161877644,0.011071775239485,0.087449592383477,0.08749893464755,4.4518429163052,0.011154749692819,0.011157161877644,0.011156211716351,-8.4436476866301E-05,45.482121218532,0.009517555345467,0.24145336662729,0.96826940847803,0.011144609809841
8.0421333126319,0.011179169388591,0.011094324614667,0.087315476040619,0.087364406116761,4.4608333741049,0.011176764359477,0.011179169388591,0.011178212452845,-8.3887838177818E-05,45.432958924916,0.009518306745707,0.24126814410612,0.96806305690396,0.011171290835583
8.0541650301933,0.011200254728922,0.011115877098642,0.087181066224489,0.087229615951755,4.4694507441791,0.011197860816083,0.011200254728922,0.01119929071269,-8.3413614047432E-05,45.282743393333,0.009519059807955,0.24108237350816,0.96785627656378,0.011199714928412
8.0661947007627,0.011220449219702,0.011136414184046,0.087046337343429,0.087094543649023,4.477704420769,0.011218067771404,0.011220449219702,0.011219477895086,-8.3063711039536E-05,45.040362308765,0.009519814668944,0.24089601815365,0.96764901838223,0.01122940459726
8.0782227263427,0.011239790079125,0.011155938375007,0.086911269777685,0.086959174328651,4.4856062578063,0.01123741969065,0.011239790079125,0.011238811236619,-8.2872861611871E-05,44.715276044524,0.009520571432626,0.24070904951509,0.96744125641809,0.011259595362527
8.0902478472463,0.011258316624973,0.011174468000912,0.086775871782125,0.086823520413287,4.4931692690868,0.011255953180525,0.011258316624973,0.011257330010377,-8.2862009465475E-05,44.317310759397,0.009521330048425,0.24052147760249,0.96723302321306,0.011289444139796
8.1022691391182,0.011276072309227,0.011192037712455,0.086640158079049,0.086687600068669,4.5004086707109,0.011273709214716,0.011276072309227,0.011275077584347,-8.3039871891939E-05,43.856363012863,0.00952209043181,0.24033332142263,0.96702437580994,0.011318207440005
8.1142867217302,0.011293104337141,0.011208698175591,0.086504140586119,0.086551427920829,4.5073418636128,0.01129073292865,0.011293104337141,0.011292101079493,-8.3402903901662E-05,43.342110828631,0.009522852516525,0.24014459614452,0.96681537783625,0.011345330696646
8.1263009994831,0.011309461209258,0.011224516212371,0.086367834631931,0.086415021230386,4.5139874860601,0.011307071311599,0.011309461209258,0.011308448947722,-8.393273535122E-05,42.783815091139,0.009523616219679,0.23995532171904,0.96660610332536,0.011370450607046
8.1383124431297,0.011325191465138,0.011239577694928,0.086231259105228,0.086278399797023,4.5203648835242,0.011322772073469,0.011325191465138,0.011324169734088,-8.459203916072E-05,42.190152762478,0.009524381440502,0.2397655231057,0.96639662997598,0.011393351235273
8.1503215599851,0.01134034295877,0.011253989969791,0.086094435018869,0.086141584053529,4.5264937454631,0.011337883015752,0.01134034295877,0.011339311349642,-8.5321379851018E-05,41.569086929424,0.009525148067752,0.23957522829495,0.96618702979236,0.011413923978016
8.1623289024179,0.01135496238859,0.011267880504561,0.085957384125163,0.086004593076363,4.5323938284845,0.011352451629622,0.01135496238859,0.011353920583213,-8.6040078651874E-05,40.927779016801,0.009525915986626,0.23938446639268,0.96597736066596,0.011432167513573
8.1743350730914,0.011369094922191,0.011281389393734,0.085820127570827,0.085867442693843,4.5380847333829,0.011366524759155,0.011369094922191,0.011368042703748,-8.6653310013887E-05,40.272543897462,0.009526685085376,0.23919326575084,0.96576765972284,0.011448231357261
8.1863407263614,0.011382783742825,0.01129465520111,0.085682684074597,0.085730143414005,4.5435856882724,0.011380148150624,0.011382783742825,0.011381720993288,-8.7065792178085E-05,39.60884397778,0.00952745526459,0.2390016514233,0.9655579381864,0.011462470390367
8.1983462902741,0.011396069000306,0.011307795504812,0.085545070653728,0.085592701398226,4.5489151320951,0.011393365359214,0.011396069000306,0.011394995701056,-8.72001962439E-05,38.941330921007,0.00952822643236,0.23880964616716,0.96534818260118,0.011475456811356
8.2103494651083,0.011408983936767,0.011320883615833,0.085407328739319,0.085455145383888,4.5540891832828,0.011406213772091,0.011408983936767,0.011407900187042,-8.7016571208992E-05,38.274035596927,0.009528998357444,0.23861730691537,0.96513839718833,0.011487912762805
8.2223498861984,0.011421558169112,0.011333936479833,0.085269468948719,0.085317472922919,4.5591229462462,0.011418727647038,0.011421558169112,0.011420464213449,-8.6527733615267E-05,37.61017409517,0.009529770978718,0.23842464770338,0.96492852467758,0.01150056367011
8.2343480912367,0.011433813858434,0.011346904689363,0.085131482827749,0.085179663835794,4.5640288843577,0.011430933960755,0.011433813858434,0.011432710107424,-8.5805418061087E-05,36.952279366963,0.009530544339839,0.23823165592584,0.96471847130817,0.011513964080206
8.2463446675442,0.011445761785676,0.011359674468032,0.084993354679059,0.085041693728845,4.5688150577797,0.011442848067009,0.011445761785676,0.011444648800677,-8.4974332644284E-05,36.302331353075,0.009531318523827,0.23803830879232,0.96450813317792,0.011528378518385
8.2583402608671,0.011457398287287,0.011372083290836,0.08485506493868,0.084903538692061,4.5734836125702,0.011454470162619,0.011457398287287,0.011456276708539,-8.4193417702437E-05,35.661837796608,0.009532093635193,0.23784457801777,0.96429741004842,0.011543772994951
8.2703355833786,0.011468702544305,0.011383945900582,0.084716593658606,0.084765179403214,4.5780293623576,0.011465782138521,0.011468702544305,0.011467572966809,-8.3627066226758E-05,35.031911450711,0.009532869781421,0.23765043468451,0.9640862183746,0.011559912916575
8.2823314196456,0.011479634784556,0.011395085386634,0.084577922835998,0.084626603187501,4.5824387500533,0.011476745457313,0.011479634784556,0.011478497610912,-8.3412224277899E-05,34.413342109674,0.009533647060611,0.23745585250877,0.96387450025309,0.011576503661683
8.2943286293811,0.011490135965205,0.011405362158347,0.084439037093565,0.084487803531291,4.586689473972,0.011487300679986,0.011490135965205,0.011488991274879,-8.3629116532321E-05,33.806662636241,0.009534425557923,0.23726080880691,0.96366222637432,0.011593289571232
8.3063281461213,0.01150012939219,0.011414693770751,0.084299923221281,0.084348777756641,4.5907509956708,0.011497369112299,0.01150012939219,0.011498976856145,-8.4283085394605E-05,33.212208544885,0.009535205347988,0.23706528386541,0.96344939314787,0.011610060168455
8.3183309714707,0.011509524489875,0.01142306075004,0.084160569696783,0.084209524340089,4.5945860260289,0.01150685676279,0.011509524489875,0.011508363335605,-8.5302585565029E-05,32.630170867908,0.009535986497173,0.23686926027774,0.96323601588516,0.011626577034709
8.3303381651303,0.01151822258978,0.011430497215258,0.084020967134729,0.084070041286265,4.5981529363286,0.011515660446001,0.01151822258978,0.011517051600498,-8.655438524004E-05,32.111701998718,0.009536769060513,0.23667272358643,0.96302212048185,0.011642488242993
8.3423508314408,0.011526124240246,0.011437069120659,0.083881109808442,0.083930326147384,4.6014088940926,0.011523675503624,0.011526124240246,0.011524941766402,-8.7872645743207E-05,31.751006922373,0.009537553072643,0.23647566443991,0.9628077354575,0.011657305555417
8.3543701035291,0.011533137248309,0.011442846201986,0.083740997481155,0.083790377251618,4.6043134080516,0.011530804336609,0.011533137248309,0.011531941221816,-8.9095019830684E-05,31.399577748776,0.00953833853705,0.23627808119693,0.96259288514572,0.011670477676899
8.3663932410602,0.011539182742074,0.011447873838903,0.083600681722992,0.083650240375569,4.6068311550788,0.011536962980844,0.011539182742074,0.011537970709488,-9.0096870584581E-05,31.057109209586,0.009539125165967,0.23608004535608,0.96237765368562,0.011681539269535
8.3784172640422,0.011544204971086,0.011452157577402,0.08346022262635,0.083509966822967,4.6089364371637,0.011542091516438,0.011544204971086,0.011542974164097,-9.0816586694555E-05,30.723432894493,0.009539912622591,0.23588164069627,0.96216211562741,0.011690264435965
8.3904417207991,0.011548177251393,0.011455660108558,0.083319653547163,0.083369580108312,4.6106160847223,0.011546160548778,0.011548177251393,0.011546924715999,-9.1264607440092E-05,30.398444178415,0.009540700718426,0.23568291346236,0.96194628336216,0.011696741402654
8.4024645074212,0.011551102611445,0.011458311274654,0.083179026121105,0.083229122887,4.6118700718025,0.01154917215751,0.011551102611445,0.011549825414749,-9.1514140095422E-05,30.082219486138,0.009541489160702,0.23548393592926,0.96173018196243,0.011701336030478
8.4144863523446,0.011553015063347,0.011460033465335,0.08303835447395,0.083088602809109,4.6127122381624,0.01155116127968,0.011553015063347,0.011551710547302,-9.167708196684E-05,29.774889013228,0.009542277865195,0.23528472747425,0.96151377213184,0.011704559722444
8.4265082122872,0.01155397595462,0.011460771219036,0.082897643896277,0.082948021981487,4.6131687153409,0.01155219180119,0.01155397595462,0.01155264201283,-9.1870793794063E-05,29.476697817495,0.009543066795758,0.23508529501194,0.96129700376462,0.011706899371366
8.4385311366788,0.011554069451063,0.011460520365262,0.082756892730275,0.082807378808811,4.6132757494854,0.011552351509738,0.011554069451063,0.011552704779047,-9.2184413784247E-05,29.187992128179,0.009543855954288,0.23488563561909,0.96107982745466,0.011708682040581
8.4505556725392,0.011553396441806,0.011459348132216,0.0826161012632,0.082666676062881,4.6130766776183,0.011551745268009,0.011553396441806,0.01155200071847,-9.2652586254284E-05,28.909209967584,0.009544645331523,0.23468574912451,0.9608622143151,0.011710022859099
8.4625804890664,0.011552067581488,0.011457398930342,0.08247529038679,0.082525938218371,4.6126184590562,0.011550487266706,0.011552067581488,0.011550641553422,-9.3242623080016E-05,28.640880792002,0.009545434803112,0.23448566464611,0.96064418762792,0.011710863733892
8.4746072008906,0.011550194985159,0.011454882182592,0.08233444720345,0.082385155643109,4.6119477572147,0.011548692078726,0.011550194985159,0.011548740425559,-9.3858242967333E-05,28.383481142971,0.009546224435114,0.23428536332636,0.96042573783117,0.011711066734684
8.4866378954151,0.011547884525042,0.011452046138287,0.082193554937009,0.082244313275864,4.6111074075291,0.011546466523457,0.011547884525042,0.011546404091987,-9.4357953699745E-05,28.137457523277,0.009547014316589,0.23408482071963,0.96020686476051,0.011710505500088
8.4986735003909,0.01154522980418,0.011449143203012,0.082052611918743,0.082103408896472,4.6101338242495,0.01154390351331,0.01154522980418,0.01154372681004,-9.4583607027585E-05,27.903216315337,0.009547804453261,0.23388403382694,0.95998760141444,0.011709871222307
8.5,0.011544899393495,0.011448810051434,0.082037078779144,0.082087879220958,4.6100122131275,0.011543583944763,0.011544899393495,0.011543394056278,-9.4584004843845E-05,27.877198371794,0.00954789153125,0.23386189482847,0.95996341933405,0.011709103889163
8.5096310586275,0.011542579888031,0.01144662967695,0.081924307713112,0.081975127645661,4.6091560827739,0.011541341180526,0.011542579888031,0.011541059541238,-9.4429864288063E-05,27.700545812062,0.009548523708372,0.23370110214133,0.95978776231594,0.011707089098033
8.5216737011455,0.011539466516607,0.011444157551151,0.081783323424178,0.081834150740957,4.6079999369291,0.011538325601039,0.011539466516607,0.011537930606566,-9.3773055414877E-05,27.489581641671,0.009549314014929,0.23349992637283,0.95956794576859,0.01170401747181
8.5337167315912,0.01153618293188,0.01144206723168,0.081642371585428,0.081693181915941,4.6067706702142,0.011535137782115,0.01153618293188,0.011534634780857,-9.2567549177325E-05,27.29089670627,0.009550104106584,0.23329862349276,0.95934796905637,0.011699993784311
8.5457596196017,0.01153275611569,0.011440356226816,0.08150146987056,0.081552232834386,4.6054752118099,0.011531800919212,0.01153275611569,0.011531198346847,-9.0842120031634E-05,27.151336361883,0.009550893884732,0.23309721844552,0.95912787719001,0.011694936195536
8.5578040499223,0.011529201798655,0.011438948108288,0.081360611026449,0.081411291002893,4.6041166588262,0.011528327420515,0.011529201798655,0.011527636069752,-8.8687961463728E-05,27.050948546591,0.009551683390798,0.23289570058497,0.95890766356716,0.011688800510238
8.5698519574316,0.011525530289767,0.011437715572898,0.081219785439007,0.081270343091739,4.6026970569602,0.01152472507844,0.011525530289767,0.011523957164975,-8.6241592076834E-05,26.95687083282,0.009552472679231,0.23269405584588,0.95868730599717,0.011681651587301
8.581905295946,0.01152175162215,0.011436509077719,0.081078982538018,0.081129376846055,4.6012197185119,0.011521002384177,0.01152175162215,0.011520170613944,-8.366153622494E-05,26.868587740239,0.009553261809048,0.23249226874317,0.95846677165716,0.011673702865061
8.5939659829415,0.011517879821592,0.011435185701085,0.080938189661684,0.080988380203056,4.5996909290428,0.011517172740824,0.011517879821592,0.011516289602794,-8.1103901708693E-05,26.785369049178,0.009554050849688,0.23229032073634,0.95824601948259,0.011665298978141
8.6060329209411,0.011513937134201,0.011433633815112,0.080797425222168,0.080847374557337,4.5981213622992,0.01151325840722,0.011513937134201,0.011512335883924,-7.8702068812711E-05,26.706300459822,0.00955483969492,0.23208823784956,0.95802505723539,0.011656849006814
8.6181033337945,0.011509956029784,0.011431789703794,0.080656722242086,0.080706398168403,4.5965263874539,0.011509292074132,0.011509956029784,0.011508341841693,-7.6552137898903E-05,26.630292135938,0.009555628155293,0.2318860671998,0.95780392111822,0.011648748124578
8.630171038321,0.011505981351491,0.011429645275458,0.080516148591615,0.080565526173758,4.5949263034081,0.011505318522281,0.011505981351491,0.011504352626156,-7.4707350697837E-05,26.6591043529,0.009556415845357,0.23168390620501,0.95758271263099,0.011641328889946
8.6422362957836,0.011502067836664,0.011427244162664,0.080375692961351,0.08042475591227,4.5933447249761,0.011501391723396,0.011502067836664,0.011500423572998,-7.31794103338E-05,27.296781795386,0.009557202823518,0.23148173860494,0.95736142304307,0.011634870084623
8.6542977464398,0.011498282585426,0.011424672812284,0.080235359549934,0.080284101302644,4.591809118877,0.011497577065352,0.011498282585426,0.011496622550292,-7.1949738008627E-05,27.907999081708,0.009557989062402,0.23127957043361,0.95714008457215,0.01162964996497
8.666356222403,0.011494702300535,0.011422044405296,0.080095123695371,0.080143547850116,4.5903495021224,0.011493948613072,0.011494702300535,0.011493027055894,-7.0982650597535E-05,28.449533479766,0.009558774698281,0.23107736611414,0.95691870116192,0.011626001409326
8.6784134896031,0.011491410349948,0.0114194812374,0.07995494588991,0.080003066162408,4.5889973714999,0.011490586446919,0.011491410349948,0.011489721162491,-7.0239925090811E-05,28.774597746954,0.009559559952983,0.23087506851096,0.95669726913815,0.011624330532282
8.6904715003526,0.011488491583065,0.011417097424104,0.079814779587396,0.079862619282114,4.5877840154356,0.011487571967529,0.011488491583065,0.011486790249264,-6.969282515919E-05,28.90245134868,0.009560345090204,0.23067261011716,0.95647578605009,0.011625073723696
8.7025323953946,0.011486024942796,0.011414984121148,0.079674570793359,0.079722161840884,4.5867381617792,0.011484981123329,0.011486024942796,0.011484313564792,-6.9329443644381E-05,29.257638433349,0.009561130417453,0.23046991241571,0.95625424448744,0.011628600697175
8.7145955828807,0.011484075056648,0.011413199512069,0.079534292802948,0.079581674478999,4.5858833612866,0.011482876692435,0.011484075056648,0.011482355802129,-6.9156290060338E-05,29.581171428269,0.009561916090886,0.23026693611683,0.95603267971253,0.011635098808054
8.7266568640723,0.011482682297899,0.011411763311375,0.079393958604532,0.079441175904225,4.5852347756692,0.011481298991431,0.011482682297899,0.011480957163714,-6.9193852338145E-05,30.038540245817,0.009562702045174,0.23006369930164,0.9558111808963,0.011644493271735
8.7387166697157,0.011481852584146,0.011410655362438,0.079253528278859,0.079300629891385,4.5847956678794,0.011480256024492,0.011481852584146,0.011480123179097,-6.9467816658337E-05,30.372570794732,0.009563488511425,0.22986014338993,0.95558973685154,0.011656441735731
8.7507755034399,0.011481551229308,0.011409820040165,0.079112965186152,0.079160001352136,4.5845553646837,0.01147971765208,0.011481551229308,0.01147981860207,-6.9998561905373E-05,30.506997121188,0.009564275701943,0.2296562143526,0.95536831860236,0.011670399195925
8.7628335244807,0.011481698434093,0.011409171512523,0.078972243267093,0.079019263453281,4.5844875724073,0.011479611157442,0.011481698434093,0.011479962960766,-7.079144824356E-05,30.551079597402,0.009565063768965,0.22945187333744,0.95514688761487,0.011685718547334
8.7748913197806,0.011482168347938,0.011408598798851,0.078831339264917,0.07887838972479,4.584549791015,0.011479820134003,0.011482168347938,0.011480429696967,-7.1830898116237E-05,30.691362337686,0.009565852848066,0.22924708542665,0.9549253841154,0.011701728584526
8.7869495659678,0.011482792477102,0.011407969898154,0.078690236940829,0.078737358314291,4.5846841675803,0.011480187493942,0.011482792477102,0.011481049660743,-7.3079762588625E-05,31.387849031785,0.009566643034576,0.22904182578855,0.95470373841739,0.011717748100517
8.7990076448117,0.011483367653464,0.011407135475986,0.07854894341036,0.07859616857259,4.5848199151427,0.011480522789853,0.011483367653464,0.01148161915848,-7.4483682493709E-05,31.956927998444,0.009567434292294,0.2288361035186,0.95448190485636,0.011733048454936
8.8110657087432,0.011483668739055,0.01140593354304,0.078407465561979,0.078454818035143,4.5848774040987,0.011480613922398,0.011483668739055,0.011481912711801,-7.5979168761331E-05,32.597752738405,0.009568226585848,0.22862992741106,0.95425983544348,0.011746822552667
8.8231255094378,0.011483464546811,0.011404196717717,0.078265801223199,0.078313294452299,4.5847735027897,0.011480241884111,0.011483464546811,0.011481699003698,-7.7502285980637E-05,33.351564651133,0.009569019930533,0.22842329306677,0.9540374773215,0.011758223931682
8.835186323412,0.011482535415859,0.011401763496034,0.078123987471692,0.07817162511007,4.5844276582131,0.011479197128631,0.011482535415859,0.011480758465842,-7.8994969808288E-05,33.939918985835,0.009569814121994,0.22821625339678,0.95381485840032,0.011766508782032
8.8472476777923,0.011480690473007,0.01139849103334,0.077982067439453,0.078029844782924,4.5837680086065,0.011477295584184,0.011480690473007,0.011478900547513,-8.0409514173214E-05,34.301013244398,0.009570608922197,0.22800887035296,0.95359204168344,0.011771234329911
8.8593100106306,0.011477781624852,0.011394267176844,0.077840078893048,0.077887985306728,4.5827365210191,0.011474391757962,0.011477781624852,0.011475977722234,-8.1710545390036E-05,34.416444938328,0.009571404123214,0.22780119826002,0.95336910900087,0.011772406830656
8.8713740457337,0.011473713377446,0.011389019486517,0.077698056163795,0.077746078139038,4.5812927920674,0.011470388154417,0.011473713377446,0.011471895317809,-8.2875831292098E-05,34.268750846798,0.009572199536097,0.22759328660836,0.95314616045139,0.011770486604782
8.8834386005201,0.011468449457775,0.011382721044488,0.077556050483289,0.077604174813411,4.5794168416245,0.011465242024652,0.011468449457775,0.011466618116548,-8.3897072059445E-05,33.84156332619,0.009572994876696,0.2273852098434,0.95292333801737,0.01176622541615
8.8955016157758,0.011462015785578,0.011375392019541,0.077414114326592,0.077462330862765,4.5771107558305,0.011458969025383,0.011462015785578,0.011460173242126,-8.4781222584984E-05,33.120246734159,0.009573789853177,0.22717704450728,0.95270078934247,0.011760399287392
8.9075639063255,0.011454499339708,0.011367097736649,0.077272256973407,0.077320560434301,4.57439900762,0.011451643310702,0.011454499339708,0.011452648878938,-8.5551142289187E-05,32.109027257048,0.009574584415019,0.22696880398476,0.95247858533624,0.011753562024569
8.9196263025605,0.011446049671086,0.011357951930653,0.077130480851094,0.077178871259327,4.5713298381048,0.011443400455487,0.011446049671086,0.011444195617655,-8.6243687002065E-05,31.136807189625,0.009575378549717,0.22676049163687,0.952256765864,0.011745933267134
8.9316896096178,0.011436879161035,0.01134812126854,0.076988786051418,0.07703726770096,4.5679762306785,0.011434439170381,0.011436879161035,0.01143502656489,-8.6905296349375E-05,31.118052737375,0.009576172257724,0.22655210740051,0.95203533882462,0.01173745735996
8.9437545980475,0.011427261002582,0.011337830286622,0.076847173764176,0.07689575288315,4.5644359501865,0.011425020561915,0.011427261002582,0.011425415246326,-8.7584959704589E-05,30.891341305287,0.009576965533263,0.22634365282932,0.95181428235678,0.01172798348038
8.9558216324195,0.011417522256863,0.01132736298605,0.076705651784404,0.076754333328746,4.5608295020018,0.011415462106274,0.011417522256863,0.011415688678796,-8.8325692745523E-05,30.501408992056,0.009577758333212,0.22613513921901,0.9515935556734,0.011717464471702
8.9678897561883,0.01140802898504,0.011317056394597,0.076564243972903,0.076613028187544,4.5572947593621,0.01140612322962,0.01140802898504,0.011406212599033,-8.9156204435461E-05,30.021460872166,0.009578550523561,0.2259266016105,0.9513731210835,0.011706076624994
8.9799593584836,0.011399158061822,0.011307278669062,0.076422956283601,0.076471835793138,4.5539761740127,0.011397377124301,0.011399158061822,0.011397363421183,-9.008475212109E-05,29.555163593793,0.00957934206907,0.22571804872983,0.95115290219818,0.011694222640512
8.9920309887782,0.01139126215601,0.011298397366858,0.076281787951302,0.076330746020318,4.5510110053726,0.011389575235562,0.01139126215601,0.011389493346789,-9.1095979930702E-05,29.276511455367,0.00958013297009,0.22550947940357,0.95093281460304,0.011684406858694
9,0.011386689708769,0.011293144702318,0.076188674781925,0.076237670896065,4.5492901030173,0.011385048413488,0.011386689708769,0.011384940125661,-9.1795423342773E-05,29.281412058112,0.009580654650575,0.22537180359268,0.95078758322411,0.011678878536701
9.0036225165526,0.011384865024969,0.011291015269685,0.07614636785111,0.076195376818316,4.5486021046448,0.011383239816461,0.011384865024969,0.011383124486262,-9.21092165762E-05,29.365610645543,0.009580891683519,0.22530922136937,0.95072157416196,0.011671782749667
9.0156996130342,0.01137960351231,0.011284741417584,0.07600540660473,0.07605443557412,4.5466182071527,0.011378014129057,0.01137960351231,0.011377895710869,-9.315429328449E-05,29.534023505609,0.009581681452249,0.22510057989668,0.95050153035408,0.011661912131213
9.0277802061973,0.011375796059563,0.011280001164262,0.075864523788769,0.075913534792312,4.5451840241458,0.011374214920004,0.011375796059563,0.011374124014845,-9.4122850582187E-05,29.520522329362,0.009582470783012,0.22489186110776,0.95028143762765,0.011653908544878
9.0398647369169,0.01137328634921,0.011276704629289,0.075723691772955,0.075772647062363,4.5442441098466,0.011371687090092,0.01137328634921,0.011371652625395,-9.4947996106008E-05,29.824529315301,0.009583259821832,0.22468302379568,0.95006128029772,0.01164839377062
9.0519536163286,0.01137172601693,0.011274558241415,0.075582875745322,0.075631742778315,4.5436686265136,0.011370083237894,0.01137172601693,0.011370132490806,-9.5574249391254E-05,30.190861596538,0.0095840487566,0.22447401593551,0.94984106446896,0.011645940020937
9.0640468905177,0.01137058911648,0.01127306914984,0.075442038199459,0.075490794040274,4.5432584351621,0.011368878552786,0.01137058911648,0.011369036647764,-9.5967497923641E-05,30.839835777166,0.00958483779325,0.2242647813032,0.94962081650146,0.011646892567979
9.0761439507324,0.011369214202648,0.0112715818243,0.07530114503875,0.075349779193758,4.5427608184752,0.011367413642232,0.011369214202648,0.011367702253084,-9.6120428783608E-05,31.310981947511,0.009585627122461,0.22405526853695,0.94940057945352,0.011651108306422
9.0882451076264,0.011366872590375,0.011269347828128,0.075160153149145,0.075208668050589,4.5418953719974,0.011364963612506,0.011366872590375,0.011365398865388,-9.6051037260287E-05,32.050385943134,0.009586416989459,0.22384541265368,0.94918037786526,0.011657717195369
9.1003507086035,0.01136285604757,0.01126562250659,0.075019029476474,0.075067438308181,4.5403876252457,0.011360826406338,0.01136285604757,0.011361416238761,-9.5793732170447E-05,32.560557067436,0.009587207586416,0.22363516341946,0.94896023189918,0.011665044307069
9.1124610739724,0.011356571203913,0.011259773294619,0.074877761527871,0.074926083638151,4.5380056756465,0.011354417383464,0.011356571203913,0.011355158935945,-9.5385641326265E-05,32.965778359366,0.009587998992006,0.22342450108537,0.94874016133385,0.011670793562678
9.1245764978501,0.011347623683348,0.011251377834719,0.07473636491687,0.074784619669902,4.53459334805,0.011345352949582,0.011347623683348,0.011346230759895,-9.4852925175669E-05,33.582579488802,0.009588791126925,0.2232134477981,0.94852019115578,0.01167249457324
9.1366972483209,0.011335873481935,0.011240287871319,0.074594885522776,0.07464308589939,4.5300926049769,0.011333504709675,0.011335873481935,0.011334490482679,-9.4202611360062E-05,33.921120466848,0.00958958373946,0.22300207102592,0.9483003567219,0.011668093456536
9.14882356667,0.011321447108898,0.011226640709217,0.074453394506995,0.074501541921621,4.524549263992,0.011319009825288,0.011321447108898,0.011320064309072,-9.342359985509E-05,34.247798983386,0.009590376431611,0.22279047631799,0.94808070555597,0.011656487827619
9.1609544561157,0.01130470348382,0.011210815224678,0.074311990941833,0.074360072518486,4.5181004404835,0.011302234934447,0.01130470348382,0.011303311970729,-9.2496746050235E-05,34.604833289546,0.009591168643659,0.22257881142318,0.94786131636796,0.011637813220144
9.1730847365272,0.011286163965412,0.011193346805882,0.074170821004096,0.074218810002681,4.5109474631724,0.011283704470576,0.011286163965412,0.011284756752821,-9.1409946939241E-05,34.818666435667,0.009591959547282,0.22236729526333,0.94764234545828,0.011613365270818
9.1852157277274,0.011266400517232,0.011174803167117,0.074029939372191,0.074077798558515,4.5033119941344,0.011263987917615,0.011266400517232,0.011264973406437,-9.0170239319866E-05,35.14562854168,0.009592748824037,0.22215601030536,0.94742382626772,0.011585202286813
9.1973497392255,0.0112459521149,0.011155694452146,0.073889364394435,0.07393705155922,4.4954027501621,0.011243616456187,0.0112459521149,0.011244504137919,-8.8809685773135E-05,35.438136517833,0.009593536358929,0.2219449847664,0.9472057644025,0.011555614296837
9.2094890940189,0.011225264745194,0.011136416489321,0.07374908669263,0.07379656103744,4.4873915455735,0.011223024219212,0.011225264745194,0.011223798127149,-8.7381637828309E-05,35.470976572364,0.009594322194911,0.22173420528887,0.94698815418552,0.011526641065956
9.2216360316767,0.011204667008392,0.011117237311967,0.073609073302198,0.073656301359307,4.4794036097849,0.011202525926693,0.011204667008392,0.011203186694426,-8.5949382459017E-05,35.23796680678,0.009595106511722,0.22152362297236,0.94677098268069,0.011499770306802
9.23379104087,0.011184381594455,0.011098322470027,0.073469293488398,0.073516253552911,4.4715223397581,0.011182330671591,0.011184381594455,0.011182894474464,-8.4572004437646E-05,35.152951022784,0.009595889482245,0.22131319208819,0.94655426309213,0.011475838234631
9.2459512091736,0.01116455648409,0.011079778231836,0.07332974536404,0.073376429861327,4.4638020460278,0.011162575187519,0.01116455648409,0.011163070477095,-8.3292245259419E-05,35.71531635258,0.009596671123191,0.22110291022363,0.94633806664456,0.011455065864606
9.2581116617197,0.011145294522857,0.011061688230939,0.073190446579181,0.073236862211279,4.4562801000341,0.011143354821689,0.011145294522857,0.011143817669112,-8.2129438172914E-05,36.046069625974,0.009597451346056,0.22089280443869,0.94612249741149,0.011437150841181
9.2702725785791,0.011126664848804,0.011044126222302,0.073051360338693,0.073097526250033,4.4489817685316,0.011124735405147,0.011126664848804,0.011125204529885,-8.1078307582875E-05,36.145143171456,0.009598230369655,0.22068281965858,0.94590756741289,0.011421387832724
9.2824345895996,0.011108717338969,0.01102716613711,0.072912453294002,0.072958398179419,4.4419259159802,0.011106767173776,0.011108717338969,0.011107279675408,-8.0113538297802E-05,36.515617305248,0.009599008393925,0.22047290580931,0.94569327749966,0.011406818591384
9.2945982468336,0.011091474973549,0.011010868959894,0.072773704662526,0.072819463390086,4.4351218898814,0.011089476073909,0.011091474973549,0.011090064409475,-7.9195449581422E-05,37.086958777564,0.009599785547145,0.22026303164251,0.94547962475753,0.01139242124682
9.3067635543443,0.011074917906803,0.010995261989916,0.072635112354767,0.072680722630981,4.4285630963488,0.011072846614335,0.011074917906803,0.011073536990737,-7.8275000821462E-05,37.427036325516,0.009600561850304,0.22005319410659,0.9452666081628,0.011377329546415
9.3189296182007,0.011058968860571,0.010980320744703,0.07249669503699,0.072542194450864,4.4222211463147,0.011056806240645,0.011058968860571,0.01105761823983,-7.7297495126117E-05,37.536699731542,0.009601337204667,0.21984342160879,0.9450542314352,0.011361015493822
9.3310969126578,0.011043485501628,0.010965958407475,0.072358462216145,0.072403885807982,4.4160428108341,0.01104121708329,0.011043485501628,0.011042164148739,-7.62057412631E-05,37.421594074445,0.009602111558895,0.21963372876397,0.94484246067481,0.011343352765583
9.3432659007902,0.011028273236522,0.010952034009146,0.072220425090959,0.072265803521954,4.4099550648351,0.011025888590899,0.011028273236522,0.011026978875456,-7.494486631E-05,37.091808044376,0.009602884848266,0.21942413281278,0.94463124817573,0.011324518676589
9.3554354847054,0.011013113442036,0.010938373193427,0.072082610410625,0.072127968665272,4.4038761825826,0.011010605930626,0.011013113442036,0.011011843098482,-7.3469905055608E-05,36.561556967732,0.009603656917497,0.21921467470743,0.94442056321222,0.011304767832119
9.3676055507249,0.010997797250021,0.010924792427181,0.071945030639773,0.071990387179534,4.397728871161,0.010995164019862,0.010997797250021,0.010996547812171,-7.1755384990002E-05,35.848613573141,0.009604427688796,0.219005373815,0.94421035706936,0.011284193279705
9.3797765757832,0.010982164927566,0.010911128180516,0.071807690440603,0.071853056758757,4.3914554894257,0.01097940711317,0.010982164927566,0.010980933577386,-6.980539686952E-05,34.973631003532,0.009605197126786,0.21879623768947,0.94400058284449,0.011262611714299
9.3919490583065,0.010966137876368,0.01089726163233,0.071670596496344,0.071715977007554,4.3850302692135,0.010963260845397,0.010966137876368,0.01096492230203,-6.76606696995E-05,33.959450096193,0.00960596518481,0.21858727699532,0.94379121758673,0.011239644528582
9.4041235042513,0.010949734660026,0.010883133719589,0.071533760051592,0.07157915227492,4.3784652329285,0.010946748124068,0.010949734660026,0.010948533041828,-6.5399322238849E-05,33.080314519495,0.009606731791838,0.21837850939991,0.94358226934002,0.011214962686221
9.4162996476924,0.010933069051505,0.010868750103977,0.071397205057238,0.071442600076798,4.3718091200173,0.010929986934965,0.010933069051505,0.010931879893519,-6.3129789541485E-05,32.7184473915,0.009607496807569,0.21816997205121,0.94337378842474,0.011188567719807
9.4284766081422,0.010916328919874,0.010854174669741,0.071260962310624,0.071306345519169,4.3651388943048,0.010913168937816,0.010916328919874,0.010915150846308,-6.0976176567354E-05,32.365694329214,0.009608260055503,0.2179617127091,0.94316585354547,0.011160951314348
9.4406548282495,0.010899739954924,0.010839512935794,0.071125041788911,0.071170393909128,4.3585454010249,0.010896522903468,0.010899739954924,0.010898571578959,-5.9058643164911E-05,31.935408286943,0.009609021477793,0.21775374744408,0.94295852205073,0.01113304261946
9.4528347937106,0.010883529399487,0.010824895555543,0.070989441714329,0.071034740062616,4.3521191184659,0.010880278208004,0.010883529399487,0.010882369311856,-5.7473756312329E-05,31.44028010268,0.009609781084139,0.21754607437557,0.9427518352547,0.011105963483808
9.4650169993189,0.010867891744295,0.010810460802574,0.070854146583691,0.070899366498522,4.3459366608323,0.010864630288556,0.010867891744295,0.010866738606481,-5.6277803907795E-05,30.89265584347,0.009610538962534,0.21733867056385,0.94254580737753,0.011080709098876
9.4772017521869,0.010852964248808,0.010796340603667,0.070719130881719,0.070764247190933,4.340051102585,0.010849715940341,0.010852964248808,0.010851816930363,-5.5476326695946E-05,30.304149595602,0.009611295258308,0.21713149761027,0.94234042488552,0.011057908917372
9.4893892077573,0.01083881449019,0.010782650527007,0.070584363108087,0.070629351485241,4.3344870159618,0.01083560069997,0.01083881449019,0.010837672186042,-5.5021659034974E-05,29.685380932334,0.009612050151471,0.21692450777185,0.94213564893938,0.011038967898988
9.5,0.010827066083596,0.010771091566643,0.070467230913137,0.070512089633884,4.3298782680109,0.01082389718754,0.010827066083596,0.010825927814474,-5.4836247830421E-05,29.126846048611,0.009612706252298,0.21674444385518,0.94195785119916,0.011029975951008
9.5012190260382,0.010825824356615,0.010769863906173,0.070453785085252,0.070498627903765,4.3293909496481,0.010822661056546,0.010825824356615,0.010824686515001,-5.4822608828303E-05,29.064950492073,0.009612781567061,0.2167237644026,0.94193745169048,0.011020677682818
9.5134097980718,0.01081314177967,0.010757265821238,0.070319434515965,0.070364107997741,4.3244246136182,0.010810043082192,0.01081314177967,0.01081200850456,-5.4742683321801E-05,28.413273511081,0.009613534109859,0.21651702706864,0.94173372606006,0.011005393713282
9.5256017646169,0.010801059685167,0.010745281438603,0.070185257123997,0.070229744841943,4.3196982994165,0.010798032376965,0.010801059685167,0.010799931310784,-5.4649872180621E-05,27.756102410832,0.009614285683464,0.21631035901223,0.9415304326253,0.010992301807565
9.5377951686375,0.010789429555578,0.010733896583389,0.070051223546941,0.070095512547118,4.3151487395957,0.010786474025168,0.010789429555578,0.010788306749583,-5.4410166193854E-05,27.099465237295,0.009615036456814,0.2161037151415,0.94132749157768,0.010981275858958
9.5499903006646,0.010778082437407,0.010723050332725,0.069917305438015,0.069961386291646,4.310705004054,0.010775193033815,0.010778082437407,0.010776966150523,-5.3915817798209E-05,26.448381487221,0.009615786591822,0.21589705176004,0.94112482718158,0.010972129987638
9.5621874493883,0.010766842232762,0.010712635493548,0.06978347673674,0.069827343468043,4.3062942133099,0.010764008306729,0.010766842232762,0.010765733617011,-5.3098123462764E-05,25.806975349513,0.009616536235842,0.21569032853722,0.94092237463157,0.010964485840528
9.5743868586814,0.010755537860019,0.010702506345243,0.069649716486283,0.069693366385273,4.3018466525625,0.01075274532201,0.010755537860019,0.010754438139645,-5.1931794402257E-05,25.245524481861,0.009617285505794,0.21548351288251,0.94072008713869,0.010957722040866
9.5865887281439,0.010744014463383,0.010692493481558,0.069516011792334,0.069559445080294,4.2973003098488,0.010741247622311,0.010744014463383,0.010742924765498,-5.0431283940325E-05,25.671638567136,0.009618034471734,0.21527658456404,0.9405179407613,0.010951057928004
9.5987932156459,0.010732143591346,0.010682422899703,0.069382359742718,0.069425579052343,4.2926048165555,0.010729387026016,0.010732143591346,0.010731064772467,-4.8641872764374E-05,26.080200598742,0.009618783146423,0.21506953874304,0.94031593544958,0.010943734819627
9.6110003612205,0.010719831786045,0.010672134750962,0.069248767978645,0.069291777650011,4.2877246197496,0.010717072031626,0.010719831786045,0.010718764305288,-4.6629554325662E-05,26.471109990679,0.009619531482517,0.21486238693428,0.94011409258873,0.010935195941525
9.6232084280502,0.010707028190126,0.010661498603432,0.069115270375795,0.069158075664048,4.282641691649,0.010704255071933,0.010707028190126,0.010705972066244,-4.4473462811994E-05,26.844266311017,0.009620279285177,0.21465518143571,0.93991247488449,0.010925167255958
9.635415773197,0.010693724901997,0.010650418438693,0.068981903088315,0.069024509361837,4.2773553435481,0.010690932392958,0.010693724901997,0.010692679761906,-4.2261323212653E-05,27.19963282661,0.009621026346786,0.21444797828893,0.93971114681169,0.010913603816294
9.6476233373907,0.010679951578547,0.010638829543627,0.068848674569143,0.068891086668206,4.2718797739919,0.010677138103104,0.010679951578547,0.01067891676381,-4.0087220182321E-05,27.537300266524,0.009621772615511,0.21424079065255,0.93951012713428,0.010900553492465
9.6598299002001,0.010665773472567,0.010626697603602,0.06871561627828,0.068757838298944,4.2662430437343,0.010662941670336,0.010665773472567,0.010664748143182,-3.8050539580555E-05,27.857343667531,0.009622517911914,0.21403366756701,0.93930946445679,0.010886032441213
9.6720320396773,0.010651281266003,0.010614013480607,0.068582783392079,0.068624818876161,4.2604828755264,0.010648437279333,0.010651281266003,0.010650264460608,-3.6250980001477E-05,28.159828705354,0.009623261925522,0.21382669523406,0.93910923821652,0.010869982953673
9.6842312885421,0.010636569699749,0.010600781943829,0.068450177764871,0.068492030129716,4.2546381024225,0.010633722124429,0.010636569699749,0.01063556034137,-3.4778397540815E-05,28.444984806697,0.009624004646531,0.21361987698538,0.93890944315199,0.010852338903866
9.6964282217923,0.010621731740482,0.010587026646554,0.068317812511652,0.068359485743282,4.2487463937645,0.010618890456287,0.010621731740482,0.010620728596715,-3.3701950161074E-05,28.71303870793,0.00962474600378,0.21341323375344,0.9387100874672,0.010833150161689
9.7086228403031,0.010606847664578,0.010572791213801,0.06818570637816,0.068227205634333,4.2428400305088,0.010604022728034,0.010606847664578,0.010605849307357,-3.3058093556604E-05,28.964225883952,0.009625485895534,0.21320679535475,0.93851118495601,0.010812673642245
9.7208148631053,0.010591977743327,0.010558140214731,0.068053878014561,0.068095209877518,4.2369431333169,0.010589178495265,0.010591977743327,0.010590982545968,-3.284233123788E-05,29.198799625952,0.009626224220511,0.21300059157126,0.93831274689306,0.010791367621828
9.7330053006806,0.010577157524179,0.010543155989905,0.067922326521215,0.067963498685469,4.231069889276,0.010574391994937,0.010577157524179,0.010576163713058,-3.3007723152895E-05,29.417063370416,0.009626960985757,0.21279462167579,0.9381147533288,0.010769783970986
9.7451944996009,0.010562401575471,0.010527936024689,0.067791051482064,0.067832071849696,4.2252260572464,0.010559676176669,0.010562401575471,0.010561407326204,-3.3471301514363E-05,29.619334888967,0.009627696193653,0.21258888569579,0.9379171840745,0.01074840927052
9.7573842515673,0.010547705435741,0.01051258156813,0.067660031039023,0.067700906245168,4.2194096691513,0.010545024883512,0.010547705435741,0.010546708986882,-3.4127418752094E-05,29.805985789178,0.009628429964419,0.212383350005,0.93771998689895,0.010727539369711
9.7695759976092,0.010533054209262,0.010497188513102,0.067529243603373,0.067569977250212,4.2136142964184,0.010530421578653,0.010533054209262,0.010532053963947,-3.4865450844592E-05,29.977410262982,0.009629162414776,0.21217798126946,0.9375231117408,0.010707257736985
9.7817693844469,0.010518431262117,0.010481837383788,0.067398685867815,0.067439276804837,4.2078323432735,0.010515848095704,0.010518431262117,0.010517425864446,-3.5588480658407E-05,30.134008128471,0.009629893557757,0.21197277477358,0.93732653951762,0.010687521954576
9.7939628674727,0.010503823796166,0.010466582388006,0.067268367750274,0.067308808783352,4.2020571667575,0.010501290236718,0.010503823796166,0.01050281218842,-3.6229800413556E-05,30.276197136027,0.009630623331966,0.21176774660033,0.93713027605172,0.010668300924312
9.8061557863728,0.010489225318423,0.010451442690808,0.067138290022302,0.067178567407188,4.1962840883751,0.010486740266555,0.010489225318423,0.010488206796853,-3.6764106045177E-05,30.404430973857,0.009631351727781,0.2115628984838,0.93693431931342,0.010649673639142
9.8183498648804,0.010474636702945,0.010436399913882,0.067008427065866,0.067048521022711,4.1905109809994,0.010472198001643,0.010474636702945,0.010473610985547,-3.7211071664691E-05,30.519197727246,0.009632078884623,0.21135819054529,0.9367386333778,0.01063182656161
9.8305452509154,0.010460071861419,0.01042140871938,0.06687876783669,0.066918654200597,4.1847407792603,0.010457676479315,0.010460071861419,0.010459039164175,-3.763044479478E-05,30.621012913309,0.009632804862046,0.21115360575766,0.93654320894606,0.010614949996454
9.8427371351844,0.010445560792538,0.010406412367958,0.066749351594812,0.066789004451131,4.1789830105655,0.01044320499342,0.010445560792538,0.010444521884578,-3.8109516620132E-05,30.73356071579,0.009633529439904,0.21094920651634,0.93634811502049,0.010599093712362
9.8549256430928,0.010431135226348,0.010391346153988,0.066620164457277,0.066659559122165,4.1732484150433,0.010428814751695,0.010431135226348,0.01043009142281,-3.8745268821884E-05,30.832762701861,0.009634252697474,0.21074497140268,0.93615334012555,0.010584089918855
9.8671125892037,0.010416828788957,0.010376157687942,0.066491176723803,0.066530292749105,4.167549251475,0.010414539009478,0.010416828788957,0.010415781876486,-3.9624188543536E-05,30.91898545257,0.009634974804057,0.21054085387212,0.93595884573574,0.010569602105828
9.8792997694019,0.010402674845719,0.010360822368542,0.066362363078316,0.066401186767083,4.1618986131552,0.010400410929894,0.010402674845719,0.010401626956273,-4.0804587731236E-05,30.992584557568,0.009635695905287,0.21033681414708,0.93576459473154,0.010555260514323
9.891488922746,0.010388702301942,0.010345350248187,0.06623370338932,0.066272229393349,4.1563088428735,0.010386459458629,0.010388702301942,0.010387655771796,-4.2305523609161E-05,31.059825617382,0.009636416117966,0.21013282051966,0.93557055195066,0.010540800096651
9.9036816930096,0.010374931994428,0.010329784416856,0.066105181835347,0.066143413627712,4.1507900687093,0.010372705813354,0.010374931994428,0.010373889244207,-4.4104827351582E-05,31.11649203354,0.009637135534321,0.20992884800228,0.93537668374119,0.010526120609108
9.9158786489146,0.010361375224439,0.01031419269441,0.065976795206427,0.066014744474291,4.1453494612849,0.010359162082405,0.010361375224439,0.010360338672335,-4.6145977925161E-05,31.161029449721,0.009637854175141,0.20972489155467,0.93518297266715,0.01051124695988
9.9280768036253,0.010348035328622,0.010298656590156,0.065848577389808,0.065886262596694,4.1399915722423,0.01034583277758,0.010348035328622,0.010347007320134,-4.8350729978576E-05,31.193738988891,0.009638571852667,0.20952100513601,0.93498945741162,0.010496230727764
9.9402774797751,0.010334899423222,0.010283246992164,0.065720516277905,0.065757960519163,4.1347146171991,0.010332706466286,0.010334899423222,0.010333882158742,-5.0635166577698E-05,31.214934576192,0.009639288635943,0.20931716966987,0.93479611030717,0.010481078105339
9.9524824703802,0.010321944485205,0.010268019339375,0.065592594818098,0.065629823628767,4.1295124849996,0.010319761657313,0.010321944485205,0.010320939925043,-5.2920585668178E-05,31.224902551932,0.009640004621456,0.20911335812281,0.93460290135821,0.01046576095604
9.9646924604948,0.010309141471175,0.010253012522546,0.065464807980283,0.065501847308593,4.1243760230479,0.010306970718601,0.010309141471175,0.010308151225152,-5.513870260586E-05,31.223880601698,0.009640719838528,0.20890956253889,0.93440982466921,0.010450292492113
9.9769046518578,0.010296460380232,0.010238254494571,0.06533718700857,0.065374061489838,4.1192948244344,0.010294304782168,0.010296460380232,0.010295485608135,-5.7231113564298E-05,31.212047666159,0.009641434113749,0.20870583286621,0.93421693438428,0.01043480021626
9.9891183436601,0.010283866821396,0.010223761057286,0.06520973957471,0.065246471012976,4.1142557667955,0.010281730236642,0.010283866821396,0.01028290818554,-5.914712825385E-05,31.1895122197,0.009642147405796,0.20850218156286,0.93402425209145,0.010420350033224
10,0.010272635364496,0.010211015617242,0.065096348906707,0.065132968002149,4.1097679287159,0.010270519422196,0.010272635364496,0.010271691335333,-6.0675718091118E-05,31.160285710542,0.009642782016707,0.20832082454187,0.93385278392836,0.010420350033224


==> figures/navierstokes/cavity_velx_vertical.csv <==
Density,VelocityX,VelocityY,VelocityMagnitude,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2,vtkOriginalIndices
0.90361,5.2811e-06,7.99106e-06,-6.61257e-06,1,0,0.5,0,0,0
0.903614,-0.00142082,6.86078e-06,0.00141961,1,0.001,0.5,0.001,0,1
0.903618,-0.00284834,7.01359e-06,0.00284723,1,0.002,0.5,0.002,0,2
0.903622,-0.00427585,7.1664e-06,0.00427485,1,0.003,0.5,0.003,0,3
0.903625,-0.00570337,7.31921e-06,0.00570247,1,0.004,0.5,0.004,0,4
0.903629,-0.00713088,7.47202e-06,0.0071301,1,0.005,0.5,0.005,0,5
0.903633,-0.0085584,7.62483e-06,0.00855772,1,0.006,0.5,0.006,0,6
0.903637,-0.00998591,7.77764e-06,0.00998534,1,0.007,0.5,0.007,0,7
0.90364,-0.0114134,7.93045e-06,0.011413,1,0.008,0.5,0.008,0,8
0.903644,-0.0128409,8.08326e-06,0.0128406,1,0.009,0.5,0.009,0,9
0.903648,-0.0142685,8.23607e-06,0.0142682,1,0.01,0.5,0.01,0,10
0.903651,-0.015696,8.38888e-06,0.0156958,1,0.011,0.5,0.011,0,11
0.903655,-0.0171235,8.5417e-06,0.0171235,1,0.012,0.5,0.012,0,12
0.903659,-0.018551,8.69451e-06,0.0185511,1,0.013,0.5,0.013,0,13
0.903663,-0.0199785,8.84732e-06,0.0199787,1,0.014,0.5,0.014,0,14
0.903666,-0.021406,9.00013e-06,0.0214063,1,0.015,0.5,0.015,0,15
0.90367,-0.0228336,9.15294e-06,0.022834,1,0.016,0.5,0.016,0,16
0.903674,-0.0242611,9.30575e-06,0.0242616,1,0.017,0.5,0.017,0,17
0.90368,-0.0256539,7.1666e-06,0.0256544,1,0.018,0.5,0.018,0,18
0.903691,-0.0269905,1.38772e-06,0.026991,1,0.019,0.5,0.019,0,19
0.903702,-0.0283271,-4.39116e-06,0.0283275,1,0.02,0.5,0.02,0,20
0.903712,-0.0296636,-1.017e-05,0.0296641,1,0.021,0.5,0.021,0,21
0.903723,-0.0310002,-1.59489e-05,0.0310006,1,0.022,0.5,0.022,0,22
0.903734,-0.0323368,-2.17278e-05,0.0323372,1,0.023,0.5,0.023,0,23
0.903745,-0.0336734,-2.75067e-05,0.0336737,1,0.024,0.5,0.024,0,24
0.903755,-0.03501,-3.32856e-05,0.0350102,1,0.025,0.5,0.025,0,25
0.903766,-0.0363466,-3.90644e-05,0.0363468,1,0.026,0.5,0.026,0,26
0.903777,-0.0376833,-4.47419e-05,0.0376835,1,0.027,0.5,0.027,0,27
0.903788,-0.0390199,-5.05138e-05,0.0390201,1,0.028,0.5,0.028,0,28
0.903798,-0.0403565,-5.62857e-05,0.0403566,1,0.029,0.5,0.029,0,29
0.903809,-0.0416931,-6.20576e-05,0.0416932,1,0.03,0.5,0.03,0,30
0.90382,-0.0430297,-6.78295e-05,0.0430297,1,0.031,0.5,0.031,0,31
0.903831,-0.0443663,-7.36014e-05,0.0443663,1,0.032,0.5,0.032,0,32
0.903841,-0.0457029,-7.93733e-05,0.0457028,1,0.033,0.5,0.033,0,33
0.903852,-0.0470395,-8.51452e-05,0.0470394,1,0.034,0.5,0.034,0,34
0.903863,-0.0483761,-9.09171e-05,0.0483759,1,0.035,0.5,0.035,0,35
0.903879,-0.0496671,-0.000105553,0.0496669,1,0.036,0.5,0.036,0,36
0.903896,-0.0509441,-0.000122769,0.050944,1,0.037,0.5,0.037,0,37
0.903913,-0.052221,-0.000139985,0.052221,1,0.038,0.5,0.038,0,38
0.903931,-0.053498,-0.000157202,0.053498,1,0.039,0.5,0.039,0,39
0.903948,-0.054775,-0.000174418,0.054775,1,0.04,0.5,0.04,0,40
0.903965,-0.0560519,-0.000191634,0.056052,1,0.041,0.5,0.041,0,41
0.903983,-0.0573289,-0.00020885,0.057329,1,0.042,0.5,0.042,0,42
0.904,-0.0586059,-0.000226067,0.0586061,1,0.043,0.5,0.043,0,43
0.904017,-0.0598829,-0.000243283,0.0598831,1,0.044,0.5,0.044,0,44
0.904034,-0.0611599,-0.000260442,0.0611602,1,0.045,0.5,0.045,0,45
0.904052,-0.0624369,-0.000277669,0.0624372,1,0.046,0.5,0.046,0,46
0.904069,-0.0637138,-0.000294895,0.0637142,1,0.047,0.5,0.047,0,47
0.904086,-0.0649908,-0.000312122,0.0649912,1,0.048,0.5,0.048,0,48
0.904104,-0.0662678,-0.000329348,0.0662682,1,0.049,0.5,0.049,0,49
0.904121,-0.0675447,-0.000346575,0.0675452,1,0.05,0.5,0.05,0,50
0.904138,-0.0688217,-0.000363802,0.0688222,1,0.051,0.5,0.051,0,51
0.904156,-0.0700986,-0.000381028,0.0700992,1,0.052,0.5,0.052,0,52
0.904174,-0.0713711,-0.000399899,0.0713718,1,0.053,0.5,0.053,0,53
0.904199,-0.0726165,-0.000428961,0.0726173,1,0.054,0.5,0.054,0,54
0.904223,-0.0738618,-0.000458023,0.0738629,1,0.055,0.5,0.055,0,55
0.904248,-0.0751071,-0.000487085,0.0751084,1,0.056,0.5,0.056,0,56
0.904272,-0.0763524,-0.000516146,0.076354,1,0.057,0.5,0.057,0,57
0.904297,-0.0775977,-0.000545208,0.0775995,1,0.058,0.5,0.058,0,58
0.904321,-0.078843,-0.00057427,0.078845,1,0.059,0.5,0.059,0,59
0.904346,-0.0800884,-0.000603332,0.0800906,1,0.06,0.5,0.06,0,60
0.904371,-0.0813337,-0.000632394,0.0813361,1,0.061,0.5,0.061,0,61
0.904395,-0.0825789,-0.000661526,0.0825816,1,0.062,0.5,0.062,0,62
0.90442,-0.0838242,-0.000690593,0.0838271,1,0.063,0.5,0.063,0,63
0.904444,-0.0850695,-0.00071966,0.0850726,1,0.064,0.5,0.064,0,64
0.904469,-0.0863148,-0.000748727,0.0863182,1,0.065,0.5,0.065,0,65
0.904493,-0.0875601,-0.000777794,0.0875637,1,0.066,0.5,0.066,0,66
0.904518,-0.0888055,-0.000806861,0.0888092,1,0.067,0.5,0.067,0,67
0.904542,-0.0900508,-0.000835928,0.0900548,1,0.068,0.5,0.068,0,68
0.904567,-0.0912961,-0.000864995,0.0913003,1,0.069,0.5,0.069,0,69
0.904592,-0.0925414,-0.000894062,0.0925458,1,0.07,0.5,0.07,0,70
0.904621,-0.0937824,-0.000927265,0.0937871,1,0.071,0.5,0.071,0,71
0.904654,-0.0950192,-0.000964483,0.0950243,1,0.072,0.5,0.072,0,72
0.904687,-0.096256,-0.0010017,0.0962615,1,0.073,0.5,0.073,0,73
0.90472,-0.0974928,-0.00103892,0.0974987,1,0.074,0.5,0.074,0,74
0.904753,-0.0987296,-0.00107614,0.0987358,1,0.075,0.5,0.075,0,75
0.904786,-0.0999664,-0.00111336,0.099973,1,0.076,0.5,0.076,0,76
0.90482,-0.101203,-0.00115058,0.10121,1,0.077,0.5,0.077,0,77
0.904853,-0.10244,-0.00118779,0.102447,1,0.078,0.5,0.078,0,78
0.904886,-0.103677,-0.00122501,0.103685,1,0.079,0.5,0.079,0,79
0.904919,-0.104914,-0.0012623,0.104922,1,0.08,0.5,0.08,0,80
0.904952,-0.10615,-0.00129952,0.106159,1,0.081,0.5,0.081,0,81
0.904985,-0.107387,-0.00133673,0.107396,1,0.082,0.5,0.082,0,82
0.905019,-0.108624,-0.00137395,0.108633,1,0.083,0.5,0.083,0,83
0.905052,-0.109861,-0.00141116,0.10987,1,0.084,0.5,0.084,0,84
0.905085,-0.111098,-0.00144838,0.111108,1,0.085,0.5,0.085,0,85
0.905118,-0.112334,-0.00148559,0.112345,1,0.086,0.5,0.086,0,86
0.905151,-0.113571,-0.0015228,0.113582,1,0.087,0.5,0.087,0,87
0.905184,-0.114808,-0.00156002,0.114819,1,0.088,0.5,0.088,0,88
0.905227,-0.116052,-0.0015985,0.116064,1,0.089,0.5,0.089,0,89
0.90527,-0.117297,-0.00163716,0.117309,1,0.09,0.5,0.09,0,90
0.905314,-0.118542,-0.00167582,0.118555,1,0.091,0.5,0.091,0,91
0.905357,-0.119788,-0.00171449,0.1198,1,0.092,0.5,0.092,0,92
0.9054,-0.121033,-0.00175315,0.121046,1,0.093,0.5,0.093,0,93
0.905444,-0.122278,-0.00179181,0.122291,1,0.094,0.5,0.094,0,94
0.905487,-0.123523,-0.00183048,0.123537,1,0.095,0.5,0.095,0,95
0.905531,-0.124768,-0.00186914,0.124782,1,0.096,0.5,0.096,0,96
0.905574,-0.126013,-0.00190779,0.126028,1,0.097,0.5,0.097,0,97
0.905617,-0.127258,-0.00194644,0.127273,1,0.098,0.5,0.098,0,98
0.905661,-0.128503,-0.0019851,0.128519,1,0.099,0.5,0.099,0,99
0.905704,-0.129748,-0.00202376,0.129764,1,0.1,0.5,0.1,0,100
0.905748,-0.130993,-0.00206241,0.13101,1,0.101,0.5,0.101,0,101
0.905791,-0.132238,-0.00210107,0.132255,1,0.102,0.5,0.102,0,102
0.905834,-0.133483,-0.00213973,0.133501,1,0.103,0.5,0.103,0,103
0.905878,-0.134728,-0.00217838,0.134746,1,0.104,0.5,0.104,0,104
0.905921,-0.135973,-0.00221704,0.135992,1,0.105,0.5,0.105,0,105
0.905968,-0.137223,-0.00225374,0.137242,1,0.106,0.5,0.106,0,106
0.906023,-0.138486,-0.00228519,0.138504,1,0.107,0.5,0.107,0,107
0.906078,-0.139748,-0.00231663,0.139767,1,0.108,0.5,0.108,0,108
0.906133,-0.14101,-0.00234808,0.14103,1,0.109,0.5,0.109,0,109
0.906189,-0.142272,-0.00237953,0.142292,1,0.11,0.5,0.11,0,110
0.906244,-0.143534,-0.00241098,0.143555,1,0.111,0.5,0.111,0,111
0.906299,-0.144797,-0.00244243,0.144817,1,0.112,0.5,0.112,0,112
0.906354,-0.146059,-0.00247387,0.14608,1,0.113,0.5,0.113,0,113
0.906409,-0.147321,-0.00250532,0.147342,1,0.114,0.5,0.114,0,114
0.906464,-0.148583,-0.00253669,0.148605,1,0.115,0.5,0.115,0,115
0.90652,-0.149845,-0.00256814,0.149867,1,0.116,0.5,0.116,0,116
0.906575,-0.151108,-0.00259959,0.15113,1,0.117,0.5,0.117,0,117
0.90663,-0.15237,-0.00263104,0.152392,1,0.118,0.5,0.118,0,118
0.906685,-0.153632,-0.00266248,0.153655,1,0.119,0.5,0.119,0,119
0.90674,-0.154894,-0.00269393,0.154917,1,0.12,0.5,0.12,0,120
0.906795,-0.156157,-0.00272538,0.15618,1,0.121,0.5,0.121,0,121
0.90685,-0.157419,-0.00275683,0.157442,1,0.122,0.5,0.122,0,122
0.906906,-0.158681,-0.00278827,0.158705,1,0.123,0.5,0.123,0,123
0.906969,-0.159954,-0.00280871,0.159978,1,0.124,0.5,0.124,0,124
0.907037,-0.161233,-0.00282341,0.161257,1,0.125,0.5,0.125,0,125
0.907105,-0.162512,-0.00283811,0.162536,1,0.126,0.5,0.126,0,126
0.907173,-0.16379,-0.00285281,0.163815,1,0.127,0.5,0.127,0,127
0.907241,-0.165069,-0.00286751,0.165094,1,0.128,0.5,0.128,0,128
0.907309,-0.166348,-0.00288221,0.166372,1,0.129,0.5,0.129,0,129
0.907377,-0.167627,-0.00289691,0.167651,1,0.13,0.5,0.13,0,130
0.907444,-0.168905,-0.00291161,0.16893,1,0.131,0.5,0.131,0,131
0.907512,-0.170184,-0.00292631,0.170209,1,0.132,0.5,0.132,0,132
0.90758,-0.171463,-0.00294101,0.171488,1,0.133,0.5,0.133,0,133
0.907648,-0.172742,-0.00295572,0.172767,1,0.134,0.5,0.134,0,134
0.907716,-0.17402,-0.00297042,0.174045,1,0.135,0.5,0.135,0,135
0.907784,-0.175299,-0.00298513,0.175324,1,0.136,0.5,0.136,0,136
0.907852,-0.176578,-0.00299984,0.176603,1,0.137,0.5,0.137,0,137
0.90792,-0.177857,-0.00301455,0.177882,1,0.138,0.5,0.138,0,138
0.907988,-0.179135,-0.00302925,0.179161,1,0.139,0.5,0.139,0,139
0.908056,-0.180414,-0.00304396,0.18044,1,0.14,0.5,0.14,0,140
0.908124,-0.181693,-0.0030575,0.181719,1,0.141,0.5,0.141,0,141
0.908205,-0.182977,-0.00304613,0.183002,1,0.142,0.5,0.142,0,142
0.908285,-0.184261,-0.00303475,0.184286,1,0.143,0.5,0.143,0,143
0.908366,-0.185544,-0.00302337,0.185569,1,0.144,0.5,0.144,0,144
0.908447,-0.186828,-0.00301199,0.186852,1,0.145,0.5,0.145,0,145
0.908527,-0.188112,-0.00300061,0.188136,1,0.146,0.5,0.146,0,146
0.908608,-0.189396,-0.00298923,0.189419,1,0.147,0.5,0.147,0,147
0.908689,-0.190679,-0.00297785,0.190703,1,0.148,0.5,0.148,0,148
0.908769,-0.191963,-0.00296647,0.191986,1,0.149,0.5,0.149,0,149
0.90885,-0.193247,-0.00295517,0.19327,1,0.15,0.5,0.15,0,150
0.908931,-0.19453,-0.00294379,0.194553,1,0.151,0.5,0.151,0,151
0.909011,-0.195814,-0.00293242,0.195836,1,0.152,0.5,0.152,0,152
0.909092,-0.197098,-0.00292104,0.19712,1,0.153,0.5,0.153,0,153
0.909173,-0.198382,-0.00290966,0.198403,1,0.154,0.5,0.154,0,154
0.909253,-0.199665,-0.00289829,0.199687,1,0.155,0.5,0.155,0,155
0.909334,-0.200949,-0.00288691,0.20097,1,0.156,0.5,0.156,0,156
0.909415,-0.202233,-0.00287553,0.202254,1,0.157,0.5,0.157,0,157
0.909495,-0.203516,-0.00286416,0.203537,1,0.158,0.5,0.158,0,158
0.909581,-0.204792,-0.00283825,0.204812,1,0.159,0.5,0.159,0,159
0.909673,-0.206057,-0.00279274,0.206076,1,0.16,0.5,0.16,0,160
0.909765,-0.207321,-0.00274722,0.20734,1,0.161,0.5,0.161,0,161
0.909857,-0.208586,-0.00270171,0.208604,1,0.162,0.5,0.162,0,162
0.909949,-0.20985,-0.0026562,0.209868,1,0.163,0.5,0.163,0,163
0.910041,-0.211115,-0.00261069,0.211132,1,0.164,0.5,0.164,0,164
0.910133,-0.21238,-0.00256517,0.212396,1,0.165,0.5,0.165,0,165
0.910225,-0.213644,-0.00251966,0.213659,1,0.166,0.5,0.166,0,166
0.910318,-0.214909,-0.00247415,0.214923,1,0.167,0.5,0.167,0,167
0.91041,-0.216174,-0.00242834,0.216188,1,0.168,0.5,0.168,0,168
0.910502,-0.217438,-0.00238279,0.217451,1,0.169,0.5,0.169,0,169
0.910594,-0.218703,-0.00233724,0.218715,1,0.17,0.5,0.17,0,170
0.910686,-0.219967,-0.00229168,0.219979,1,0.171,0.5,0.171,0,171
0.910778,-0.221232,-0.00224613,0.221243,1,0.172,0.5,0.172,0,172
0.91087,-0.222497,-0.00220058,0.222507,1,0.173,0.5,0.173,0,173
0.910962,-0.223761,-0.00215502,0.223771,1,0.174,0.5,0.174,0,174
0.911054,-0.225026,-0.00210947,0.225035,1,0.175,0.5,0.175,0,175
0.911147,-0.22629,-0.00206391,0.226299,1,0.176,0.5,0.176,0,176
0.911245,-0.227523,-0.0019931,0.227532,1,0.177,0.5,0.177,0,177
0.911344,-0.228741,-0.00191162,0.228749,1,0.178,0.5,0.178,0,178
0.911444,-0.229959,-0.00183013,0.229967,1,0.179,0.5,0.179,0,179
0.911543,-0.231177,-0.00174864,0.231184,1,0.18,0.5,0.18,0,180
0.911643,-0.232394,-0.00166716,0.232401,1,0.181,0.5,0.181,0,181
0.911742,-0.233612,-0.00158567,0.233619,1,0.182,0.5,0.182,0,182
0.911842,-0.23483,-0.00150419,0.234836,1,0.183,0.5,0.183,0,183
0.911941,-0.236048,-0.0014224,0.236053,1,0.184,0.5,0.184,0,184
0.912041,-0.237266,-0.00134096,0.237271,1,0.185,0.5,0.185,0,185
0.91214,-0.238484,-0.00125952,0.238488,1,0.186,0.5,0.186,0,186
0.91224,-0.239702,-0.00117807,0.239705,1,0.187,0.5,0.187,0,187
0.912339,-0.24092,-0.00109663,0.240923,1,0.188,0.5,0.188,0,188
0.912439,-0.242137,-0.00101519,0.24214,1,0.189,0.5,0.189,0,189
0.912538,-0.243355,-0.000933748,0.243357,1,0.19,0.5,0.19,0,190
0.912638,-0.244564,-0.000848132,0.244566,1,0.191,0.5,0.191,0,191
0.912741,-0.24571,-0.00073196,0.245712,1,0.192,0.5,0.192,0,192
0.912843,-0.246856,-0.000615787,0.246858,1,0.193,0.5,0.193,0,193
0.912946,-0.248003,-0.000499615,0.248004,1,0.194,0.5,0.194,0,194
0.913048,-0.249149,-0.000383445,0.24915,1,0.195,0.5,0.195,0,195
0.913151,-0.250295,-0.000267273,0.250296,1,0.196,0.5,0.196,0,196
0.913253,-0.251441,-0.000151101,0.251442,1,0.197,0.5,0.197,0,197
0.913356,-0.252587,-3.49292e-05,0.252588,1,0.198,0.5,0.198,0,198
0.913458,-0.253733,8.12185e-05,0.253734,1,0.199,0.5,0.199,0,199
0.913561,-0.254879,0.000197388,0.25488,1,0.2,0.5,0.2,0,200
0.913664,-0.256025,0.000313557,0.256026,1,0.201,0.5,0.201,0,201
0.913766,-0.257171,0.000429726,0.257172,1,0.202,0.5,0.202,0,202
0.913869,-0.258317,0.000545893,0.258318,1,0.203,0.5,0.203,0,203
0.913971,-0.259463,0.000662062,0.259464,1,0.204,0.5,0.204,0,204
0.914074,-0.260609,0.000778231,0.26061,1,0.205,0.5,0.205,0,205
0.914176,-0.261709,0.000909887,0.261711,1,0.206,0.5,0.206,0,206
0.914276,-0.262751,0.00106139,0.262754,1,0.207,0.5,0.207,0,207
0.914377,-0.263793,0.00121289,0.263797,1,0.208,0.5,0.208,0,208
0.914478,-0.264835,0.00136439,0.26484,1,0.209,0.5,0.209,0,209
0.914579,-0.265877,0.00151588,0.265883,1,0.21,0.5,0.21,0,210
0.914679,-0.266919,0.00166738,0.266926,1,0.211,0.5,0.211,0,211
0.91478,-0.267961,0.00181888,0.267969,1,0.212,0.5,0.212,0,212
0.914881,-0.269003,0.00197038,0.269012,1,0.213,0.5,0.213,0,213
0.914982,-0.270045,0.00212189,0.270055,1,0.214,0.5,0.214,0,214
0.915083,-0.271087,0.00227339,0.271098,1,0.215,0.5,0.215,0,215
0.915183,-0.272129,0.0024249,0.272141,1,0.216,0.5,0.216,0,216
0.915284,-0.273171,0.0025764,0.273185,1,0.217,0.5,0.217,0,217
0.915385,-0.274213,0.00272791,0.274228,1,0.218,0.5,0.218,0,218
0.915486,-0.275255,0.00287941,0.275271,1,0.219,0.5,0.219,0,219
0.915586,-0.276297,0.00303092,0.276314,1,0.22,0.5,0.22,0,220
0.915682,-0.277237,0.00320784,0.277256,1,0.221,0.5,0.221,0,221
0.915776,-0.278143,0.00339311,0.278165,1,0.222,0.5,0.222,0,222
0.915869,-0.27905,0.00357838,0.279074,1,0.223,0.5,0.223,0,223
0.915963,-0.279956,0.00376365,0.279983,1,0.224,0.5,0.224,0,224
0.916057,-0.280862,0.00394891,0.280893,1,0.225,0.5,0.225,0,225
0.916151,-0.281769,0.00413418,0.281802,1,0.226,0.5,0.226,0,226
0.916244,-0.282675,0.00431945,0.282711,1,0.227,0.5,0.227,0,227
0.916338,-0.283582,0.00450477,0.28362,1,0.228,0.5,0.228,0,228
0.916432,-0.284488,0.00469003,0.28453,1,0.229,0.5,0.229,0,229
0.916525,-0.285395,0.0048753,0.285439,1,0.23,0.5,0.23,0,230
0.916619,-0.286301,0.00506057,0.286348,1,0.231,0.5,0.231,0,231
0.916713,-0.287208,0.00524584,0.287257,1,0.232,0.5,0.232,0,232
0.916807,-0.288114,0.00543111,0.288166,1,0.233,0.5,0.233,0,233
0.9169,-0.28902,0.00561638,0.289076,1,0.234,0.5,0.234,0,234
0.916993,-0.289915,0.00580375,0.289973,1,0.235,0.5,0.235,0,235
0.917074,-0.290657,0.00601936,0.29072,1,0.236,0.5,0.236,0,236
0.917156,-0.291399,0.00623497,0.291467,1,0.237,0.5,0.237,0,237
0.917237,-0.292141,0.00645059,0.292214,1,0.238,0.5,0.238,0,238
0.917319,-0.292882,0.0066662,0.292961,1,0.239,0.5,0.239,0,239
0.9174,-0.293624,0.00688181,0.293708,1,0.24,0.5,0.24,0,240
0.917481,-0.294366,0.00709742,0.294455,1,0.241,0.5,0.241,0,241
0.917563,-0.295108,0.00731303,0.295202,1,0.242,0.5,0.242,0,242
0.917644,-0.29585,0.00752867,0.295949,1,0.243,0.5,0.243,0,243
0.917725,-0.296591,0.00774428,0.296696,1,0.244,0.5,0.244,0,244
0.917807,-0.297333,0.00795988,0.297443,1,0.245,0.5,0.245,0,245
0.917888,-0.298075,0.00817549,0.29819,1,0.246,0.5,0.246,0,246
0.917969,-0.298817,0.0083911,0.298937,1,0.247,0.5,0.247,0,247
0.918051,-0.299559,0.00860671,0.299684,1,0.248,0.5,0.248,0,248
0.918132,-0.3003,0.00882232,0.300431,1,0.249,0.5,0.249,0,249
0.918207,-0.300969,0.00904778,0.301105,1,0.25,0.5,0.25,0,250
0.918271,-0.301521,0.00928878,0.301665,1,0.251,0.5,0.251,0,251
0.918335,-0.302073,0.00952979,0.302226,1,0.252,0.5,0.252,0,252
0.918399,-0.302625,0.00977079,0.302786,1,0.253,0.5,0.253,0,253
0.918464,-0.303177,0.0100118,0.303346,1,0.254,0.5,0.254,0,254
0.918528,-0.303729,0.0102528,0.303906,1,0.255,0.5,0.255,0,255
0.918592,-0.304282,0.0104938,0.304467,1,0.256,0.5,0.256,0,256
0.918656,-0.304834,0.0107348,0.305027,1,0.257,0.5,0.257,0,257
0.91872,-0.305386,0.0109758,0.305587,1,0.258,0.5,0.258,0,258
0.918785,-0.305938,0.0112168,0.306148,1,0.259,0.5,0.259,0,259
0.918849,-0.30649,0.0114578,0.306708,1,0.26,0.5,0.26,0,260
0.918913,-0.307042,0.0116988,0.307268,1,0.261,0.5,0.261,0,261
0.918977,-0.307594,0.0119398,0.307828,1,0.262,0.5,0.262,0,262
0.919041,-0.308147,0.0121808,0.308389,1,0.263,0.5,0.263,0,263
0.919105,-0.308699,0.0124218,0.308949,1,0.264,0.5,0.264,0,264
0.919155,-0.309104,0.0126764,0.309364,1,0.265,0.5,0.265,0,265
0.919198,-0.309447,0.0129367,0.309719,1,0.266,0.5,0.266,0,266
0.919241,-0.30979,0.0131969,0.310074,1,0.267,0.5,0.267,0,267
0.919284,-0.310133,0.0134572,0.310429,1,0.268,0.5,0.268,0,268
0.919328,-0.310477,0.0137174,0.310784,1,0.269,0.5,0.269,0,269
0.919371,-0.31082,0.0139777,0.311139,1,0.27,0.5,0.27,0,270
0.919414,-0.311163,0.0142379,0.311494,1,0.271,0.5,0.271,0,271
0.919457,-0.311506,0.0144981,0.311849,1,0.272,0.5,0.272,0,272
0.9195,-0.31185,0.0147584,0.312204,1,0.273,0.5,0.273,0,273
0.919544,-0.312193,0.0150186,0.312559,1,0.274,0.5,0.274,0,274
0.919587,-0.312536,0.0152789,0.312913,1,0.275,0.5,0.275,0,275
0.91963,-0.312879,0.0155391,0.313268,1,0.276,0.5,0.276,0,276
0.919673,-0.313223,0.0157994,0.313623,1,0.277,0.5,0.277,0,277
0.919717,-0.313566,0.0160597,0.313978,1,0.278,0.5,0.278,0,278
0.919759,-0.313904,0.0163202,0.314328,1,0.279,0.5,0.279,0,279
0.919779,-0.314027,0.0165927,0.314467,1,0.28,0.5,0.28,0,280
0.919799,-0.31415,0.0168652,0.314605,1,0.281,0.5,0.281,0,281
0.919819,-0.314272,0.0171377,0.314743,1,0.282,0.5,0.282,0,282
0.919839,-0.314395,0.0174102,0.314881,1,0.283,0.5,0.283,0,283
0.919859,-0.314517,0.0176827,0.315019,1,0.284,0.5,0.284,0,284
0.919879,-0.31464,0.0179552,0.315157,1,0.285,0.5,0.285,0,285
0.919899,-0.314762,0.0182277,0.315296,1,0.286,0.5,0.286,0,286
0.919919,-0.314885,0.0185002,0.315434,1,0.287,0.5,0.287,0,287
0.919939,-0.315007,0.0187727,0.315572,1,0.288,0.5,0.288,0,288
0.919959,-0.31513,0.0190452,0.31571,1,0.289,0.5,0.289,0,289
0.919978,-0.315252,0.0193177,0.315848,1,0.29,0.5,0.29,0,290
0.919998,-0.315375,0.0195902,0.315986,1,0.291,0.5,0.291,0,291
0.920018,-0.315498,0.0198627,0.316125,1,0.292,0.5,0.292,0,292
0.920038,-0.31562,0.0201353,0.316263,1,0.293,0.5,0.293,0,293
0.92005,-0.315667,0.0204093,0.316327,1,0.294,0.5,0.294,0,294
0.920047,-0.315566,0.0206865,0.316246,1,0.295,0.5,0.295,0,295
0.920043,-0.315465,0.0209637,0.316165,1,0.296,0.5,0.296,0,296
0.920039,-0.315364,0.021241,0.316084,1,0.297,0.5,0.297,0,297
0.920036,-0.315264,0.0215182,0.316003,1,0.298,0.5,0.298,0,298
0.920032,-0.315163,0.0217954,0.315922,1,0.299,0.5,0.299,0,299
0.920028,-0.315062,0.0220727,0.315841,1,0.3,0.5,0.3,0,300
0.920025,-0.314961,0.0223499,0.31576,1,0.301,0.5,0.301,0,301
0.920021,-0.31486,0.0226271,0.315679,1,0.302,0.5,0.302,0,302
0.920017,-0.314759,0.0229044,0.315598,1,0.303,0.5,0.303,0,303
0.920014,-0.314659,0.0231816,0.315517,1,0.304,0.5,0.304,0,304
0.92001,-0.314558,0.0234588,0.315436,1,0.305,0.5,0.305,0,305
0.920006,-0.314457,0.023736,0.315355,1,0.306,0.5,0.306,0,306
0.920003,-0.314356,0.0240133,0.315274,1,0.307,0.5,0.307,0,307
0.919999,-0.314255,0.0242905,0.315193,1,0.308,0.5,0.308,0,308
0.919981,-0.314013,0.0245658,0.314974,1,0.309,0.5,0.309,0,309
0.919956,-0.313697,0.02484,0.314682,1,0.31,0.5,0.31,0,310
0.919931,-0.313381,0.0251143,0.31439,1,0.311,0.5,0.311,0,311
0.919906,-0.313065,0.0253886,0.314098,1,0.312,0.5,0.312,0,312
0.919881,-0.312749,0.0256628,0.313807,1,0.313,0.5,0.313,0,313
0.919856,-0.312433,0.0259371,0.313515,1,0.314,0.5,0.314,0,314
0.919831,-0.312117,0.0262113,0.313223,1,0.315,0.5,0.315,0,315
0.919806,-0.3118,0.0264852,0.312931,1,0.316,0.5,0.316,0,316
0.919781,-0.311484,0.0267594,0.312639,1,0.317,0.5,0.317,0,317
0.919756,-0.311168,0.0270336,0.312347,1,0.318,0.5,0.318,0,318
0.919731,-0.310852,0.0273078,0.312055,1,0.319,0.5,0.319,0,319
0.919706,-0.310536,0.027582,0.311763,1,0.32,0.5,0.32,0,320
0.919681,-0.31022,0.0278562,0.311472,1,0.321,0.5,0.321,0,321
0.919656,-0.309904,0.0281304,0.31118,1,0.322,0.5,0.322,0,322
0.919631,-0.309588,0.0284047,0.310888,1,0.323,0.5,0.323,0,323
0.91959,-0.309089,0.0286732,0.310417,1,0.324,0.5,0.324,0,324
0.919548,-0.308587,0.0289394,0.309944,1,0.325,0.5,0.325,0,325
0.919506,-0.308085,0.0292056,0.30947,1,0.326,0.5,0.326,0,326
0.919465,-0.307583,0.0294718,0.308997,1,0.327,0.5,0.327,0,327
0.919423,-0.307081,0.029738,0.308523,1,0.328,0.5,0.328,0,328
0.919381,-0.306579,0.0300042,0.30805,1,0.329,0.5,0.329,0,329
0.91934,-0.306077,0.0302704,0.307576,1,0.33,0.5,0.33,0,330
0.919298,-0.305576,0.0305366,0.307103,1,0.331,0.5,0.331,0,331
0.919256,-0.305074,0.0308028,0.306629,1,0.332,0.5,0.332,0,332
0.919214,-0.304572,0.0310691,0.306156,1,0.333,0.5,0.333,0,333
0.919173,-0.30407,0.0313353,0.305682,1,0.334,0.5,0.334,0,334
0.919131,-0.303568,0.0316015,0.305209,1,0.335,0.5,0.335,0,335
0.919081,-0.302952,0.031859,0.304625,1,0.336,0.5,0.336,0,336
0.919027,-0.302296,0.0321134,0.304001,1,0.337,0.5,0.337,0,337
0.918973,-0.30164,0.0323677,0.303377,1,0.338,0.5,0.338,0,338
0.91892,-0.300984,0.0326221,0.302753,1,0.339,0.5,0.339,0,339
0.918866,-0.300328,0.0328765,0.302129,1,0.34,0.5,0.34,0,340
0.918813,-0.299672,0.0331309,0.301505,1,0.341,0.5,0.341,0,341
0.918759,-0.299016,0.0333853,0.300881,1,0.342,0.5,0.342,0,342
0.918706,-0.29836,0.0336397,0.300257,1,0.343,0.5,0.343,0,343
0.918652,-0.297704,0.0338941,0.299633,1,0.344,0.5,0.344,0,344
0.918598,-0.297048,0.0341485,0.299009,1,0.345,0.5,0.345,0,345
0.918545,-0.296392,0.0344028,0.298385,1,0.346,0.5,0.346,0,346
0.918491,-0.295736,0.0346572,0.297761,1,0.347,0.5,0.347,0,347
0.918434,-0.295012,0.034904,0.297071,1,0.348,0.5,0.348,0,348
0.918372,-0.29422,0.0351435,0.296314,1,0.349,0.5,0.349,0,349
0.918311,-0.293427,0.0353829,0.295558,1,0.35,0.5,0.35,0,350
0.918249,-0.292635,0.0356223,0.294801,1,0.351,0.5,0.351,0,351
0.918188,-0.291843,0.0358617,0.294045,1,0.352,0.5,0.352,0,352
0.918126,-0.291051,0.0361011,0.293288,1,0.353,0.5,0.353,0,353
0.918064,-0.290258,0.0363405,0.292532,1,0.354,0.5,0.354,0,354
0.918003,-0.289466,0.03658,0.291775,1,0.355,0.5,0.355,0,355
0.917941,-0.288674,0.0368194,0.291019,1,0.356,0.5,0.356,0,356
0.91788,-0.287882,0.0370588,0.290262,1,0.357,0.5,0.357,0,357
0.917818,-0.287089,0.0372982,0.289505,1,0.358,0.5,0.358,0,358
0.917757,-0.286297,0.0375376,0.288749,1,0.359,0.5,0.359,0,359
0.917694,-0.285474,0.0377725,0.287962,1,0.36,0.5,0.36,0,360
0.917628,-0.284564,0.0379947,0.287092,1,0.361,0.5,0.361,0,361
0.917562,-0.283655,0.038217,0.286222,1,0.362,0.5,0.362,0,362
0.917496,-0.282746,0.0384392,0.285353,1,0.363,0.5,0.363,0,363
0.91743,-0.281836,0.0386615,0.284483,1,0.364,0.5,0.364,0,364
0.917365,-0.280927,0.0388837,0.283613,1,0.365,0.5,0.365,0,365
0.917299,-0.280017,0.039106,0.282743,1,0.366,0.5,0.366,0,366
0.917233,-0.279108,0.0393282,0.281873,1,0.367,0.5,0.367,0,367
0.917167,-0.278198,0.0395505,0.281003,1,0.368,0.5,0.368,0,368
0.917101,-0.277289,0.0397727,0.280133,1,0.369,0.5,0.369,0,369
0.917035,-0.27638,0.039995,0.279263,1,0.37,0.5,0.37,0,370
0.916969,-0.27547,0.0402172,0.278393,1,0.371,0.5,0.371,0,371
0.916904,-0.274558,0.040439,0.27752,1,0.372,0.5,0.372,0,372
0.916837,-0.273551,0.0406428,0.276556,1,0.373,0.5,0.373,0,373
0.91677,-0.272544,0.0408467,0.275593,1,0.374,0.5,0.374,0,374
0.916703,-0.271537,0.0410505,0.274629,1,0.375,0.5,0.375,0,375
0.916637,-0.27053,0.0412543,0.273665,1,0.376,0.5,0.376,0,376
0.91657,-0.269523,0.0414582,0.272702,1,0.377,0.5,0.377,0,377
0.916503,-0.268516,0.041662,0.271738,1,0.378,0.5,0.378,0,378
0.916436,-0.267509,0.0418658,0.270774,1,0.379,0.5,0.379,0,379
0.91637,-0.266502,0.0420696,0.269811,1,0.38,0.5,0.38,0,380
0.916303,-0.265495,0.0422734,0.268847,1,0.381,0.5,0.381,0,381
0.916236,-0.264489,0.0424772,0.267883,1,0.382,0.5,0.382,0,382
0.916169,-0.263482,0.0426811,0.266919,1,0.383,0.5,0.383,0,383
0.916103,-0.262475,0.0428849,0.265956,1,0.384,0.5,0.384,0,384
0.916038,-0.261406,0.0430738,0.264933,1,0.385,0.5,0.385,0,385
0.915973,-0.260321,0.0432588,0.263895,1,0.386,0.5,0.386,0,386
0.915908,-0.259236,0.0434438,0.262858,1,0.387,0.5,0.387,0,387
0.915844,-0.258151,0.0436288,0.26182,1,0.388,0.5,0.388,0,388
0.915779,-0.257066,0.0438138,0.260782,1,0.389,0.5,0.389,0,389
0.915714,-0.255981,0.0439988,0.259744,1,0.39,0.5,0.39,0,390
0.91565,-0.254896,0.0441838,0.258707,1,0.391,0.5,0.391,0,391
0.915585,-0.253811,0.0443688,0.257669,1,0.392,0.5,0.392,0,392
0.91552,-0.252726,0.0445538,0.256631,1,0.393,0.5,0.393,0,393
0.915456,-0.251641,0.0447388,0.255593,1,0.394,0.5,0.394,0,394
0.915391,-0.250556,0.0449238,0.254555,1,0.395,0.5,0.395,0,395
0.915327,-0.249471,0.0451088,0.253518,1,0.396,0.5,0.396,0,396
0.915265,-0.248352,0.0452835,0.252449,1,0.397,0.5,0.397,0,397
0.915205,-0.247208,0.0454501,0.251356,1,0.398,0.5,0.398,0,398
0.915145,-0.246063,0.0456167,0.250263,1,0.399,0.5,0.399,0,399
0.915085,-0.244919,0.0457832,0.24917,1,0.4,0.5,0.4,0,400
0.915025,-0.243774,0.0459498,0.248077,1,0.401,0.5,0.401,0,401
0.914965,-0.24263,0.0461163,0.246984,1,0.402,0.5,0.402,0,402
0.914905,-0.241485,0.046283,0.245891,1,0.403,0.5,0.403,0,403
0.914845,-0.240341,0.0464495,0.244798,1,0.404,0.5,0.404,0,404
0.914785,-0.239196,0.0466161,0.243705,1,0.405,0.5,0.405,0,405
0.914725,-0.238052,0.0467826,0.242613,1,0.406,0.5,0.406,0,406
0.914665,-0.236907,0.0469492,0.24152,1,0.407,0.5,0.407,0,407
0.914605,-0.235763,0.0471158,0.240427,1,0.408,0.5,0.408,0,408
0.914547,-0.234604,0.0472767,0.239322,1,0.409,0.5,0.409,0,409
0.914493,-0.233417,0.047426,0.238191,1,0.41,0.5,0.41,0,410
0.91444,-0.23223,0.0475752,0.237061,1,0.411,0.5,0.411,0,411
0.914386,-0.231043,0.0477245,0.23593,1,0.412,0.5,0.412,0,412
0.914333,-0.229856,0.0478737,0.2348,1,0.413,0.5,0.413,0,413
0.914279,-0.228669,0.048023,0.233669,1,0.414,0.5,0.414,0,414
0.914226,-0.227482,0.0481723,0.232539,1,0.415,0.5,0.415,0,415
0.914172,-0.226295,0.0483215,0.231408,1,0.416,0.5,0.416,0,416
0.914119,-0.225107,0.0484708,0.230278,1,0.417,0.5,0.417,0,417
0.914065,-0.22392,0.04862,0.229147,1,0.418,0.5,0.418,0,418
0.914012,-0.222733,0.0487693,0.228016,1,0.419,0.5,0.419,0,419
0.913958,-0.221546,0.0489185,0.226886,1,0.42,0.5,0.42,0,420
0.913906,-0.220357,0.0490665,0.225754,1,0.421,0.5,0.421,0,421
0.91386,-0.219142,0.0492002,0.224601,1,0.422,0.5,0.422,0,422
0.913814,-0.217926,0.0493339,0.223449,1,0.423,0.5,0.423,0,423
0.913768,-0.216711,0.0494677,0.222296,1,0.424,0.5,0.424,0,424
0.913723,-0.215496,0.0496014,0.221144,1,0.425,0.5,0.425,0,425
0.913677,-0.214281,0.0497351,0.219991,1,0.426,0.5,0.426,0,426
0.913631,-0.213066,0.0498689,0.218839,1,0.427,0.5,0.427,0,427
0.913585,-0.211851,0.0500026,0.217686,1,0.428,0.5,0.428,0,428
0.91354,-0.210636,0.0501363,0.216534,1,0.429,0.5,0.429,0,429
0.913494,-0.209421,0.0502701,0.215381,1,0.43,0.5,0.43,0,430
0.913448,-0.208206,0.0504038,0.214229,1,0.431,0.5,0.431,0,431
0.913402,-0.206991,0.0505375,0.213076,1,0.432,0.5,0.432,0,432
0.913357,-0.205776,0.0506712,0.211924,1,0.433,0.5,0.433,0,433
0.913318,-0.204547,0.0507939,0.210764,1,0.434,0.5,0.434,0,434
0.91328,-0.203316,0.0509145,0.209602,1,0.435,0.5,0.435,0,435
0.913242,-0.202084,0.0510351,0.208441,1,0.436,0.5,0.436,0,436
0.913205,-0.200853,0.0511557,0.207279,1,0.437,0.5,0.437,0,437
0.913167,-0.199621,0.0512763,0.206117,1,0.438,0.5,0.438,0,438
0.913129,-0.19839,0.0513969,0.204956,1,0.439,0.5,0.439,0,439
0.913092,-0.197159,0.0515176,0.203795,1,0.44,0.5,0.44,0,440
0.913054,-0.195927,0.0516382,0.202633,1,0.441,0.5,0.441,0,441
0.913016,-0.194696,0.0517588,0.201472,1,0.442,0.5,0.442,0,442
0.912979,-0.193465,0.0518795,0.20031,1,0.443,0.5,0.443,0,443
0.912941,-0.192233,0.0520001,0.199149,1,0.444,0.5,0.444,0,444
0.912903,-0.191002,0.0521207,0.197987,1,0.445,0.5,0.445,0,445
0.91287,-0.189766,0.0522326,0.196825,1,0.446,0.5,0.446,0,446
0.91284,-0.188529,0.0523428,0.195665,1,0.447,0.5,0.447,0,447
0.91281,-0.187291,0.052453,0.194506,1,0.448,0.5,0.448,0,448
0.91278,-0.186053,0.0525632,0.193347,1,0.449,0.5,0.449,0,449
0.91275,-0.184815,0.0526734,0.192188,1,0.45,0.5,0.45,0,450
0.91272,-0.183578,0.0527836,0.191028,1,0.451,0.5,0.451,0,451
0.91269,-0.18234,0.0528938,0.189869,1,0.452,0.5,0.452,0,452
0.91266,-0.181102,0.0530041,0.18871,1,0.453,0.5,0.453,0,453
0.912629,-0.179864,0.0531143,0.18755,1,0.454,0.5,0.454,0,454
0.912599,-0.178627,0.0532245,0.186391,1,0.455,0.5,0.455,0,455
0.912572,-0.177389,0.0533315,0.185235,1,0.456,0.5,0.456,0,456
0.912549,-0.176151,0.0534342,0.184085,1,0.457,0.5,0.457,0,457
0.912525,-0.174913,0.0535368,0.182934,1,0.458,0.5,0.458,0,458
0.912502,-0.173675,0.0536395,0.181784,1,0.459,0.5,0.459,0,459
0.912478,-0.172436,0.0537421,0.180633,1,0.46,0.5,0.46,0,460
0.912455,-0.171198,0.0538448,0.179482,1,0.461,0.5,0.461,0,461
0.912431,-0.16996,0.0539474,0.178332,1,0.462,0.5,0.462,0,462
0.912408,-0.168722,0.0540501,0.177181,1,0.463,0.5,0.463,0,463
0.912384,-0.167484,0.0541527,0.176031,1,0.464,0.5,0.464,0,464
0.912361,-0.166246,0.0542554,0.17488,1,0.465,0.5,0.465,0,465
0.912339,-0.165009,0.0543568,0.173733,1,0.466,0.5,0.466,0,466
0.912321,-0.163774,0.0544536,0.172597,1,0.467,0.5,0.467,0,467
0.912304,-0.16254,0.0545504,0.171462,1,0.468,0.5,0.468,0,468
0.912287,-0.161305,0.0546473,0.170326,1,0.469,0.5,0.469,0,469
0.91227,-0.160071,0.0547441,0.169191,1,0.47,0.5,0.47,0,470
0.912252,-0.158836,0.0548409,0.168055,1,0.471,0.5,0.471,0,471
0.912235,-0.157601,0.0549378,0.16692,1,0.472,0.5,0.472,0,472
0.912218,-0.156367,0.0550346,0.165784,1,0.473,0.5,0.473,0,473
0.912201,-0.155132,0.0551314,0.164649,1,0.474,0.5,0.474,0,474
0.912183,-0.153898,0.0552283,0.163514,1,0.475,0.5,0.475,0,475
0.912166,-0.152663,0.055325,0.162378,1,0.476,0.5,0.476,0,476
0.912155,-0.151435,0.0554176,0.161264,1,0.477,0.5,0.477,0,477
0.912143,-0.150206,0.0555103,0.160149,1,0.478,0.5,0.478,0,478
0.912132,-0.148978,0.0556029,0.159034,1,0.479,0.5,0.479,0,479
0.91212,-0.147749,0.0556955,0.157919,1,0.48,0.5,0.48,0,480
0.912109,-0.14652,0.0557881,0.156804,1,0.481,0.5,0.481,0,481
0.912097,-0.145292,0.0558808,0.15569,1,0.482,0.5,0.482,0,482
0.912086,-0.144063,0.0559734,0.154575,1,0.483,0.5,0.483,0,483
0.912074,-0.142835,0.056066,0.15346,1,0.484,0.5,0.484,0,484
0.912062,-0.141606,0.0561586,0.152345,1,0.485,0.5,0.485,0,485
0.912051,-0.140378,0.0562513,0.15123,1,0.486,0.5,0.486,0,486
0.912044,-0.139155,0.0563416,0.150137,1,0.487,0.5,0.487,0,487
0.912037,-0.137934,0.0564314,0.149048,1,0.488,0.5,0.488,0,488
0.912031,-0.136713,0.0565213,0.147959,1,0.489,0.5,0.489,0,489
0.912024,-0.135492,0.0566111,0.14687,1,0.49,0.5,0.49,0,490
0.912018,-0.134272,0.056701,0.145781,1,0.491,0.5,0.491,0,491
0.912012,-0.133051,0.0567909,0.144692,1,0.492,0.5,0.492,0,492
0.912005,-0.13183,0.0568807,0.143603,1,0.493,0.5,0.493,0,493
0.911999,-0.130609,0.0569706,0.142514,1,0.494,0.5,0.494,0,494
0.911992,-0.129388,0.0570604,0.141425,1,0.495,0.5,0.495,0,495
0.911986,-0.128167,0.0571503,0.140336,1,0.496,0.5,0.496,0,496
0.911982,-0.126951,0.0572392,0.139267,1,0.497,0.5,0.497,0,497
0.91198,-0.125738,0.0573275,0.138209,1,0.498,0.5,0.498,0,498
0.911978,-0.124526,0.0574159,0.137152,1,0.499,0.5,0.499,0,499
0.911977,-0.123313,0.0575042,0.136094,1,0.5,0.5,0.5,0,500
0.911975,-0.1221,0.0575926,0.135037,1,0.501,0.5,0.501,0,501
0.911973,-0.120888,0.0576809,0.133979,1,0.502,0.5,0.502,0,502
0.911971,-0.119675,0.0577693,0.132921,1,0.503,0.5,0.503,0,503
0.911969,-0.118462,0.0578577,0.131864,1,0.504,0.5,0.504,0,504
0.911967,-0.11725,0.057946,0.130806,1,0.505,0.5,0.505,0,505
0.911965,-0.116037,0.0580344,0.129749,1,0.506,0.5,0.506,0,506
0.911965,-0.114828,0.0581225,0.128707,1,0.507,0.5,0.507,0,507
0.911967,-0.113624,0.0582105,0.127687,1,0.508,0.5,0.508,0,508
0.911969,-0.112419,0.0582984,0.126667,1,0.509,0.5,0.509,0,509
0.911971,-0.111215,0.0583863,0.125648,1,0.51,0.5,0.51,0,510
0.911973,-0.110011,0.0584742,0.124628,1,0.511,0.5,0.511,0,511
0.911975,-0.108806,0.0585622,0.123609,1,0.512,0.5,0.512,0,512
0.911977,-0.107602,0.0586501,0.122589,1,0.513,0.5,0.513,0,513
0.911979,-0.106398,0.058738,0.12157,1,0.514,0.5,0.514,0,514
0.911981,-0.105193,0.0588259,0.12055,1,0.515,0.5,0.515,0,515
0.911983,-0.103989,0.0589139,0.11953,1,0.516,0.5,0.516,0,516
0.911986,-0.102786,0.0590019,0.11852,1,0.517,0.5,0.517,0,517
0.911991,-0.10159,0.0590903,0.117547,1,0.518,0.5,0.518,0,518
0.911997,-0.100393,0.0591786,0.116573,1,0.519,0.5,0.519,0,519
0.912002,-0.0991967,0.059267,0.1156,1,0.52,0.5,0.52,0,520
0.912008,-0.098,0.0593554,0.114626,1,0.521,0.5,0.521,0,521
0.912013,-0.0968034,0.0594437,0.113654,1,0.522,0.5,0.522,0,522
0.912018,-0.0956068,0.0595321,0.11268,1,0.523,0.5,0.523,0,523
0.912024,-0.0944102,0.0596204,0.111707,1,0.524,0.5,0.524,0,524
0.912029,-0.0932136,0.0597088,0.110733,1,0.525,0.5,0.525,0,525
0.912034,-0.092017,0.0597972,0.109759,1,0.526,0.5,0.526,0,526
0.91204,-0.0908207,0.0598856,0.108787,1,0.527,0.5,0.527,0,527
0.912048,-0.0896308,0.059975,0.10787,1,0.528,0.5,0.528,0,528
0.912056,-0.088441,0.0600644,0.106953,1,0.529,0.5,0.529,0,529
0.912064,-0.0872512,0.0601538,0.106036,1,0.53,0.5,0.53,0,530
0.912073,-0.0860613,0.0602433,0.105119,1,0.531,0.5,0.531,0,531
0.912081,-0.0848715,0.0603327,0.104203,1,0.532,0.5,0.532,0,532
0.912089,-0.0836817,0.0604221,0.103287,1,0.533,0.5,0.533,0,533
0.912097,-0.0824918,0.0605115,0.10237,1,0.534,0.5,0.534,0,534
0.912105,-0.081302,0.060601,0.101453,1,0.535,0.5,0.535,0,535
0.912114,-0.0801121,0.0606904,0.100537,1,0.536,0.5,0.536,0,536
0.912122,-0.0789223,0.0607798,0.0996196,1,0.537,0.5,0.537,0,537
0.912132,-0.0777371,0.0608704,0.0987607,1,0.538,0.5,0.538,0,538
0.912142,-0.0765529,0.0609613,0.0979141,1,0.539,0.5,0.539,0,539
0.912153,-0.0753685,0.0610521,0.0970675,1,0.54,0.5,0.54,0,540
0.912164,-0.0741842,0.061143,0.0962209,1,0.541,0.5,0.541,0,541
0.912174,-0.0729999,0.0612339,0.0953743,1,0.542,0.5,0.542,0,542
0.912185,-0.0718156,0.0613247,0.0945277,1,0.543,0.5,0.543,0,543
0.912195,-0.0706313,0.0614156,0.0936811,1,0.544,0.5,0.544,0,544
0.912206,-0.069447,0.0615064,0.0928345,1,0.545,0.5,0.545,0,545
0.912216,-0.0682627,0.0615973,0.0919879,1,0.546,0.5,0.546,0,546
0.912227,-0.0670784,0.0616882,0.0911413,1,0.547,0.5,0.547,0,547
0.912239,-0.0658966,0.0617799,0.0903439,1,0.548,0.5,0.548,0,548
0.912251,-0.0647161,0.0618722,0.08958,1,0.549,0.5,0.549,0,549
0.912264,-0.0635357,0.0619646,0.0888161,1,0.55,0.5,0.55,0,550
0.912276,-0.0623553,0.0620569,0.0880522,1,0.551,0.5,0.551,0,551
0.912288,-0.0611749,0.0621492,0.0872883,1,0.552,0.5,0.552,0,552
0.912301,-0.0599945,0.0622416,0.0865244,1,0.553,0.5,0.553,0,553
0.912313,-0.058814,0.0623339,0.0857604,1,0.554,0.5,0.554,0,554
0.912326,-0.0576336,0.0624263,0.0849965,1,0.555,0.5,0.555,0,555
0.912338,-0.0564535,0.0625188,0.0842283,1,0.556,0.5,0.556,0,556
0.912352,-0.0552756,0.0626125,0.0835578,1,0.557,0.5,0.557,0,557
0.912366,-0.0540976,0.0627062,0.0828873,1,0.558,0.5,0.558,0,558
0.91238,-0.0529196,0.0627998,0.0822169,1,0.559,0.5,0.559,0,559
0.912394,-0.0517416,0.0628935,0.0815465,1,0.56,0.5,0.56,0,560
0.912408,-0.0505637,0.0629871,0.0808719,1,0.561,0.5,0.561,0,561
0.912421,-0.0493857,0.0630808,0.0801971,1,0.562,0.5,0.562,0,562
0.912435,-0.0482077,0.0631745,0.0795223,1,0.563,0.5,0.563,0,563
0.912449,-0.0470297,0.0632682,0.0788474,1,0.564,0.5,0.564,0,564
0.912464,-0.0458527,0.0633626,0.0782665,1,0.565,0.5,0.565,0,565
0.912479,-0.0446762,0.0634575,0.0777067,1,0.566,0.5,0.566,0,566
0.912494,-0.0434997,0.0635524,0.0771469,1,0.567,0.5,0.567,0,567
0.912509,-0.0423231,0.0636473,0.076587,1,0.568,0.5,0.568,0,568
0.912524,-0.0411466,0.0637422,0.0759916,1,0.569,0.5,0.569,0,569
0.912539,-0.0399701,0.0638371,0.0754281,1,0.57,0.5,0.57,0,570
0.912555,-0.0387936,0.063932,0.0748647,1,0.571,0.5,0.571,0,571
0.91257,-0.037617,0.0640269,0.0743012,1,0.572,0.5,0.572,0,572
0.912585,-0.0364406,0.064122,0.0738079,1,0.573,0.5,0.573,0,573
0.912601,-0.0352645,0.0642179,0.0733761,1,0.574,0.5,0.574,0,574
0.912617,-0.0340885,0.0643139,0.0729444,1,0.575,0.5,0.575,0,575
0.912634,-0.0329125,0.0644098,0.0725127,1,0.576,0.5,0.576,0,576
0.91265,-0.0317364,0.0645057,0.0720809,1,0.577,0.5,0.577,0,577
0.912666,-0.0305603,0.0646016,0.071609,1,0.578,0.5,0.578,0,578
0.912682,-0.0293843,0.0646976,0.0711791,1,0.579,0.5,0.579,0,579
0.912699,-0.0282083,0.0647935,0.0707492,1,0.58,0.5,0.58,0,580
0.912715,-0.0270323,0.0648894,0.0703193,1,0.581,0.5,0.581,0,581
0.912732,-0.0258559,0.0649859,0.07002,1,0.582,0.5,0.582,0,582
0.912749,-0.0246795,0.0650825,0.0697365,1,0.583,0.5,0.583,0,583
0.912766,-0.0235031,0.0651792,0.0694531,1,0.584,0.5,0.584,0,584
0.912783,-0.0223267,0.0652759,0.0691696,1,0.585,0.5,0.585,0,585
0.912801,-0.0211502,0.0653726,0.0688837,1,0.586,0.5,0.586,0,586
0.912818,-0.0199738,0.0654693,0.068607,1,0.587,0.5,0.587,0,587
0.912835,-0.0187974,0.065566,0.0683304,1,0.588,0.5,0.588,0,588
0.912852,-0.017621,0.0656626,0.0680537,1,0.589,0.5,0.589,0,589
0.91287,-0.0164444,0.0657594,0.0677793,1,0.59,0.5,0.59,0,590
0.912888,-0.0152668,0.0658565,0.0676624,1,0.591,0.5,0.591,0,591
0.912906,-0.0140892,0.0659535,0.0675456,1,0.592,0.5,0.592,0,592
0.912924,-0.0129116,0.0660506,0.0674287,1,0.593,0.5,0.593,0,593
0.912942,-0.011734,0.0661477,0.0673119,1,0.594,0.5,0.594,0,594
0.912961,-0.0105564,0.0662448,0.0672616,1,0.595,0.5,0.595,0,595
0.912979,-0.00937883,0.0663419,0.067153,1,0.596,0.5,0.596,0,596
0.912997,-0.00820126,0.066439,0.0670445,1,0.597,0.5,0.597,0,597
0.913015,-0.00702369,0.0665361,0.0669359,1,0.598,0.5,0.598,0,598
0.913034,-0.0058449,0.0666331,0.0668465,1,0.599,0.5,0.599,0,599
0.913053,-0.00466543,0.0667302,0.0669084,1,0.6,0.5,0.6,0,600
0.913072,-0.00348603,0.0668273,0.0669703,1,0.601,0.5,0.601,0,601
0.913091,-0.00230663,0.0669244,0.0670322,1,0.602,0.5,0.602,0,602
0.91311,-0.00112724,0.0670215,0.0672133,1,0.603,0.5,0.603,0,603
0.913129,5.21572e-05,0.0671185,0.0672806,1,0.604,0.5,0.604,0,604
0.913148,0.00123162,0.0672156,0.0673478,1,0.605,0.5,0.605,0,605
0.913167,0.00241102,0.0673127,0.0674151,1,0.606,0.5,0.606,0,606
0.913186,0.00359082,0.0674097,0.0675115,1,0.607,0.5,0.607,0,607
0.913206,0.00477257,0.0675064,0.0677527,1,0.608,0.5,0.608,0,608
0.913226,0.0059544,0.067603,0.0679938,1,0.609,0.5,0.609,0,609
0.913246,0.00713616,0.0676996,0.0682349,1,0.61,0.5,0.61,0,610
0.913265,0.00831792,0.0677963,0.0684761,1,0.611,0.5,0.611,0,611
0.913285,0.00949967,0.0678929,0.0687172,1,0.612,0.5,0.612,0,612
0.913305,0.0106814,0.0679895,0.0689584,1,0.613,0.5,0.613,0,613
0.913325,0.0118633,0.0680862,0.0691995,1,0.614,0.5,0.614,0,614
0.913345,0.013045,0.0681828,0.0694406,1,0.615,0.5,0.615,0,615
0.913365,0.0142286,0.0682788,0.0697892,1,0.616,0.5,0.616,0,616
0.913386,0.0154131,0.0683745,0.0701903,1,0.617,0.5,0.617,0,617
0.913406,0.0165976,0.0684702,0.0705915,1,0.618,0.5,0.618,0,618
0.913427,0.0177822,0.0685659,0.0709928,1,0.619,0.5,0.619,0,619
0.913448,0.0189667,0.0686616,0.0713939,1,0.62,0.5,0.62,0,620
0.913468,0.0201512,0.0687573,0.0717951,1,0.621,0.5,0.621,0,621
0.913489,0.0213357,0.068853,0.0721963,1,0.622,0.5,0.622,0,622
0.91351,0.0225203,0.0689488,0.0725975,1,0.623,0.5,0.623,0,623
0.91353,0.0237053,0.0690442,0.072955,1,0.624,0.5,0.624,0,624
0.913552,0.0248927,0.0691385,0.073497,1,0.625,0.5,0.625,0,625
0.913573,0.0260802,0.0692328,0.0740389,1,0.626,0.5,0.626,0,626
0.913595,0.0272676,0.0693271,0.0745809,1,0.627,0.5,0.627,0,627
0.913616,0.0284552,0.0694214,0.0751229,1,0.628,0.5,0.628,0,628
0.913638,0.0296426,0.0695156,0.0756872,1,0.629,0.5,0.629,0,629
0.913659,0.0308301,0.0696099,0.0762203,1,0.63,0.5,0.63,0,630
0.91368,0.0320175,0.0697042,0.0767534,1,0.631,0.5,0.631,0,631
0.913702,0.0332051,0.0697985,0.0772866,1,0.632,0.5,0.632,0,632
0.913724,0.0343944,0.0698915,0.0779244,1,0.633,0.5,0.633,0,633
0.913746,0.0355847,0.0699839,0.0785697,1,0.634,0.5,0.634,0,634
0.913768,0.0367749,0.0700764,0.0792149,1,0.635,0.5,0.635,0,635
0.91379,0.0379651,0.0701689,0.0798602,1,0.636,0.5,0.636,0,636
0.913812,0.0391555,0.0702614,0.0805055,1,0.637,0.5,0.637,0,637
0.913834,0.0403457,0.0703539,0.0811507,1,0.638,0.5,0.638,0,638
0.913857,0.0415359,0.0704464,0.081796,1,0.639,0.5,0.639,0,639
0.913879,0.0427277,0.0705376,0.0824913,1,0.64,0.5,0.64,0,640
0.913902,0.0439204,0.0706281,0.0832189,1,0.641,0.5,0.641,0,641
0.913925,0.0451131,0.0707185,0.0839465,1,0.642,0.5,0.642,0,642
0.913947,0.0463058,0.070809,0.0846722,1,0.643,0.5,0.643,0,643
0.91397,0.0474985,0.0708994,0.0853996,1,0.644,0.5,0.644,0,644
0.913993,0.0486912,0.0709898,0.0861269,1,0.645,0.5,0.645,0,645
0.914016,0.049884,0.0710803,0.0868543,1,0.646,0.5,0.646,0,646
0.914039,0.0510779,0.0711695,0.0876196,1,0.647,0.5,0.647,0,647
0.914062,0.0522729,0.0712575,0.0884153,1,0.648,0.5,0.648,0,648
0.914086,0.0534679,0.0713455,0.0892111,1,0.649,0.5,0.649,0,649
0.914109,0.0546629,0.0714335,0.0900069,1,0.65,0.5,0.65,0,650
0.914133,0.055858,0.0715215,0.0908004,1,0.651,0.5,0.651,0,651
0.914156,0.057053,0.0716095,0.0915963,1,0.652,0.5,0.652,0,652
0.91418,0.058248,0.0716975,0.0923921,1,0.653,0.5,0.653,0,653
0.914203,0.0594438,0.0717843,0.0932126,1,0.654,0.5,0.654,0,654
0.914227,0.0606409,0.0718695,0.0940654,1,0.655,0.5,0.655,0,655
0.914251,0.061838,0.0719546,0.0949181,1,0.656,0.5,0.656,0,656
0.914275,0.063035,0.0720398,0.0957708,1,0.657,0.5,0.657,0,657
0.9143,0.0642321,0.0721249,0.0966236,1,0.658,0.5,0.658,0,658
0.914324,0.0654291,0.0722101,0.0974763,1,0.659,0.5,0.659,0,659
0.914348,0.0666262,0.0722953,0.0983291,1,0.66,0.5,0.66,0,660
0.914372,0.0678239,0.0723793,0.0991983,1,0.661,0.5,0.661,0,661
0.914397,0.0690226,0.0724611,0.100098,1,0.662,0.5,0.662,0,662
0.914421,0.0702213,0.072543,0.100998,1,0.663,0.5,0.663,0,663
0.914446,0.07142,0.0726249,0.101897,1,0.664,0.5,0.664,0,664
0.914471,0.0726188,0.0727068,0.102797,1,0.665,0.5,0.665,0,665
0.914495,0.0738175,0.0727887,0.103697,1,0.666,0.5,0.666,0,666
0.91452,0.0750162,0.0728706,0.104597,1,0.667,0.5,0.667,0,667
0.914545,0.0762153,0.0729514,0.105508,1,0.668,0.5,0.668,0,668
0.91457,0.0774153,0.0730296,0.106446,1,0.669,0.5,0.669,0,669
0.914595,0.0786152,0.0731078,0.107384,1,0.67,0.5,0.67,0,670
0.914621,0.0798151,0.0731859,0.108323,1,0.671,0.5,0.671,0,671
0.914646,0.0810151,0.0732641,0.10926,1,0.672,0.5,0.672,0,672
0.914671,0.082215,0.0733422,0.110199,1,0.673,0.5,0.673,0,673
0.914696,0.083415,0.0734204,0.111137,1,0.674,0.5,0.674,0,674
0.914722,0.084615,0.0734978,0.112082,1,0.675,0.5,0.675,0,675
0.914748,0.0858156,0.0735717,0.113052,1,0.676,0.5,0.676,0,676
0.914773,0.0870162,0.0736457,0.114022,1,0.677,0.5,0.677,0,677
0.914799,0.0882168,0.0737197,0.114992,1,0.678,0.5,0.678,0,678
0.914825,0.0894175,0.0737937,0.115962,1,0.679,0.5,0.679,0,679
0.914851,0.0906181,0.0738677,0.116932,1,0.68,0.5,0.68,0,680
0.914877,0.0918187,0.0739416,0.117902,1,0.681,0.5,0.681,0,681
0.914902,0.0930192,0.0740151,0.118875,1,0.682,0.5,0.682,0,682
0.914929,0.0942199,0.0740844,0.119871,1,0.683,0.5,0.683,0,683
0.914955,0.0954205,0.0741537,0.120866,1,0.684,0.5,0.684,0,684
0.914981,0.0966211,0.0742231,0.121862,1,0.685,0.5,0.685,0,685
0.915008,0.0978217,0.0742924,0.122858,1,0.686,0.5,0.686,0,686
0.915034,0.0990223,0.0743617,0.123853,1,0.687,0.5,0.687,0,687
0.91506,0.100223,0.074431,0.124849,1,0.688,0.5,0.688,0,688
0.915087,0.101423,0.0745002,0.125846,1,0.689,0.5,0.689,0,689
0.915113,0.102623,0.0745643,0.126862,1,0.69,0.5,0.69,0,690
0.91514,0.103823,0.0746285,0.127878,1,0.691,0.5,0.691,0,691
0.915167,0.105023,0.0746926,0.128895,1,0.692,0.5,0.692,0,692
0.915194,0.106223,0.0747568,0.129911,1,0.693,0.5,0.693,0,693
0.91522,0.107423,0.0748209,0.130928,1,0.694,0.5,0.694,0,694
0.915247,0.108623,0.0748851,0.131944,1,0.695,0.5,0.695,0,695
0.915274,0.109822,0.0749492,0.132961,1,0.696,0.5,0.696,0,696
0.915301,0.111021,0.075008,0.133993,1,0.697,0.5,0.697,0,697
0.915328,0.112219,0.0750665,0.135025,1,0.698,0.5,0.698,0,698
0.915355,0.113417,0.075125,0.136058,1,0.699,0.5,0.699,0,699
0.915382,0.114616,0.0751835,0.137091,1,0.7,0.5,0.7,0,700
0.915409,0.115814,0.0752419,0.138124,1,0.701,0.5,0.701,0,701
0.915436,0.117012,0.0753004,0.139156,1,0.702,0.5,0.702,0,702
0.915463,0.118211,0.0753589,0.140189,1,0.703,0.5,0.703,0,703
0.915491,0.119407,0.0754124,0.141232,1,0.704,0.5,0.704,0,704
0.915518,0.120603,0.0754652,0.142277,1,0.705,0.5,0.705,0,705
0.915545,0.121799,0.075518,0.143321,1,0.706,0.5,0.706,0,706
0.915573,0.122995,0.0755709,0.144366,1,0.707,0.5,0.707,0,707
0.9156,0.124191,0.0756237,0.14541,1,0.708,0.5,0.708,0,708
0.915627,0.125387,0.0756765,0.146455,1,0.709,0.5,0.709,0,709
0.915655,0.12658,0.0757239,0.147507,1,0.71,0.5,0.71,0,710
0.915682,0.127774,0.0757711,0.148559,1,0.711,0.5,0.711,0,711
0.915709,0.128967,0.0758184,0.149612,1,0.712,0.5,0.712,0,712
0.915737,0.13016,0.0758656,0.150664,1,0.713,0.5,0.713,0,713
0.915764,0.131354,0.0759128,0.151717,1,0.714,0.5,0.714,0,714
0.915792,0.132547,0.0759597,0.15277,1,0.715,0.5,0.715,0,715
0.915819,0.133736,0.076001,0.153828,1,0.716,0.5,0.716,0,716
0.915847,0.134926,0.0760422,0.154886,1,0.717,0.5,0.717,0,717
0.915874,0.136116,0.0760835,0.155945,1,0.718,0.5,0.718,0,718
0.915901,0.137306,0.0761248,0.157003,1,0.719,0.5,0.719,0,719
0.915929,0.138495,0.0761661,0.158062,1,0.72,0.5,0.72,0,720
0.915956,0.139684,0.0762063,0.159121,1,0.721,0.5,0.721,0,721
0.915983,0.14087,0.0762412,0.160183,1,0.722,0.5,0.722,0,722
0.916011,0.142055,0.0762761,0.161245,1,0.723,0.5,0.723,0,723
0.916038,0.143241,0.076311,0.162307,1,0.724,0.5,0.724,0,724
0.916065,0.144426,0.0763459,0.16337,1,0.725,0.5,0.725,0,725
0.916093,0.145612,0.0763809,0.164432,1,0.726,0.5,0.726,0,726
0.91612,0.146796,0.076414,0.165495,1,0.727,0.5,0.727,0,727
0.916147,0.147976,0.0764421,0.166559,1,0.728,0.5,0.728,0,728
0.916174,0.149157,0.0764702,0.167623,1,0.729,0.5,0.729,0,729
0.916201,0.150337,0.0764984,0.168687,1,0.73,0.5,0.73,0,730
0.916228,0.151517,0.0765265,0.169752,1,0.731,0.5,0.731,0,731
0.916255,0.152698,0.0765546,0.170816,1,0.732,0.5,0.732,0,732
0.916282,0.153876,0.0765802,0.17188,1,0.733,0.5,0.733,0,733
0.916308,0.15505,0.0766011,0.172945,1,0.734,0.5,0.734,0,734
0.916335,0.156225,0.076622,0.174009,1,0.735,0.5,0.735,0,735
0.916361,0.157399,0.0766429,0.175073,1,0.736,0.5,0.736,0,736
0.916388,0.158573,0.0766639,0.176138,1,0.737,0.5,0.737,0,737
0.916414,0.159748,0.0766848,0.177202,1,0.738,0.5,0.738,0,738
0.91644,0.160919,0.0767022,0.178266,1,0.739,0.5,0.739,0,739
0.916466,0.162087,0.0767155,0.179329,1,0.74,0.5,0.74,0,740
0.916492,0.163254,0.0767288,0.180392,1,0.741,0.5,0.741,0,741
0.916518,0.164422,0.0767421,0.181455,1,0.742,0.5,0.742,0,742
0.916544,0.16559,0.0767554,0.182518,1,0.743,0.5,0.743,0,743
0.91657,0.166757,0.0767688,0.183581,1,0.744,0.5,0.744,0,744
0.916595,0.16792,0.0767775,0.184642,1,0.745,0.5,0.745,0,745
0.91662,0.16908,0.0767828,0.185702,1,0.746,0.5,0.746,0,746
0.916645,0.17024,0.076788,0.186762,1,0.747,0.5,0.747,0,747
0.91667,0.1714,0.0767933,0.187822,1,0.748,0.5,0.748,0,748
0.916695,0.17256,0.0767985,0.188882,1,0.749,0.5,0.749,0,749
0.91672,0.17372,0.0768038,0.189942,1,0.75,0.5,0.75,0,750
0.916744,0.174874,0.0768034,0.190998,1,0.751,0.5,0.751,0,751
0.916768,0.176025,0.0768002,0.192054,1,0.752,0.5,0.752,0,752
0.916792,0.177177,0.0767969,0.193109,1,0.753,0.5,0.753,0,753
0.916816,0.178328,0.0767937,0.194164,1,0.754,0.5,0.754,0,754
0.916839,0.179479,0.0767904,0.19522,1,0.755,0.5,0.755,0,755
0.916863,0.18063,0.0767872,0.196275,1,0.756,0.5,0.756,0,756
0.916886,0.181775,0.0767771,0.197326,1,0.757,0.5,0.757,0,757
0.916908,0.182916,0.0767649,0.198375,1,0.758,0.5,0.758,0,758
0.91693,0.184058,0.0767528,0.199424,1,0.759,0.5,0.759,0,759
0.916953,0.1852,0.0767406,0.200474,1,0.76,0.5,0.76,0,760
0.916975,0.186342,0.0767284,0.201523,1,0.761,0.5,0.761,0,761
0.916997,0.187483,0.0767162,0.202572,1,0.762,0.5,0.762,0,762
0.917018,0.188617,0.0766966,0.203616,1,0.763,0.5,0.763,0,763
0.917039,0.189749,0.0766759,0.204658,1,0.764,0.5,0.764,0,764
0.917059,0.190881,0.0766551,0.205701,1,0.765,0.5,0.765,0,765
0.91708,0.192014,0.0766343,0.206744,1,0.766,0.5,0.766,0,766
0.9171,0.193146,0.0766136,0.207786,1,0.767,0.5,0.767,0,767
0.917119,0.19427,0.0765851,0.208822,1,0.768,0.5,0.768,0,768
0.917138,0.195393,0.0765563,0.209858,1,0.769,0.5,0.769,0,769
0.917157,0.196516,0.0765274,0.210893,1,0.77,0.5,0.77,0,770
0.917176,0.197639,0.0764985,0.211929,1,0.771,0.5,0.771,0,771
0.917194,0.198762,0.0764694,0.212964,1,0.772,0.5,0.772,0,772
0.917211,0.199875,0.076432,0.213992,1,0.773,0.5,0.773,0,773
0.917227,0.200988,0.0763947,0.21502,1,0.774,0.5,0.774,0,774
0.917244,0.202101,0.0763574,0.216047,1,0.775,0.5,0.775,0,775
0.917261,0.203215,0.07632,0.217075,1,0.776,0.5,0.776,0,776
0.917277,0.204327,0.0762818,0.218102,1,0.777,0.5,0.777,0,777
0.917291,0.20543,0.0762357,0.219121,1,0.778,0.5,0.778,0,778
0.917305,0.206533,0.0761896,0.22014,1,0.779,0.5,0.779,0,779
0.917319,0.207636,0.0761436,0.221159,1,0.78,0.5,0.78,0,780
0.917333,0.208739,0.0760975,0.222178,1,0.781,0.5,0.781,0,781
0.917347,0.20984,0.0760497,0.223196,1,0.782,0.5,0.782,0,782
0.917358,0.210932,0.0759946,0.224206,1,0.783,0.5,0.783,0,783
0.917369,0.212024,0.0759394,0.225215,1,0.784,0.5,0.784,0,784
0.91738,0.213116,0.0758843,0.226225,1,0.785,0.5,0.785,0,785
0.917391,0.214208,0.0758292,0.227235,1,0.786,0.5,0.786,0,786
0.917401,0.215298,0.0757715,0.228242,1,0.787,0.5,0.787,0,787
0.917408,0.216379,0.075707,0.229242,1,0.788,0.5,0.788,0,788
0.917416,0.21746,0.0756424,0.230242,1,0.789,0.5,0.789,0,789
0.917424,0.218541,0.0755779,0.231242,1,0.79,0.5,0.79,0,790
0.917431,0.219622,0.0755134,0.232242,1,0.791,0.5,0.791,0,791
0.917438,0.220699,0.0754454,0.233239,1,0.792,0.5,0.792,0,792
0.917441,0.221769,0.0753712,0.234229,1,0.793,0.5,0.793,0,793
0.917445,0.222838,0.0752969,0.235218,1,0.794,0.5,0.794,0,794
0.917448,0.223908,0.0752227,0.236208,1,0.795,0.5,0.795,0,795
0.917452,0.224978,0.0751484,0.237198,1,0.796,0.5,0.796,0,796
0.917454,0.226043,0.0750698,0.238183,1,0.797,0.5,0.797,0,797
0.917453,0.227101,0.0749854,0.239162,1,0.798,0.5,0.798,0,798
0.917452,0.228159,0.0749011,0.240141,1,0.799,0.5,0.799,0,799
0.917451,0.229218,0.0748168,0.241121,1,0.8,0.5,0.8,0,800
0.91745,0.230276,0.0747325,0.2421,1,0.801,0.5,0.801,0,801
0.917446,0.231328,0.0746427,0.243073,1,0.802,0.5,0.802,0,802
0.91744,0.232375,0.0745479,0.244042,1,0.803,0.5,0.803,0,803
0.917434,0.233422,0.0744532,0.245011,1,0.804,0.5,0.804,0,804
0.917428,0.234469,0.0743584,0.245979,1,0.805,0.5,0.805,0,805
0.917422,0.235516,0.0742636,0.246948,1,0.806,0.5,0.806,0,806
0.917412,0.236557,0.0741623,0.24791,1,0.807,0.5,0.807,0,807
0.9174,0.237593,0.0740567,0.248869,1,0.808,0.5,0.808,0,808
0.917387,0.238629,0.0739511,0.249827,1,0.809,0.5,0.809,0,809
0.917375,0.239665,0.0738454,0.250785,1,0.81,0.5,0.81,0,810
0.917363,0.240701,0.0737398,0.251743,1,0.811,0.5,0.811,0,811
0.917347,0.24173,0.0736271,0.252695,1,0.812,0.5,0.812,0,812
0.917328,0.242757,0.0735112,0.253644,1,0.813,0.5,0.813,0,813
0.91731,0.243783,0.0733952,0.254593,1,0.814,0.5,0.814,0,814
0.917292,0.24481,0.0732793,0.255543,1,0.815,0.5,0.815,0,815
0.91727,0.245832,0.0731576,0.256487,1,0.816,0.5,0.816,0,816
0.917245,0.24685,0.073032,0.257429,1,0.817,0.5,0.817,0,817
0.917221,0.247869,0.0729063,0.25837,1,0.818,0.5,0.818,0,818
0.917196,0.248888,0.0727806,0.259312,1,0.819,0.5,0.819,0,819
0.917168,0.249903,0.07265,0.26025,1,0.82,0.5,0.82,0,820
0.917137,0.250915,0.0725143,0.261184,1,0.821,0.5,0.821,0,821
0.917105,0.251927,0.0723785,0.262119,1,0.822,0.5,0.822,0,822
0.917074,0.252938,0.0722427,0.263054,1,0.823,0.5,0.823,0,823
0.917039,0.253948,0.0721029,0.263986,1,0.824,0.5,0.824,0,824
0.917,0.254954,0.0719566,0.264915,1,0.825,0.5,0.825,0,825
0.916961,0.25596,0.0718104,0.265844,1,0.826,0.5,0.826,0,826
0.916922,0.256966,0.0716641,0.266773,1,0.827,0.5,0.827,0,827
0.91688,0.257971,0.0715147,0.267701,1,0.828,0.5,0.828,0,828
0.916833,0.258974,0.0713575,0.268626,1,0.829,0.5,0.829,0,829
0.916785,0.259976,0.0712004,0.269551,1,0.83,0.5,0.83,0,830
0.916738,0.260978,0.0710432,0.270476,1,0.831,0.5,0.831,0,831
0.916689,0.26198,0.0708838,0.2714,1,0.832,0.5,0.832,0,832
0.916632,0.26298,0.0707152,0.272323,1,0.833,0.5,0.833,0,833
0.916576,0.263981,0.0705467,0.273246,1,0.834,0.5,0.834,0,834
0.916519,0.264981,0.0703781,0.274169,1,0.835,0.5,0.835,0,835
0.916462,0.265982,0.0702083,0.275092,1,0.836,0.5,0.836,0,836
0.916395,0.266983,0.0700278,0.276016,1,0.837,0.5,0.837,0,837
0.916329,0.267985,0.0698473,0.276939,1,0.838,0.5,0.838,0,838
0.916262,0.268986,0.0696668,0.277862,1,0.839,0.5,0.839,0,839
0.916196,0.269987,0.0694863,0.278786,1,0.84,0.5,0.84,0,840
0.916119,0.270993,0.0692932,0.279713,1,0.841,0.5,0.841,0,841
0.916042,0.271998,0.0691002,0.28064,1,0.842,0.5,0.842,0,842
0.915965,0.273004,0.0689071,0.281567,1,0.843,0.5,0.843,0,843
0.915887,0.274009,0.0687141,0.282494,1,0.844,0.5,0.844,0,844
0.9158,0.275022,0.0685091,0.283428,1,0.845,0.5,0.845,0,845
0.915712,0.276036,0.0683028,0.284362,1,0.846,0.5,0.846,0,846
0.915623,0.277049,0.0680965,0.285297,1,0.847,0.5,0.847,0,847
0.915535,0.278063,0.0678903,0.286231,1,0.848,0.5,0.848,0,848
0.915436,0.279087,0.0676728,0.287176,1,0.849,0.5,0.849,0,849
0.915335,0.280114,0.0674525,0.288122,1,0.85,0.5,0.85,0,850
0.915235,0.28114,0.0672323,0.289069,1,0.851,0.5,0.851,0,851
0.915134,0.282167,0.0670121,0.290016,1,0.852,0.5,0.852,0,852
0.915025,0.283206,0.0667823,0.290974,1,0.853,0.5,0.853,0,853
0.914912,0.284249,0.0665486,0.291936,1,0.854,0.5,0.854,0,854
0.9148,0.285293,0.0663149,0.292899,1,0.855,0.5,0.855,0,855
0.914684,0.286342,0.0660774,0.293868,1,0.856,0.5,0.856,0,856
0.914561,0.287406,0.0658307,0.29485,1,0.857,0.5,0.857,0,857
0.914437,0.288469,0.0655841,0.295832,1,0.858,0.5,0.858,0,858
0.914313,0.289533,0.0653374,0.296814,1,0.859,0.5,0.859,0,859
0.91418,0.290619,0.0650788,0.297818,1,0.86,0.5,0.86,0,860
0.914044,0.291709,0.0648186,0.298824,1,0.861,0.5,0.861,0,861
0.913909,0.292798,0.0645584,0.299831,1,0.862,0.5,0.862,0,862
0.913769,0.293902,0.0642915,0.300852,1,0.863,0.5,0.863,0,863
0.913622,0.295023,0.064017,0.30189,1,0.864,0.5,0.864,0,864
0.913475,0.296144,0.0637425,0.302927,1,0.865,0.5,0.865,0,865
0.913327,0.297267,0.0634672,0.303967,1,0.866,0.5,0.866,0,866
0.913169,0.298426,0.0631777,0.305042,1,0.867,0.5,0.867,0,867
0.91301,0.299586,0.0628881,0.306117,1,0.868,0.5,0.868,0,868
0.912851,0.300746,0.0625985,0.307192,1,0.869,0.5,0.869,0,869
0.912684,0.301934,0.0622989,0.308295,1,0.87,0.5,0.87,0,870
0.912514,0.30314,0.0619935,0.309416,1,0.871,0.5,0.871,0,871
0.912343,0.304346,0.0616881,0.310536,1,0.872,0.5,0.872,0,872
0.91217,0.305565,0.0613791,0.311669,1,0.873,0.5,0.873,0,873
0.911987,0.306826,0.0610571,0.312843,1,0.874,0.5,0.874,0,874
0.911805,0.308087,0.060735,0.314017,1,0.875,0.5,0.875,0,875
0.911622,0.309348,0.060413,0.315192,1,0.876,0.5,0.876,0,876
0.91143,0.310661,0.0600768,0.316418,1,0.877,0.5,0.877,0,877
0.911236,0.311987,0.0597373,0.317656,1,0.878,0.5,0.878,0,878
0.911042,0.313313,0.0593977,0.318895,1,0.879,0.5,0.879,0,879
0.910844,0.314669,0.059051,0.320162,1,0.88,0.5,0.88,0,880
0.91064,0.31607,0.0586931,0.321475,1,0.881,0.5,0.881,0,881
0.910435,0.317472,0.0583351,0.322789,1,0.882,0.5,0.882,0,882
0.91023,0.318874,0.0579772,0.324102,1,0.883,0.5,0.883,0,883
0.910016,0.320361,0.0576005,0.3255,1,0.884,0.5,0.884,0,884
0.909801,0.321851,0.0572234,0.3269,1,0.885,0.5,0.885,0,885
0.909587,0.32334,0.0568462,0.3283,1,0.886,0.5,0.886,0,886
0.909367,0.324881,0.0564586,0.329751,1,0.887,0.5,0.887,0,887
0.909145,0.326462,0.0560631,0.331242,1,0.888,0.5,0.888,0,888
0.908922,0.328043,0.0556675,0.332733,1,0.889,0.5,0.889,0,889
0.908695,0.329691,0.0552596,0.334291,1,0.89,0.5,0.89,0,890
0.908466,0.331366,0.0548466,0.335876,1,0.891,0.5,0.891,0,891
0.908237,0.333041,0.0544337,0.337461,1,0.892,0.5,0.892,0,892
0.908004,0.334807,0.0540052,0.339136,1,0.893,0.5,0.893,0,893
0.907771,0.336587,0.0535743,0.340825,1,0.894,0.5,0.894,0,894
0.907537,0.338369,0.053143,0.342517,1,0.895,0.5,0.895,0,895
0.9073,0.340264,0.0526937,0.344322,1,0.896,0.5,0.896,0,896
0.907063,0.34216,0.0522444,0.346127,1,0.897,0.5,0.897,0,897
0.906826,0.344078,0.0517918,0.347954,1,0.898,0.5,0.898,0,898
0.906587,0.346101,0.0513235,0.349887,1,0.899,0.5,0.899,0,899
0.906349,0.348124,0.0508553,0.35182,1,0.9,0.5,0.9,0,900
0.906111,0.350194,0.0503807,0.3538,1,0.901,0.5,0.901,0,901
0.905873,0.352357,0.0498931,0.355874,1,0.902,0.5,0.902,0,902
0.905636,0.354521,0.0494055,0.357948,1,0.903,0.5,0.903,0,903
0.9054,0.356759,0.0489084,0.360097,1,0.904,0.5,0.904,0,904
0.905166,0.359076,0.0484012,0.362325,1,0.905,0.5,0.905,0,905
0.904931,0.361394,0.0478939,0.364554,1,0.906,0.5,0.906,0,906
0.904701,0.363818,0.0473739,0.366891,1,0.907,0.5,0.907,0,907
0.904473,0.366303,0.0468467,0.369289,1,0.908,0.5,0.908,0,908
0.904245,0.368788,0.0463195,0.371686,1,0.909,0.5,0.909,0,909
0.904024,0.371418,0.0457763,0.37423,1,0.91,0.5,0.91,0,910
0.903806,0.374085,0.045229,0.376811,1,0.911,0.5,0.911,0,911
0.903587,0.376752,0.0446818,0.379393,1,0.912,0.5,0.912,0,912
0.903381,0.379606,0.0441154,0.382163,1,0.913,0.5,0.913,0,913
0.903176,0.38247,0.0435481,0.384943,1,0.914,0.5,0.914,0,914
0.902972,0.385355,0.0429787,0.387744,1,0.915,0.5,0.915,0,915
0.902783,0.388412,0.0423931,0.390721,1,0.916,0.5,0.916,0,916
0.902593,0.39147,0.0418074,0.393697,1,0.917,0.5,0.917,0,917
0.902417,0.394666,0.0412097,0.396813,1,0.918,0.5,0.918,0,918
0.902245,0.397911,0.0406075,0.399979,1,0.919,0.5,0.919,0,919
0.902081,0.401228,0.0399996,0.403218,1,0.92,0.5,0.92,0,920
0.901931,0.404672,0.0393812,0.406586,1,0.921,0.5,0.921,0,921
0.90178,0.408117,0.0387629,0.409953,1,0.922,0.5,0.922,0,922
0.901654,0.411768,0.0381291,0.413531,1,0.923,0.5,0.923,0,923
0.901529,0.415421,0.037495,0.417111,1,0.924,0.5,0.924,0,924
0.901421,0.419211,0.0368516,0.420829,1,0.925,0.5,0.925,0,925
0.901325,0.423084,0.0362024,0.424632,1,0.926,0.5,0.926,0,926
0.901237,0.427015,0.0355496,0.428493,1,0.927,0.5,0.927,0,927
0.901175,0.431119,0.0348859,0.43253,1,0.928,0.5,0.928,0,928
0.901112,0.435224,0.0342222,0.436567,1,0.929,0.5,0.929,0,929
0.901083,0.439539,0.0335465,0.440819,1,0.93,0.5,0.93,0,930
0.901059,0.443884,0.0328691,0.445101,1,0.931,0.5,0.931,0,931
0.901056,0.448356,0.0321853,0.449511,1,0.932,0.5,0.932,0,932
0.901075,0.452953,0.0314951,0.454048,1,0.933,0.5,0.933,0,933
0.901101,0.457584,0.0308036,0.45862,1,0.934,0.5,0.934,0,934
0.901169,0.462441,0.0301019,0.463421,1,0.935,0.5,0.935,0,935
0.901237,0.467298,0.0294003,0.468222,1,0.936,0.5,0.936,0,936
0.901347,0.47236,0.028691,0.473232,1,0.937,0.5,0.937,0,937
0.901469,0.477486,0.0279792,0.478307,1,0.938,0.5,0.938,0,938
0.901614,0.482712,0.0272639,0.483482,1,0.939,0.5,0.939,0,939
0.901792,0.488092,0.0265443,0.488814,1,0.94,0.5,0.94,0,940
0.901992,0.49357,0.0258221,0.494246,1,0.941,0.5,0.941,0,941
0.902225,0.499186,0.0250962,0.499817,1,0.942,0.5,0.942,0,942
0.902484,0.504908,0.0243681,0.505497,1,0.943,0.5,0.943,0,943
0.902776,0.510765,0.0236373,0.511312,1,0.944,0.5,0.944,0,944
0.903098,0.516735,0.022905,0.517243,1,0.945,0.5,0.945,0,945
0.903454,0.522836,0.0221709,0.523307,1,0.946,0.5,0.946,0,946
0.903844,0.529058,0.021436,0.529493,1,0.947,0.5,0.947,0,947
0.904269,0.535406,0.0207001,0.535807,1,0.948,0.5,0.948,0,948
0.904732,0.541882,0.0199642,0.542251,1,0.949,0.5,0.949,0,949
0.905231,0.54848,0.0192282,0.548818,1,0.95,0.5,0.95,0,950
0.905772,0.555212,0.0184931,0.555521,1,0.951,0.5,0.951,0,951
0.90635,0.562061,0.0177585,0.562342,1,0.952,0.5,0.952,0,952
0.906974,0.569049,0.017026,0.569304,1,0.953,0.5,0.953,0,953
0.907636,0.576148,0.016295,0.576379,1,0.954,0.5,0.954,0,954
0.908349,0.583393,0.0155672,0.583602,1,0.955,0.5,0.955,0,955
0.9091,0.590742,0.0148419,0.590929,1,0.956,0.5,0.956,0,956
0.909907,0.598243,0.0141211,0.59841,1,0.957,0.5,0.957,0,957
0.910752,0.60584,0.0134036,0.605989,1,0.958,0.5,0.958,0,958
0.911653,0.613578,0.0126897,0.613709,1,0.959,0.5,0.959,0,959
0.912589,0.621398,0.0119838,0.621513,1,0.96,0.5,0.96,0,960
0.913608,0.629416,0.0112842,0.629518,1,0.961,0.5,0.961,0,961
0.914659,0.637505,0.0105885,0.637593,1,0.962,0.5,0.962,0,962
0.915768,0.645722,0.0099004,0.645798,1,0.963,0.5,0.963,0,963
0.916942,0.654073,0.00922191,0.654138,1,0.964,0.5,0.964,0,964
0.918148,0.66249,0.0085485,0.662545,1,0.965,0.5,0.965,0,965
0.919445,0.671086,0.00789025,0.671133,1,0.966,0.5,0.966,0,966
0.920782,0.679755,0.00723834,0.679794,1,0.967,0.5,0.967,0,967
0.922177,0.688528,0.0065975,0.68856,1,0.968,0.5,0.968,0,968
0.923648,0.697433,0.00596904,0.697459,1,0.969,0.5,0.969,0,969
0.925154,0.706397,0.00534773,0.706417,1,0.97,0.5,0.97,0,970
0.926753,0.715504,0.00474564,0.71552,1,0.971,0.5,0.971,0,971
0.928399,0.724685,0.00415157,0.724697,1,0.972,0.5,0.972,0,972
0.930102,0.733944,0.0035729,0.733953,1,0.973,0.5,0.973,0,973
0.931891,0.743334,0.00301326,0.743341,1,0.974,0.5,0.974,0,974
0.933713,0.752761,0.00242868,0.752765,1,0.975,0.5,0.975,0,975
0.935626,0.762276,0.00193719,0.762278,1,0.976,0.5,0.976,0,976
0.937605,0.771885,0.00142775,0.771887,1,0.977,0.5,0.977,0,977
0.939638,0.781555,0.00091967,0.781556,1,0.978,0.5,0.978,0,978
0.941727,0.791278,0.00042687,0.791278,1,0.979,0.5,0.979,0,979
0.943903,0.801079,-3.05434e-05,0.801079,1,0.98,0.5,0.98,0,980
0.946139,0.810938,-0.000464082,0.810938,1,0.981,0.5,0.981,0,981
0.948432,0.820833,-0.000876785,0.820834,1,0.982,0.5,0.982,0,982
0.950787,0.830757,-0.00126552,0.830758,1,0.983,0.5,0.983,0,983
0.953221,0.840736,-0.00163655,0.840737,1,0.984,0.5,0.984,0,984
0.955707,0.850733,-0.00199507,0.850735,1,0.985,0.5,0.985,0,985
0.958242,0.860777,-0.00235202,0.86078,1,0.986,0.5,0.986,0,986
0.960842,0.870762,-0.00265476,0.870766,1,0.987,0.5,0.987,0,987
0.963497,0.880972,-0.00292119,0.880977,1,0.988,0.5,0.988,0,988
0.9662,0.890804,-0.00348481,0.890811,1,0.989,0.5,0.989,0,989
0.969035,0.901014,-0.00324273,0.90102,1,0.99,0.5,0.99,0,990
0.971817,0.911097,-0.00359757,0.911104,1,0.991,0.5,0.991,0,991
0.97465,0.921147,-0.00400787,0.921156,1,0.992,0.5,0.992,0,992
0.977585,0.931071,-0.00420999,0.931081,1,0.993,0.5,0.993,0,993
0.980587,0.941036,-0.00421703,0.941045,1,0.994,0.5,0.994,0,994
0.983619,0.950969,-0.00417607,0.950978,1,0.995,0.5,0.995,0,995
0.986653,0.960868,-0.00421412,0.960877,1,0.996,0.5,0.996,0,996
0.989685,0.970729,-0.00435955,0.970739,1,0.997,0.5,0.997,0,997
0.992757,0.980556,-0.00459032,0.980567,1,0.998,0.5,0.998,0,998
0.995968,0.990148,-0.00461086,0.990159,1,0.999,0.5,0.999,0,999
0.999495,0.999941,-0.00393653,0.999949,1,1,0.5,1,0,1000


==> figures/navierstokes/cavity_vely_horizontal.csv <==
vtkOriginalIndices,Density,Points:0,Points:1,Points:2,VelocityMagnitude,VelocityX,VelocityY,__vtkIsSelected__,arc_length,vtkValidPointMask
0,0.903344,0,0.5,0,2.79029e-06,7.5315e-08,2.77945e-06,0,0,1
1,0.903354,0.001,0.5,0,0.0037391,-1.28431e-05,0.00373907,0,0.001,1
2,0.903364,0.002,0.5,0,0.00747542,-2.57615e-05,0.00747537,0,0.002,1
3,0.903374,0.003,0.5,0,0.0112117,-3.86799e-05,0.0112117,0,0.003,1
4,0.903384,0.004,0.5,0,0.014948,-5.15983e-05,0.014948,0,0.004,1
5,0.903393,0.005,0.5,0,0.0186844,-6.45167e-05,0.0186842,0,0.005,1
6,0.903403,0.006,0.5,0,0.0224207,-7.74351e-05,0.0224205,0,0.006,1
7,0.903426,0.007,0.5,0,0.0259832,-0.000107704,0.0259829,0,0.007,1
8,0.903453,0.008,0.5,0,0.0294878,-0.000143756,0.0294874,0,0.008,1
9,0.90348,0.009,0.5,0,0.0329924,-0.000179808,0.0329918,0,0.009,1
10,0.903507,0.01,0.5,0,0.036497,-0.000215861,0.0364963,0,0.01,1
11,0.903534,0.011,0.5,0,0.0400015,-0.000251913,0.0400007,0,0.011,1
12,0.903561,0.012,0.5,0,0.0435061,-0.000287965,0.0435051,0,0.012,1
13,0.903595,0.013,0.5,0,0.0468932,-0.000336579,0.046892,0,0.013,1
14,0.903635,0.014,0.5,0,0.0501629,-0.000397753,0.0501612,0,0.014,1
15,0.903675,0.015,0.5,0,0.0534325,-0.000458927,0.0534304,0,0.015,1
16,0.903716,0.016,0.5,0,0.0567022,-0.000520101,0.0566997,0,0.016,1
17,0.903756,0.017,0.5,0,0.0599718,-0.000581276,0.0599689,0,0.017,1
18,0.903796,0.018,0.5,0,0.0632415,-0.00064245,0.0632381,0,0.018,1
19,0.903839,0.019,0.5,0,0.066453,-0.00071026,0.0664491,0,0.019,1
20,0.903889,0.02,0.5,0,0.0694899,-0.000797979,0.0694852,0,0.02,1
21,0.903939,0.021,0.5,0,0.0725269,-0.000885697,0.0725213,0,0.021,1
22,0.903989,0.022,0.5,0,0.0755639,-0.000973416,0.0755574,0,0.022,1
23,0.904039,0.023,0.5,0,0.0786008,-0.00106113,0.0785934,0,0.023,1
24,0.90409,0.024,0.5,0,0.0816378,-0.00114885,0.0816295,0,0.024,1
25,0.90414,0.025,0.5,0,0.0846748,-0.00123657,0.0846656,0,0.025,1
26,0.904197,0.026,0.5,0,0.0874856,-0.00135174,0.0874749,0,0.026,1
27,0.904254,0.027,0.5,0,0.0902965,-0.00146691,0.0902843,0,0.027,1
28,0.904311,0.028,0.5,0,0.0931074,-0.00158209,0.0930936,0,0.028,1
29,0.904368,0.029,0.5,0,0.0959183,-0.00169726,0.0959029,0,0.029,1
30,0.904425,0.03,0.5,0,0.0987291,-0.00181243,0.0987122,0,0.03,1
31,0.904482,0.031,0.5,0,0.10154,-0.0019276,0.101522,0,0.031,1
32,0.904543,0.032,0.5,0,0.104189,-0.00206369,0.104168,0,0.032,1
33,0.904605,0.033,0.5,0,0.106783,-0.00220676,0.10676,0,0.033,1
34,0.904666,0.034,0.5,0,0.109378,-0.00234983,0.109352,0,0.034,1
35,0.904728,0.035,0.5,0,0.111973,-0.0024929,0.111944,0,0.035,1
36,0.90479,0.036,0.5,0,0.114567,-0.00263597,0.114536,0,0.036,1
37,0.904851,0.037,0.5,0,0.117162,-0.00277904,0.117128,0,0.037,1
38,0.904914,0.038,0.5,0,0.119654,-0.00293607,0.119618,0,0.038,1
39,0.904978,0.039,0.5,0,0.122045,-0.00310707,0.122004,0,0.039,1
40,0.905042,0.04,0.5,0,0.124435,-0.00327807,0.124391,0,0.04,1
41,0.905107,0.041,0.5,0,0.126825,-0.00344907,0.126778,0,0.041,1
42,0.905171,0.042,0.5,0,0.129216,-0.00362007,0.129164,0,0.042,1
43,0.905235,0.043,0.5,0,0.131606,-0.00379107,0.131551,0,0.043,1
44,0.9053,0.044,0.5,0,0.133949,-0.00396897,0.133889,0,0.044,1
45,0.905365,0.045,0.5,0,0.136148,-0.00416757,0.136083,0,0.045,1
46,0.90543,0.046,0.5,0,0.138347,-0.00436617,0.138277,0,0.046,1
47,0.905495,0.047,0.5,0,0.140546,-0.00456477,0.14047,0,0.047,1
48,0.905561,0.048,0.5,0,0.142745,-0.00476338,0.142664,0,0.048,1
49,0.905626,0.049,0.5,0,0.144944,-0.00496198,0.144858,0,0.049,1
50,0.905691,0.05,0.5,0,0.147143,-0.00516058,0.147052,0,0.05,1
51,0.905756,0.051,0.5,0,0.149163,-0.00538615,0.149065,0,0.051,1
52,0.905822,0.052,0.5,0,0.151184,-0.00561171,0.151078,0,0.052,1
53,0.905887,0.053,0.5,0,0.153205,-0.00583728,0.153092,0,0.053,1
54,0.905952,0.054,0.5,0,0.155225,-0.00606285,0.155105,0,0.054,1
55,0.906017,0.055,0.5,0,0.157246,-0.00628841,0.157119,0,0.055,1
56,0.906083,0.056,0.5,0,0.159267,-0.00651398,0.159132,0,0.056,1
57,0.906147,0.057,0.5,0,0.161162,-0.0067591,0.161019,0,0.057,1
58,0.906212,0.058,0.5,0,0.163016,-0.00701073,0.162863,0,0.058,1
59,0.906277,0.059,0.5,0,0.16487,-0.00726237,0.164708,0,0.059,1
60,0.906341,0.06,0.5,0,0.166724,-0.007514,0.166552,0,0.06,1
61,0.906406,0.061,0.5,0,0.168578,-0.00776564,0.168397,0,0.061,1
62,0.90647,0.062,0.5,0,0.170432,-0.00801727,0.170241,0,0.062,1
63,0.906534,0.063,0.5,0,0.172211,-0.00828095,0.17201,0,0.063,1
64,0.906598,0.064,0.5,0,0.173912,-0.00855712,0.173699,0,0.064,1
65,0.906661,0.065,0.5,0,0.175614,-0.00883328,0.175389,0,0.065,1
66,0.906725,0.066,0.5,0,0.177315,-0.00910945,0.177079,0,0.066,1
67,0.906788,0.067,0.5,0,0.179017,-0.00938561,0.178768,0,0.067,1
68,0.906852,0.068,0.5,0,0.180719,-0.00966178,0.180458,0,0.068,1
69,0.906915,0.069,0.5,0,0.182386,-0.00994373,0.182112,0,0.069,1
70,0.906978,0.07,0.5,0,0.183948,-0.010243,0.18366,0,0.07,1
71,0.90704,0.071,0.5,0,0.185511,-0.0105423,0.185208,0,0.071,1
72,0.907102,0.072,0.5,0,0.187073,-0.0108416,0.186756,0,0.072,1
73,0.907164,0.073,0.5,0,0.188636,-0.011141,0.188304,0,0.073,1
74,0.907227,0.074,0.5,0,0.190199,-0.0114403,0.189852,0,0.074,1
75,0.907289,0.075,0.5,0,0.191761,-0.0117396,0.191399,0,0.075,1
76,0.90735,0.076,0.5,0,0.193198,-0.0120603,0.192818,0,0.076,1
77,0.907412,0.077,0.5,0,0.194634,-0.012381,0.194237,0,0.077,1
78,0.907473,0.078,0.5,0,0.196071,-0.0127017,0.195655,0,0.078,1
79,0.907534,0.079,0.5,0,0.197507,-0.0130224,0.197074,0,0.079,1
80,0.907595,0.08,0.5,0,0.198944,-0.0133431,0.198492,0,0.08,1
81,0.907656,0.081,0.5,0,0.20038,-0.0136638,0.199911,0,0.081,1
82,0.907717,0.082,0.5,0,0.201731,-0.0139992,0.201242,0,0.082,1
83,0.907777,0.083,0.5,0,0.203054,-0.0143395,0.202543,0,0.083,1
84,0.907838,0.084,0.5,0,0.204377,-0.0146798,0.203845,0,0.084,1
85,0.907898,0.085,0.5,0,0.205699,-0.01502,0.205146,0,0.085,1
86,0.907958,0.086,0.5,0,0.207022,-0.0153603,0.206448,0,0.086,1
87,0.908019,0.087,0.5,0,0.208345,-0.0157006,0.207749,0,0.087,1
88,0.908079,0.088,0.5,0,0.209617,-0.0160496,0.208998,0,0.088,1
89,0.908139,0.089,0.5,0,0.210837,-0.0164075,0.210194,0,0.089,1
90,0.908199,0.09,0.5,0,0.212058,-0.0167654,0.21139,0,0.09,1
91,0.908259,0.091,0.5,0,0.213279,-0.0171233,0.212585,0,0.091,1
92,0.908318,0.092,0.5,0,0.214499,-0.0174812,0.213781,0,0.092,1
93,0.908378,0.093,0.5,0,0.21572,-0.0178391,0.214977,0,0.093,1
94,0.908438,0.094,0.5,0,0.216918,-0.0182009,0.216149,0,0.094,1
95,0.908498,0.095,0.5,0,0.218048,-0.0185744,0.21725,0,0.095,1
96,0.908558,0.096,0.5,0,0.219177,-0.0189479,0.218351,0,0.096,1
97,0.908617,0.097,0.5,0,0.220307,-0.0193215,0.219452,0,0.097,1
98,0.908677,0.098,0.5,0,0.221436,-0.019695,0.220553,0,0.098,1
99,0.908737,0.099,0.5,0,0.222566,-0.0200685,0.221655,0,0.099,1
100,0.908796,0.1,0.5,0,0.223696,-0.020442,0.222756,0,0.1,1
101,0.908856,0.101,0.5,0,0.224744,-0.0208292,0.223772,0,0.101,1
102,0.908916,0.102,0.5,0,0.225793,-0.0212164,0.224788,0,0.102,1
103,0.908976,0.103,0.5,0,0.226841,-0.0216036,0.225804,0,0.103,1
104,0.909036,0.104,0.5,0,0.22789,-0.0219908,0.22682,0,0.104,1
105,0.909096,0.105,0.5,0,0.228938,-0.022378,0.227836,0,0.105,1
106,0.909156,0.106,0.5,0,0.229987,-0.0227651,0.228852,0,0.106,1
107,0.909217,0.107,0.5,0,0.230981,-0.0231611,0.229812,0,0.107,1
108,0.909278,0.108,0.5,0,0.231958,-0.02356,0.230752,0,0.108,1
109,0.909338,0.109,0.5,0,0.232934,-0.0239589,0.231692,0,0.109,1
110,0.909399,0.11,0.5,0,0.233911,-0.0243578,0.232632,0,0.11,1
111,0.909459,0.111,0.5,0,0.234887,-0.0247567,0.233572,0,0.111,1
112,0.90952,0.112,0.5,0,0.235864,-0.0251555,0.234513,0,0.112,1
113,0.909581,0.113,0.5,0,0.236808,-0.0255593,0.235419,0,0.113,1
114,0.909643,0.114,0.5,0,0.23772,-0.025968,0.236291,0,0.114,1
115,0.909705,0.115,0.5,0,0.238633,-0.0263767,0.237163,0,0.115,1
116,0.909766,0.116,0.5,0,0.239545,-0.0267854,0.238035,0,0.116,1
117,0.909828,0.117,0.5,0,0.240457,-0.0271941,0.238907,0,0.117,1
118,0.909889,0.118,0.5,0,0.241369,-0.0276029,0.239779,0,0.118,1
119,0.909951,0.119,0.5,0,0.242267,-0.0280136,0.240636,0,0.119,1
120,0.910014,0.12,0.5,0,0.243122,-0.0284303,0.241446,0,0.12,1
121,0.910077,0.121,0.5,0,0.243976,-0.0288471,0.242257,0,0.121,1
122,0.91014,0.122,0.5,0,0.244831,-0.0292638,0.243067,0,0.122,1
123,0.910203,0.123,0.5,0,0.245686,-0.0296805,0.243878,0,0.123,1
124,0.910266,0.124,0.5,0,0.24654,-0.0300973,0.244688,0,0.124,1
125,0.910329,0.125,0.5,0,0.247395,-0.030514,0.245499,0,0.125,1
126,0.910393,0.126,0.5,0,0.248198,-0.0309369,0.246254,0,0.126,1
127,0.910457,0.127,0.5,0,0.249001,-0.03136,0.247009,0,0.127,1
128,0.910521,0.128,0.5,0,0.249803,-0.031783,0.247764,0,0.128,1
129,0.910585,0.129,0.5,0,0.250606,-0.032206,0.248519,0,0.129,1
130,0.91065,0.13,0.5,0,0.251409,-0.0326291,0.249274,0,0.13,1
131,0.910714,0.131,0.5,0,0.252212,-0.0330521,0.250028,0,0.131,1
132,0.910779,0.132,0.5,0,0.252979,-0.0334787,0.250745,0,0.132,1
133,0.910845,0.133,0.5,0,0.253734,-0.0339064,0.251449,0,0.133,1
134,0.910911,0.134,0.5,0,0.25449,-0.0343341,0.252153,0,0.134,1
135,0.910976,0.135,0.5,0,0.255245,-0.0347618,0.252857,0,0.135,1
136,0.911042,0.136,0.5,0,0.256001,-0.0351895,0.253561,0,0.136,1
137,0.911108,0.137,0.5,0,0.256756,-0.0356173,0.254265,0,0.137,1
138,0.911174,0.138,0.5,0,0.25749,-0.0360466,0.254945,0,0.138,1
139,0.911241,0.139,0.5,0,0.258202,-0.0364775,0.255602,0,0.139,1
140,0.911308,0.14,0.5,0,0.258914,-0.0369084,0.256259,0,0.14,1
141,0.911375,0.141,0.5,0,0.259626,-0.0373393,0.256915,0,0.141,1
142,0.911443,0.142,0.5,0,0.260337,-0.0377703,0.257572,0,0.142,1
143,0.91151,0.143,0.5,0,0.261049,-0.0382012,0.258229,0,0.143,1
144,0.911577,0.144,0.5,0,0.261751,-0.0386326,0.258874,0,0.144,1
145,0.911646,0.145,0.5,0,0.262422,-0.0390653,0.259487,0,0.145,1
146,0.911714,0.146,0.5,0,0.263092,-0.0394981,0.260099,0,0.146,1
147,0.911782,0.147,0.5,0,0.263763,-0.0399308,0.260711,0,0.147,1
148,0.911851,0.148,0.5,0,0.264434,-0.0403636,0.261324,0,0.148,1
149,0.911919,0.149,0.5,0,0.265105,-0.0407963,0.261936,0,0.149,1
150,0.911988,0.15,0.5,0,0.265776,-0.0412291,0.262548,0,0.15,1
151,0.912057,0.151,0.5,0,0.266408,-0.0416624,0.263118,0,0.151,1
152,0.912127,0.152,0.5,0,0.267039,-0.0420957,0.263688,0,0.152,1
153,0.912196,0.153,0.5,0,0.267671,-0.042529,0.264258,0,0.153,1
154,0.912266,0.154,0.5,0,0.268303,-0.0429623,0.264828,0,0.154,1
155,0.912335,0.155,0.5,0,0.268935,-0.0433956,0.265398,0,0.155,1
156,0.912405,0.156,0.5,0,0.269566,-0.043829,0.265968,0,0.156,1
157,0.912475,0.157,0.5,0,0.27017,-0.0442618,0.266507,0,0.157,1
158,0.912546,0.158,0.5,0,0.270763,-0.0446945,0.267036,0,0.158,1
159,0.912616,0.159,0.5,0,0.271357,-0.0451272,0.267565,0,0.159,1
160,0.912686,0.16,0.5,0,0.271951,-0.04556,0.268094,0,0.16,1
161,0.912757,0.161,0.5,0,0.272545,-0.0459927,0.268623,0,0.161,1
162,0.912827,0.162,0.5,0,0.273138,-0.0464254,0.269151,0,0.162,1
163,0.912898,0.163,0.5,0,0.273713,-0.0468573,0.26966,0,0.163,1
164,0.912969,0.164,0.5,0,0.27427,-0.0472883,0.270149,0,0.164,1
165,0.91304,0.165,0.5,0,0.274826,-0.0477194,0.270637,0,0.165,1
166,0.91311,0.166,0.5,0,0.275382,-0.0481504,0.271126,0,0.166,1
167,0.913181,0.167,0.5,0,0.275939,-0.0485815,0.271614,0,0.167,1
168,0.913252,0.168,0.5,0,0.276495,-0.0490125,0.272103,0,0.168,1
169,0.913323,0.169,0.5,0,0.277042,-0.0494429,0.272581,0,0.169,1
170,0.913394,0.17,0.5,0,0.277561,-0.0498714,0.273029,0,0.17,1
171,0.913465,0.171,0.5,0,0.27808,-0.0502998,0.273477,0,0.171,1
172,0.913536,0.172,0.5,0,0.278599,-0.0507282,0.273926,0,0.172,1
173,0.913607,0.173,0.5,0,0.279117,-0.0511566,0.274374,0,0.173,1
174,0.913678,0.174,0.5,0,0.279636,-0.0515851,0.274822,0,0.174,1
175,0.913749,0.175,0.5,0,0.280155,-0.0520135,0.27527,0,0.175,1
176,0.91382,0.176,0.5,0,0.280636,-0.0524384,0.275678,0,0.176,1
177,0.913891,0.177,0.5,0,0.281117,-0.0528633,0.276086,0,0.177,1
178,0.913961,0.178,0.5,0,0.281598,-0.0532883,0.276494,0,0.178,1
179,0.914032,0.179,0.5,0,0.282079,-0.0537132,0.276901,0,0.179,1
180,0.914103,0.18,0.5,0,0.28256,-0.0541381,0.277309,0,0.18,1
181,0.914173,0.181,0.5,0,0.283041,-0.054563,0.277717,0,0.181,1
182,0.914243,0.182,0.5,0,0.283493,-0.0549847,0.278094,0,0.182,1
183,0.914313,0.183,0.5,0,0.283935,-0.0554054,0.27846,0,0.183,1
184,0.914383,0.184,0.5,0,0.284378,-0.055826,0.278827,0,0.184,1
185,0.914453,0.185,0.5,0,0.28482,-0.0562466,0.279193,0,0.185,1
186,0.914523,0.186,0.5,0,0.285262,-0.0566672,0.27956,0,0.186,1
187,0.914593,0.187,0.5,0,0.285704,-0.0570879,0.279926,0,0.187,1
188,0.914662,0.188,0.5,0,0.286127,-0.0575058,0.280272,0,0.188,1
189,0.914731,0.189,0.5,0,0.286529,-0.0579214,0.280596,0,0.189,1
190,0.914799,0.19,0.5,0,0.286932,-0.058337,0.280921,0,0.19,1
191,0.914868,0.191,0.5,0,0.287335,-0.0587525,0.281245,0,0.191,1
192,0.914937,0.192,0.5,0,0.287737,-0.0591681,0.281569,0,0.192,1
193,0.915005,0.193,0.5,0,0.28814,-0.0595836,0.281894,0,0.193,1
194,0.915074,0.194,0.5,0,0.288532,-0.0599978,0.282208,0,0.194,1
195,0.91514,0.195,0.5,0,0.288894,-0.0604076,0.282489,0,0.195,1
196,0.915207,0.196,0.5,0,0.289255,-0.0608174,0.28277,0,0.196,1
197,0.915274,0.197,0.5,0,0.289617,-0.0612272,0.283051,0,0.197,1
198,0.915341,0.198,0.5,0,0.289979,-0.061637,0.283332,0,0.198,1
199,0.915408,0.199,0.5,0,0.29034,-0.0620468,0.283614,0,0.199,1
200,0.915475,0.2,0.5,0,0.290702,-0.0624567,0.283895,0,0.2,1
201,0.91554,0.201,0.5,0,0.291021,-0.0628601,0.284132,0,0.201,1
202,0.915604,0.202,0.5,0,0.291341,-0.0632635,0.284369,0,0.202,1
203,0.915669,0.203,0.5,0,0.29166,-0.063667,0.284605,0,0.203,1
204,0.915734,0.204,0.5,0,0.291979,-0.0640704,0.284842,0,0.204,1
205,0.915798,0.205,0.5,0,0.292299,-0.0644739,0.285079,0,0.205,1
206,0.915863,0.206,0.5,0,0.292618,-0.0648773,0.285316,0,0.206,1
207,0.915926,0.207,0.5,0,0.292905,-0.0652756,0.285518,0,0.207,1
208,0.915988,0.208,0.5,0,0.293181,-0.0656721,0.28571,0,0.208,1
209,0.91605,0.209,0.5,0,0.293457,-0.0660686,0.285901,0,0.209,1
210,0.916112,0.21,0.5,0,0.293732,-0.0664651,0.286092,0,0.21,1
211,0.916174,0.211,0.5,0,0.294008,-0.0668616,0.286283,0,0.211,1
212,0.916236,0.212,0.5,0,0.294284,-0.0672581,0.286474,0,0.212,1
213,0.916296,0.213,0.5,0,0.294537,-0.0676509,0.286642,0,0.213,1
214,0.916355,0.214,0.5,0,0.294768,-0.0680399,0.286786,0,0.214,1
215,0.916414,0.215,0.5,0,0.294999,-0.0684289,0.28693,0,0.215,1
216,0.916473,0.216,0.5,0,0.29523,-0.0688179,0.287074,0,0.216,1
217,0.916531,0.217,0.5,0,0.295461,-0.0692069,0.287218,0,0.217,1
218,0.91659,0.218,0.5,0,0.295692,-0.069596,0.287362,0,0.218,1
219,0.916648,0.219,0.5,0,0.295911,-0.069983,0.287494,0,0.219,1
220,0.916703,0.22,0.5,0,0.296095,-0.070364,0.28759,0,0.22,1
221,0.916759,0.221,0.5,0,0.29628,-0.0707451,0.287686,0,0.221,1
222,0.916814,0.222,0.5,0,0.296465,-0.0711261,0.287781,0,0.222,1
223,0.916869,0.223,0.5,0,0.296649,-0.0715072,0.287877,0,0.223,1
224,0.916925,0.224,0.5,0,0.296834,-0.0718882,0.287973,0,0.224,1
225,0.91698,0.225,0.5,0,0.297018,-0.0722693,0.288069,0,0.225,1
226,0.917031,0.226,0.5,0,0.297155,-0.0726419,0.288115,0,0.226,1
227,0.917082,0.227,0.5,0,0.297292,-0.0730145,0.288162,0,0.227,1
228,0.917134,0.228,0.5,0,0.29743,-0.0733871,0.288208,0,0.228,1
229,0.917185,0.229,0.5,0,0.297567,-0.0737597,0.288254,0,0.229,1
230,0.917236,0.23,0.5,0,0.297704,-0.0741323,0.288301,0,0.23,1
231,0.917288,0.231,0.5,0,0.297841,-0.0745049,0.288347,0,0.231,1
232,0.917336,0.232,0.5,0,0.297941,-0.0748709,0.288355,0,0.232,1
233,0.917383,0.233,0.5,0,0.29803,-0.0752346,0.288351,0,0.233,1
234,0.91743,0.234,0.5,0,0.298119,-0.0755984,0.288347,0,0.234,1
235,0.917477,0.235,0.5,0,0.298207,-0.0759622,0.288343,0,0.235,1
236,0.917524,0.236,0.5,0,0.298296,-0.0763259,0.288338,0,0.236,1
237,0.917571,0.237,0.5,0,0.298384,-0.0766897,0.288334,0,0.237,1
238,0.917616,0.238,0.5,0,0.298448,-0.0770488,0.288304,0,0.238,1
239,0.917658,0.239,0.5,0,0.298487,-0.0774033,0.288248,0,0.239,1
240,0.9177,0.24,0.5,0,0.298526,-0.0777578,0.288193,0,0.24,1
241,0.917743,0.241,0.5,0,0.298565,-0.0781123,0.288137,0,0.241,1
242,0.917785,0.242,0.5,0,0.298604,-0.0784669,0.288081,0,0.242,1
243,0.917827,0.243,0.5,0,0.298643,-0.0788214,0.288025,0,0.243,1
244,0.917869,0.244,0.5,0,0.298669,-0.0791735,0.287957,0,0.244,1
245,0.917906,0.245,0.5,0,0.298658,-0.0795184,0.287849,0,0.245,1
246,0.917944,0.246,0.5,0,0.298647,-0.0798634,0.287741,0,0.246,1
247,0.917981,0.247,0.5,0,0.298635,-0.0802083,0.287632,0,0.247,1
248,0.918019,0.248,0.5,0,0.298624,-0.0805532,0.287524,0,0.248,1
249,0.918056,0.249,0.5,0,0.298613,-0.0808982,0.287416,0,0.249,1
250,0.918094,0.25,0.5,0,0.298601,-0.0812431,0.287308,0,0.25,1
251,0.918126,0.251,0.5,0,0.298539,-0.0815781,0.287147,0,0.251,1
252,0.918159,0.252,0.5,0,0.298477,-0.0819131,0.286986,0,0.252,1
253,0.918191,0.253,0.5,0,0.298415,-0.0822482,0.286825,0,0.253,1
254,0.918223,0.254,0.5,0,0.298353,-0.0825832,0.286664,0,0.254,1
255,0.918256,0.255,0.5,0,0.29829,-0.0829182,0.286503,0,0.255,1
256,0.918288,0.256,0.5,0,0.298228,-0.0832533,0.286342,0,0.256,1
257,0.918317,0.257,0.5,0,0.298128,-0.0835807,0.286141,0,0.257,1
258,0.918344,0.258,0.5,0,0.298014,-0.0839055,0.285926,0,0.258,1
259,0.918371,0.259,0.5,0,0.297901,-0.0842304,0.285712,0,0.259,1
260,0.918398,0.26,0.5,0,0.297787,-0.0845553,0.285498,0,0.26,1
261,0.918425,0.261,0.5,0,0.297674,-0.0848801,0.285283,0,0.261,1
262,0.918452,0.262,0.5,0,0.29756,-0.085205,0.285069,0,0.262,1
263,0.918477,0.263,0.5,0,0.297421,-0.0855247,0.284827,0,0.263,1
264,0.918498,0.264,0.5,0,0.297256,-0.0858391,0.284559,0,0.264,1
265,0.91852,0.265,0.5,0,0.297092,-0.0861536,0.284291,0,0.265,1
266,0.918542,0.266,0.5,0,0.296927,-0.0864681,0.284023,0,0.266,1
267,0.918564,0.267,0.5,0,0.296762,-0.0867826,0.283755,0,0.267,1
268,0.918585,0.268,0.5,0,0.296597,-0.087097,0.283487,0,0.268,1
269,0.918606,0.269,0.5,0,0.296419,-0.0874088,0.283205,0,0.269,1
270,0.918622,0.27,0.5,0,0.296203,-0.0877127,0.282884,0,0.27,1
271,0.918638,0.271,0.5,0,0.295987,-0.0880166,0.282562,0,0.271,1
272,0.918655,0.272,0.5,0,0.295771,-0.0883205,0.28224,0,0.272,1
273,0.918671,0.273,0.5,0,0.295554,-0.0886244,0.281918,0,0.273,1
274,0.918687,0.274,0.5,0,0.295338,-0.0889283,0.281596,0,0.274,1
275,0.918704,0.275,0.5,0,0.295122,-0.0892321,0.281274,0,0.275,1
276,0.918715,0.276,0.5,0,0.294855,-0.0895253,0.280899,0,0.276,1
277,0.918725,0.277,0.5,0,0.294587,-0.0898184,0.280524,0,0.277,1
278,0.918736,0.278,0.5,0,0.29432,-0.0901116,0.280148,0,0.278,1
279,0.918747,0.279,0.5,0,0.294053,-0.0904047,0.279773,0,0.279,1
280,0.918758,0.28,0.5,0,0.293786,-0.0906979,0.279398,0,0.28,1
281,0.918769,0.281,0.5,0,0.293518,-0.090991,0.279022,0,0.281,1
282,0.918776,0.282,0.5,0,0.293213,-0.0912761,0.278607,0,0.282,1
283,0.918781,0.283,0.5,0,0.292895,-0.0915584,0.278178,0,0.283,1
284,0.918786,0.284,0.5,0,0.292577,-0.0918407,0.27775,0,0.284,1
285,0.918792,0.285,0.5,0,0.29226,-0.092123,0.277321,0,0.285,1
286,0.918797,0.286,0.5,0,0.291942,-0.0924053,0.276893,0,0.286,1
287,0.918803,0.287,0.5,0,0.291624,-0.0926876,0.276464,0,0.287,1
288,0.918806,0.288,0.5,0,0.291281,-0.0929645,0.276009,0,0.288,1
289,0.918806,0.289,0.5,0,0.290913,-0.0932359,0.275528,0,0.289,1
290,0.918806,0.29,0.5,0,0.290546,-0.0935073,0.275047,0,0.29,1
291,0.918806,0.291,0.5,0,0.290178,-0.0937787,0.274566,0,0.291,1
292,0.918806,0.292,0.5,0,0.289811,-0.0940502,0.274084,0,0.292,1
293,0.918806,0.293,0.5,0,0.289443,-0.0943216,0.273603,0,0.293,1
294,0.918805,0.294,0.5,0,0.289063,-0.0945903,0.273109,0,0.294,1
295,0.9188,0.295,0.5,0,0.288647,-0.0948508,0.272576,0,0.295,1
296,0.918795,0.296,0.5,0,0.28823,-0.0951113,0.272043,0,0.296,1
297,0.91879,0.297,0.5,0,0.287814,-0.0953718,0.27151,0,0.297,1
298,0.918784,0.298,0.5,0,0.287397,-0.0956323,0.270977,0,0.298,1
299,0.918779,0.299,0.5,0,0.286981,-0.0958928,0.270444,0,0.299,1
300,0.918774,0.3,0.5,0,0.286564,-0.0961533,0.26991,0,0.3,1
301,0.918764,0.301,0.5,0,0.2861,-0.096403,0.269326,0,0.301,1
302,0.918754,0.302,0.5,0,0.285636,-0.0966526,0.268742,0,0.302,1
303,0.918744,0.303,0.5,0,0.285172,-0.0969022,0.268158,0,0.303,1
304,0.918734,0.304,0.5,0,0.284708,-0.0971519,0.267575,0,0.304,1
305,0.918724,0.305,0.5,0,0.284244,-0.0974015,0.266991,0,0.305,1
306,0.918714,0.306,0.5,0,0.28378,-0.0976511,0.266407,0,0.306,1
307,0.9187,0.307,0.5,0,0.283281,-0.0978927,0.265785,0,0.307,1
308,0.918685,0.308,0.5,0,0.282771,-0.0981315,0.265152,0,0.308,1
309,0.91867,0.309,0.5,0,0.282261,-0.0983704,0.264518,0,0.309,1
310,0.918656,0.31,0.5,0,0.281751,-0.0986092,0.263884,0,0.31,1
311,0.918641,0.311,0.5,0,0.28124,-0.0988481,0.26325,0,0.311,1
312,0.918626,0.312,0.5,0,0.28073,-0.0990869,0.262617,0,0.312,1
313,0.918609,0.313,0.5,0,0.280198,-0.0993204,0.261959,0,0.313,1
314,0.918589,0.314,0.5,0,0.279643,-0.0995485,0.261276,0,0.314,1
315,0.91857,0.315,0.5,0,0.279088,-0.0997767,0.260594,0,0.315,1
316,0.918551,0.316,0.5,0,0.278533,-0.100005,0.259912,0,0.316,1
317,0.918531,0.317,0.5,0,0.277979,-0.100233,0.25923,0,0.317,1
318,0.918512,0.318,0.5,0,0.277424,-0.100461,0.258548,0,0.318,1
319,0.918491,0.319,0.5,0,0.276858,-0.100687,0.257854,0,0.319,1
320,0.918468,0.32,0.5,0,0.276261,-0.100904,0.257125,0,0.32,1
321,0.918444,0.321,0.5,0,0.275663,-0.101122,0.256396,0,0.321,1
322,0.918421,0.322,0.5,0,0.275066,-0.10134,0.255667,0,0.322,1
323,0.918397,0.323,0.5,0,0.274469,-0.101557,0.254938,0,0.323,1
324,0.918374,0.324,0.5,0,0.273871,-0.101775,0.254209,0,0.324,1
325,0.91835,0.325,0.5,0,0.273274,-0.101993,0.25348,0,0.325,1
326,0.918323,0.326,0.5,0,0.272636,-0.1022,0.252705,0,0.326,1
327,0.918295,0.327,0.5,0,0.271998,-0.102407,0.251931,0,0.327,1
328,0.918268,0.328,0.5,0,0.27136,-0.102615,0.251156,0,0.328,1
329,0.91824,0.329,0.5,0,0.270722,-0.102822,0.250382,0,0.329,1
330,0.918213,0.33,0.5,0,0.270084,-0.10303,0.249608,0,0.33,1
331,0.918185,0.331,0.5,0,0.269445,-0.103237,0.248833,0,0.331,1
332,0.918155,0.332,0.5,0,0.268779,-0.103437,0.248026,0,0.332,1
333,0.918124,0.333,0.5,0,0.268102,-0.103634,0.247209,0,0.333,1
334,0.918093,0.334,0.5,0,0.267426,-0.103831,0.246391,0,0.334,1
335,0.918062,0.335,0.5,0,0.266749,-0.104029,0.245573,0,0.335,1
336,0.918031,0.336,0.5,0,0.266073,-0.104226,0.244755,0,0.336,1
337,0.918,0.337,0.5,0,0.265397,-0.104423,0.243937,0,0.337,1
338,0.917968,0.338,0.5,0,0.264702,-0.104616,0.243099,0,0.338,1
339,0.917934,0.339,0.5,0,0.26399,-0.104803,0.242239,0,0.339,1
340,0.9179,0.34,0.5,0,0.263277,-0.104991,0.24138,0,0.34,1
341,0.917866,0.341,0.5,0,0.262565,-0.105179,0.24052,0,0.341,1
342,0.917831,0.342,0.5,0,0.261853,-0.105366,0.239661,0,0.342,1
343,0.917797,0.343,0.5,0,0.26114,-0.105554,0.238802,0,0.343,1
344,0.917762,0.344,0.5,0,0.260419,-0.105739,0.237932,0,0.344,1
345,0.917726,0.345,0.5,0,0.259674,-0.105917,0.237033,0,0.345,1
346,0.917689,0.346,0.5,0,0.258928,-0.106095,0.236134,0,0.346,1
347,0.917652,0.347,0.5,0,0.258182,-0.106274,0.235235,0,0.347,1
348,0.917615,0.348,0.5,0,0.257436,-0.106452,0.234336,0,0.348,1
349,0.917578,0.349,0.5,0,0.25669,-0.10663,0.233437,0,0.349,1
350,0.917541,0.35,0.5,0,0.255945,-0.106808,0.232538,0,0.35,1
351,0.917502,0.351,0.5,0,0.255168,-0.106977,0.231602,0,0.351,1
352,0.917463,0.352,0.5,0,0.254392,-0.107146,0.230666,0,0.352,1
353,0.917423,0.353,0.5,0,0.253615,-0.107315,0.229729,0,0.353,1
354,0.917384,0.354,0.5,0,0.252839,-0.107484,0.228793,0,0.354,1
355,0.917345,0.355,0.5,0,0.252062,-0.107653,0.227856,0,0.355,1
356,0.917306,0.356,0.5,0,0.251286,-0.107823,0.22692,0,0.356,1
357,0.917265,0.357,0.5,0,0.250489,-0.107985,0.225957,0,0.357,1
358,0.917224,0.358,0.5,0,0.249684,-0.108146,0.224985,0,0.358,1
359,0.917183,0.359,0.5,0,0.24888,-0.108306,0.224014,0,0.359,1
360,0.917141,0.36,0.5,0,0.248076,-0.108466,0.223042,0,0.36,1
361,0.9171,0.361,0.5,0,0.247271,-0.108627,0.22207,0,0.361,1
362,0.917059,0.362,0.5,0,0.246467,-0.108787,0.221098,0,0.362,1
363,0.917017,0.363,0.5,0,0.245651,-0.108944,0.22011,0,0.363,1
364,0.916974,0.364,0.5,0,0.244821,-0.109096,0.219105,0,0.364,1
365,0.916931,0.365,0.5,0,0.243992,-0.109248,0.218101,0,0.365,1
366,0.916889,0.366,0.5,0,0.243163,-0.1094,0.217096,0,0.366,1
367,0.916846,0.367,0.5,0,0.242334,-0.109552,0.216091,0,0.367,1
368,0.916803,0.368,0.5,0,0.241505,-0.109705,0.215086,0,0.368,1
369,0.91676,0.369,0.5,0,0.240671,-0.109855,0.214074,0,0.369,1
370,0.916716,0.37,0.5,0,0.23982,-0.109999,0.213038,0,0.37,1
371,0.916672,0.371,0.5,0,0.238969,-0.110144,0.212003,0,0.371,1
372,0.916628,0.372,0.5,0,0.238118,-0.110288,0.210967,0,0.372,1
373,0.916584,0.373,0.5,0,0.237267,-0.110432,0.209932,0,0.373,1
374,0.91654,0.374,0.5,0,0.236417,-0.110577,0.208896,0,0.374,1
375,0.916496,0.375,0.5,0,0.235566,-0.110721,0.20786,0,0.375,1
376,0.916451,0.376,0.5,0,0.234696,-0.110858,0.206796,0,0.376,1
377,0.916407,0.377,0.5,0,0.233827,-0.110995,0.205732,0,0.377,1
378,0.916362,0.378,0.5,0,0.232958,-0.111132,0.204668,0,0.378,1
379,0.916317,0.379,0.5,0,0.232089,-0.111269,0.203604,0,0.379,1
380,0.916272,0.38,0.5,0,0.231219,-0.111406,0.20254,0,0.38,1
381,0.916228,0.381,0.5,0,0.23035,-0.111543,0.201476,0,0.381,1
382,0.916183,0.382,0.5,0,0.229469,-0.111675,0.200392,0,0.382,1
383,0.916137,0.383,0.5,0,0.228585,-0.111805,0.199302,0,0.383,1
384,0.916092,0.384,0.5,0,0.2277,-0.111936,0.198211,0,0.384,1
385,0.916047,0.385,0.5,0,0.226816,-0.112066,0.197121,0,0.385,1
386,0.916002,0.386,0.5,0,0.225931,-0.112196,0.196031,0,0.386,1
387,0.915956,0.387,0.5,0,0.225047,-0.112326,0.19494,0,0.387,1
388,0.915911,0.388,0.5,0,0.224156,-0.112453,0.193838,0,0.388,1
389,0.915866,0.389,0.5,0,0.22326,-0.112577,0.192724,0,0.389,1
390,0.915821,0.39,0.5,0,0.222364,-0.112701,0.191609,0,0.39,1
391,0.915775,0.391,0.5,0,0.221468,-0.112825,0.190495,0,0.391,1
392,0.91573,0.392,0.5,0,0.220571,-0.112949,0.18938,0,0.392,1
393,0.915685,0.393,0.5,0,0.219675,-0.113072,0.188266,0,0.393,1
394,0.915639,0.394,0.5,0,0.218777,-0.113195,0.187146,0,0.394,1
395,0.915594,0.395,0.5,0,0.217872,-0.113313,0.18601,0,0.395,1
396,0.915549,0.396,0.5,0,0.216968,-0.113431,0.184874,0,0.396,1
397,0.915504,0.397,0.5,0,0.216063,-0.113549,0.183738,0,0.397,1
398,0.915459,0.398,0.5,0,0.215158,-0.113667,0.182602,0,0.398,1
399,0.915414,0.399,0.5,0,0.214254,-0.113785,0.181465,0,0.399,1
400,0.915369,0.4,0.5,0,0.213349,-0.113903,0.180329,0,0.4,1
401,0.915324,0.401,0.5,0,0.21244,-0.114015,0.179173,0,0.401,1
402,0.915279,0.402,0.5,0,0.211531,-0.114128,0.178018,0,0.402,1
403,0.915235,0.403,0.5,0,0.210621,-0.114241,0.176862,0,0.403,1
404,0.91519,0.404,0.5,0,0.209712,-0.114353,0.175706,0,0.404,1
405,0.915146,0.405,0.5,0,0.208803,-0.114466,0.17455,0,0.405,1
406,0.915101,0.406,0.5,0,0.207894,-0.114579,0.173394,0,0.406,1
407,0.915057,0.407,0.5,0,0.206984,-0.114688,0.172225,0,0.407,1
408,0.915013,0.408,0.5,0,0.206073,-0.114796,0.171052,0,0.408,1
409,0.914969,0.409,0.5,0,0.205163,-0.114903,0.169879,0,0.409,1
410,0.914926,0.41,0.5,0,0.204253,-0.115011,0.168705,0,0.41,1
411,0.914882,0.411,0.5,0,0.203342,-0.115119,0.167532,0,0.411,1
412,0.914838,0.412,0.5,0,0.202432,-0.115227,0.166359,0,0.412,1
413,0.914795,0.413,0.5,0,0.201523,-0.115333,0.165177,0,0.413,1
414,0.914752,0.414,0.5,0,0.200615,-0.115436,0.163989,0,0.414,1
415,0.914709,0.415,0.5,0,0.199708,-0.11554,0.1628,0,0.415,1
416,0.914666,0.416,0.5,0,0.1988,-0.115643,0.161611,0,0.416,1
417,0.914623,0.417,0.5,0,0.197893,-0.115747,0.160422,0,0.417,1
418,0.91458,0.418,0.5,0,0.196985,-0.11585,0.159233,0,0.418,1
419,0.914538,0.419,0.5,0,0.196079,-0.115953,0.158041,0,0.419,1
420,0.914496,0.42,0.5,0,0.195178,-0.116053,0.156838,0,0.42,1
421,0.914455,0.421,0.5,0,0.194277,-0.116153,0.155636,0,0.421,1
422,0.914413,0.422,0.5,0,0.193376,-0.116252,0.154434,0,0.422,1
423,0.914371,0.423,0.5,0,0.192475,-0.116352,0.153231,0,0.423,1
424,0.91433,0.424,0.5,0,0.191574,-0.116452,0.152029,0,0.424,1
425,0.914288,0.425,0.5,0,0.190673,-0.116552,0.150826,0,0.425,1
426,0.914248,0.426,0.5,0,0.189783,-0.116648,0.149612,0,0.426,1
427,0.914208,0.427,0.5,0,0.188892,-0.116745,0.148398,0,0.427,1
428,0.914168,0.428,0.5,0,0.188002,-0.116841,0.147184,0,0.428,1
429,0.914127,0.429,0.5,0,0.187112,-0.116938,0.145969,0,0.429,1
430,0.914087,0.43,0.5,0,0.186221,-0.117034,0.144755,0,0.43,1
431,0.914047,0.431,0.5,0,0.185331,-0.117131,0.143541,0,0.431,1
432,0.914008,0.432,0.5,0,0.184451,-0.117225,0.142319,0,0.432,1
433,0.913969,0.433,0.5,0,0.183575,-0.117319,0.141095,0,0.433,1
434,0.91393,0.434,0.5,0,0.1827,-0.117413,0.139871,0,0.434,1
435,0.913892,0.435,0.5,0,0.181824,-0.117507,0.138647,0,0.435,1
436,0.913853,0.436,0.5,0,0.180948,-0.117601,0.137423,0,0.436,1
437,0.913814,0.437,0.5,0,0.180072,-0.117694,0.136198,0,0.437,1
438,0.913776,0.438,0.5,0,0.179206,-0.117787,0.13497,0,0.438,1
439,0.913739,0.439,0.5,0,0.178349,-0.117879,0.133737,0,0.439,1
440,0.913702,0.44,0.5,0,0.177492,-0.11797,0.132505,0,0.44,1
441,0.913665,0.441,0.5,0,0.176635,-0.118062,0.131272,0,0.441,1
442,0.913628,0.442,0.5,0,0.175778,-0.118153,0.13004,0,0.442,1
443,0.913591,0.443,0.5,0,0.174921,-0.118245,0.128807,0,0.443,1
444,0.913555,0.444,0.5,0,0.17407,-0.118336,0.127573,0,0.444,1
445,0.913519,0.445,0.5,0,0.173236,-0.118426,0.126333,0,0.445,1
446,0.913484,0.446,0.5,0,0.172402,-0.118515,0.125094,0,0.446,1
447,0.913449,0.447,0.5,0,0.171569,-0.118605,0.123854,0,0.447,1
448,0.913413,0.448,0.5,0,0.170735,-0.118695,0.122615,0,0.448,1
449,0.913378,0.449,0.5,0,0.169901,-0.118785,0.121375,0,0.449,1
450,0.913343,0.45,0.5,0,0.169067,-0.118875,0.120136,0,0.45,1
451,0.913309,0.451,0.5,0,0.168261,-0.118963,0.118891,0,0.451,1
452,0.913276,0.452,0.5,0,0.167455,-0.119052,0.117646,0,0.452,1
453,0.913242,0.453,0.5,0,0.166649,-0.11914,0.116401,0,0.453,1
454,0.913209,0.454,0.5,0,0.165843,-0.119229,0.115156,0,0.454,1
455,0.913175,0.455,0.5,0,0.165036,-0.119317,0.113911,0,0.455,1
456,0.913142,0.456,0.5,0,0.16423,-0.119406,0.112666,0,0.456,1
457,0.913109,0.457,0.5,0,0.163448,-0.119494,0.111418,0,0.457,1
458,0.913078,0.458,0.5,0,0.162674,-0.119581,0.110169,0,0.458,1
459,0.913046,0.459,0.5,0,0.1619,-0.119669,0.10892,0,0.459,1
460,0.913014,0.46,0.5,0,0.161127,-0.119757,0.107671,0,0.46,1
461,0.912983,0.461,0.5,0,0.160353,-0.119844,0.106422,0,0.461,1
462,0.912951,0.462,0.5,0,0.159579,-0.119932,0.105172,0,0.462,1
463,0.91292,0.463,0.5,0,0.158823,-0.12002,0.103922,0,0.463,1
464,0.91289,0.464,0.5,0,0.158086,-0.120107,0.10267,0,0.464,1
465,0.91286,0.465,0.5,0,0.157349,-0.120194,0.101417,0,0.465,1
466,0.91283,0.466,0.5,0,0.156612,-0.120282,0.100165,0,0.466,1
467,0.912801,0.467,0.5,0,0.155875,-0.120369,0.098913,0,0.467,1
468,0.912771,0.468,0.5,0,0.155139,-0.120456,0.0976608,0,0.468,1
469,0.912741,0.469,0.5,0,0.154412,-0.120544,0.0964081,0,0.469,1
470,0.912713,0.47,0.5,0,0.153717,-0.120631,0.0951538,0,0.47,1
471,0.912685,0.471,0.5,0,0.153022,-0.120719,0.0938996,0,0.471,1
472,0.912657,0.472,0.5,0,0.152327,-0.120806,0.0926454,0,0.472,1
473,0.912629,0.473,0.5,0,0.151632,-0.120894,0.0913912,0,0.473,1
474,0.912601,0.474,0.5,0,0.150937,-0.120981,0.0901369,0,0.474,1
475,0.912573,0.475,0.5,0,0.150241,-0.121068,0.0888827,0,0.475,1
476,0.912546,0.476,0.5,0,0.149593,-0.121156,0.0876274,0,0.476,1
477,0.91252,0.477,0.5,0,0.148945,-0.121244,0.0863721,0,0.477,1
478,0.912494,0.478,0.5,0,0.148296,-0.121332,0.0851167,0,0.478,1
479,0.912467,0.479,0.5,0,0.147648,-0.12142,0.0838614,0,0.479,1
480,0.912441,0.48,0.5,0,0.147,-0.121508,0.0826061,0,0.48,1
481,0.912415,0.481,0.5,0,0.146351,-0.121596,0.0813507,0,0.481,1
482,0.91239,0.482,0.5,0,0.145742,-0.121685,0.0800952,0,0.482,1
483,0.912365,0.483,0.5,0,0.145145,-0.121774,0.0788395,0,0.483,1
484,0.912341,0.484,0.5,0,0.144549,-0.121863,0.0775839,0,0.484,1
485,0.912316,0.485,0.5,0,0.143952,-0.121952,0.0763282,0,0.485,1
486,0.912291,0.486,0.5,0,0.143355,-0.122041,0.0750726,0,0.486,1
487,0.912267,0.487,0.5,0,0.142759,-0.12213,0.073817,0,0.487,1
488,0.912243,0.488,0.5,0,0.14219,-0.122219,0.0725615,0,0.488,1
489,0.91222,0.489,0.5,0,0.14165,-0.122309,0.0713063,0,0.489,1
490,0.912197,0.49,0.5,0,0.14111,-0.1224,0.070051,0,0.49,1
491,0.912174,0.491,0.5,0,0.14057,-0.12249,0.0687957,0,0.491,1
492,0.912151,0.492,0.5,0,0.14003,-0.12258,0.0675404,0,0.492,1
493,0.912128,0.493,0.5,0,0.13949,-0.12267,0.0662852,0,0.493,1
494,0.912105,0.494,0.5,0,0.138966,-0.122761,0.0650302,0,0.494,1
495,0.912084,0.495,0.5,0,0.138487,-0.122853,0.0637758,0,0.495,1
496,0.912062,0.496,0.5,0,0.138008,-0.122945,0.0625215,0,0.496,1
497,0.912041,0.497,0.5,0,0.13753,-0.123037,0.0612672,0,0.497,1
498,0.91202,0.498,0.5,0,0.137051,-0.123129,0.0600129,0,0.498,1
499,0.911998,0.499,0.5,0,0.136573,-0.123221,0.0587585,0,0.499,1
500,0.911977,0.5,0.5,0,0.136094,-0.123313,0.0575042,0,0.5,1
501,0.911957,0.501,0.5,0,0.135681,-0.123407,0.0562513,0,0.501,1
502,0.911937,0.502,0.5,0,0.135268,-0.123501,0.0549984,0,0.502,1
503,0.911917,0.503,0.5,0,0.134856,-0.123595,0.0537455,0,0.503,1
504,0.911896,0.504,0.5,0,0.134443,-0.12369,0.0524926,0,0.504,1
505,0.911876,0.505,0.5,0,0.134031,-0.123784,0.0512397,0,0.505,1
506,0.911856,0.506,0.5,0,0.133618,-0.123878,0.0499868,0,0.506,1
507,0.911837,0.507,0.5,0,0.133258,-0.123974,0.0487351,0,0.507,1
508,0.911819,0.508,0.5,0,0.132915,-0.12407,0.047484,0,0.508,1
509,0.9118,0.509,0.5,0,0.132573,-0.124167,0.0462329,0,0.509,1
510,0.911781,0.51,0.5,0,0.13223,-0.124264,0.0449817,0,0.51,1
511,0.911762,0.511,0.5,0,0.131887,-0.12436,0.0437306,0,0.511,1
512,0.911744,0.512,0.5,0,0.131545,-0.124457,0.0424794,0,0.512,1
513,0.911726,0.513,0.5,0,0.131239,-0.124555,0.0412293,0,0.513,1
514,0.911708,0.514,0.5,0,0.13097,-0.124654,0.0399802,0,0.514,1
515,0.911691,0.515,0.5,0,0.130701,-0.124754,0.0387311,0,0.515,1
516,0.911673,0.516,0.5,0,0.130432,-0.124853,0.037482,0,0.516,1
517,0.911655,0.517,0.5,0,0.130164,-0.124953,0.0362328,0,0.517,1
518,0.911638,0.518,0.5,0,0.129895,-0.125052,0.0349837,0,0.518,1
519,0.911621,0.519,0.5,0,0.129645,-0.125153,0.0337352,0,0.519,1
520,0.911604,0.52,0.5,0,0.129453,-0.125255,0.0324883,0,0.52,1
521,0.911588,0.521,0.5,0,0.129261,-0.125358,0.0312413,0,0.521,1
522,0.911571,0.522,0.5,0,0.129069,-0.125461,0.0299944,0,0.522,1
523,0.911555,0.523,0.5,0,0.128876,-0.125563,0.0287475,0,0.523,1
524,0.911538,0.524,0.5,0,0.128684,-0.125666,0.0275006,0,0.524,1
525,0.911522,0.525,0.5,0,0.128492,-0.125769,0.0262537,0,0.525,1
526,0.911506,0.526,0.5,0,0.128379,-0.125875,0.025009,0,0.526,1
527,0.91149,0.527,0.5,0,0.128266,-0.125982,0.0237644,0,0.527,1
528,0.911475,0.528,0.5,0,0.128152,-0.126088,0.0225198,0,0.528,1
529,0.911459,0.529,0.5,0,0.128039,-0.126194,0.0212751,0,0.529,1
530,0.911443,0.53,0.5,0,0.127926,-0.126301,0.0200305,0,0.53,1
531,0.911428,0.531,0.5,0,0.127813,-0.126407,0.0187858,0,0.531,1
532,0.911413,0.532,0.5,0,0.127759,-0.126516,0.0175429,0,0.532,1
533,0.911398,0.533,0.5,0,0.127726,-0.126626,0.0163005,0,0.533,1
534,0.911383,0.534,0.5,0,0.127693,-0.126737,0.0150581,0,0.534,1
535,0.911368,0.535,0.5,0,0.12766,-0.126847,0.0138157,0,0.535,1
536,0.911353,0.536,0.5,0,0.127627,-0.126957,0.0125733,0,0.536,1
537,0.911339,0.537,0.5,0,0.127594,-0.127068,0.0113309,0,0.537,1
538,0.911324,0.538,0.5,0,0.127601,-0.12718,0.0100896,0,0.538,1
539,0.91131,0.539,0.5,0,0.127649,-0.127295,0.00884937,0,0.539,1
540,0.911295,0.54,0.5,0,0.127697,-0.127409,0.00760907,0,0.54,1
541,0.911281,0.541,0.5,0,0.127744,-0.127524,0.00636884,0,0.541,1
542,0.911267,0.542,0.5,0,0.127792,-0.127638,0.00512861,0,0.542,1
543,0.911253,0.543,0.5,0,0.127839,-0.127753,0.00388838,0,0.543,1
544,0.911239,0.544,0.5,0,0.127907,-0.127869,0.00264857,0,0.544,1
545,0.911225,0.545,0.5,0,0.128035,-0.127988,0.0014103,0,0.545,1
546,0.911211,0.546,0.5,0,0.128163,-0.128107,0.000172023,0,0.546,1
547,0.911197,0.547,0.5,0,0.12829,-0.128227,-0.00106625,0,0.547,1
548,0.911183,0.548,0.5,0,0.128418,-0.128346,-0.00230452,0,0.548,1
549,0.91117,0.549,0.5,0,0.128546,-0.128465,-0.00354287,0,0.549,1
550,0.911156,0.55,0.5,0,0.128674,-0.128585,-0.00478114,0,0.55,1
551,0.911142,0.551,0.5,0,0.128881,-0.128709,-0.00601773,0,0.551,1
552,0.911129,0.552,0.5,0,0.129087,-0.128833,-0.00725432,0,0.552,1
553,0.911115,0.553,0.5,0,0.129294,-0.128958,-0.00849091,0,0.553,1
554,0.911102,0.554,0.5,0,0.129501,-0.129082,-0.00972757,0,0.554,1
555,0.911088,0.555,0.5,0,0.129707,-0.129206,-0.0109642,0,0.555,1
556,0.911075,0.556,0.5,0,0.129914,-0.129331,-0.0122007,0,0.556,1
557,0.911061,0.557,0.5,0,0.130178,-0.129459,-0.0134363,0,0.557,1
558,0.911048,0.558,0.5,0,0.130461,-0.129589,-0.0146717,0,0.558,1
559,0.911035,0.559,0.5,0,0.130744,-0.129719,-0.0159069,0,0.559,1
560,0.911021,0.56,0.5,0,0.131028,-0.129849,-0.0171422,0,0.56,1
561,0.911008,0.561,0.5,0,0.131311,-0.129978,-0.0183775,0,0.561,1
562,0.910995,0.562,0.5,0,0.131594,-0.130108,-0.0196127,0,0.562,1
563,0.910981,0.563,0.5,0,0.131915,-0.130241,-0.0208476,0,0.563,1
564,0.910968,0.564,0.5,0,0.132272,-0.130377,-0.022082,0,0.564,1
565,0.910955,0.565,0.5,0,0.13263,-0.130512,-0.0233164,0,0.565,1
566,0.910941,0.566,0.5,0,0.132987,-0.130648,-0.0245508,0,0.566,1
567,0.910928,0.567,0.5,0,0.133344,-0.130784,-0.0257852,0,0.567,1
568,0.910915,0.568,0.5,0,0.133702,-0.130919,-0.0270197,0,0.568,1
569,0.910902,0.569,0.5,0,0.134077,-0.131057,-0.028254,0,0.569,1
570,0.910888,0.57,0.5,0,0.134505,-0.131199,-0.029488,0,0.57,1
571,0.910875,0.571,0.5,0,0.134933,-0.131341,-0.0307221,0,0.571,1
572,0.910861,0.572,0.5,0,0.135361,-0.131483,-0.0319562,0,0.572,1
573,0.910848,0.573,0.5,0,0.13579,-0.131624,-0.0331902,0,0.573,1
574,0.910834,0.574,0.5,0,0.136218,-0.131766,-0.0344243,0,0.574,1
575,0.910821,0.575,0.5,0,0.136646,-0.131908,-0.0356583,0,0.575,1
576,0.910807,0.576,0.5,0,0.137142,-0.132057,-0.0368926,0,0.576,1
577,0.910794,0.577,0.5,0,0.137638,-0.132206,-0.038127,0,0.577,1
578,0.91078,0.578,0.5,0,0.138133,-0.132354,-0.0393613,0,0.578,1
579,0.910766,0.579,0.5,0,0.138629,-0.132503,-0.0405956,0,0.579,1
580,0.910753,0.58,0.5,0,0.139124,-0.132652,-0.0418299,0,0.58,1
581,0.910739,0.581,0.5,0,0.13962,-0.1328,-0.0430642,0,0.581,1
582,0.910725,0.582,0.5,0,0.140164,-0.132954,-0.0442993,0,0.582,1
583,0.910711,0.583,0.5,0,0.140723,-0.13311,-0.0455346,0,0.583,1
584,0.910697,0.584,0.5,0,0.141283,-0.133266,-0.0467698,0,0.584,1
585,0.910683,0.585,0.5,0,0.141842,-0.133422,-0.0480051,0,0.585,1
586,0.910669,0.586,0.5,0,0.142402,-0.133577,-0.0492404,0,0.586,1
587,0.910655,0.587,0.5,0,0.142961,-0.133733,-0.0504757,0,0.587,1
588,0.910641,0.588,0.5,0,0.143551,-0.133893,-0.0517119,0,0.588,1
589,0.910627,0.589,0.5,0,0.144171,-0.134056,-0.0529489,0,0.589,1
590,0.910612,0.59,0.5,0,0.144791,-0.134219,-0.054186,0,0.59,1
591,0.910598,0.591,0.5,0,0.145411,-0.134383,-0.0554231,0,0.591,1
592,0.910584,0.592,0.5,0,0.146031,-0.134546,-0.0566601,0,0.592,1
593,0.910569,0.593,0.5,0,0.14665,-0.13471,-0.0578972,0,0.593,1
594,0.910555,0.594,0.5,0,0.147285,-0.134875,-0.0591349,0,0.594,1
595,0.91054,0.595,0.5,0,0.147961,-0.135047,-0.0603746,0,0.595,1
596,0.910525,0.596,0.5,0,0.148638,-0.135218,-0.0616143,0,0.596,1
597,0.91051,0.597,0.5,0,0.149315,-0.13539,-0.0628541,0,0.597,1
598,0.910495,0.598,0.5,0,0.149992,-0.135561,-0.0640938,0,0.598,1
599,0.91048,0.599,0.5,0,0.150669,-0.135733,-0.0653335,0,0.599,1
600,0.910465,0.6,0.5,0,0.151346,-0.135904,-0.0665732,0,0.6,1
601,0.91045,0.601,0.5,0,0.152076,-0.136084,-0.0678166,0,0.601,1
602,0.910434,0.602,0.5,0,0.152807,-0.136264,-0.06906,0,0.602,1
603,0.910419,0.603,0.5,0,0.153538,-0.136444,-0.0703033,0,0.603,1
604,0.910403,0.604,0.5,0,0.154268,-0.136624,-0.0715467,0,0.604,1
605,0.910388,0.605,0.5,0,0.154999,-0.136804,-0.0727901,0,0.605,1
606,0.910372,0.606,0.5,0,0.15573,-0.136985,-0.0740335,0,0.606,1
607,0.910356,0.607,0.5,0,0.156498,-0.137171,-0.0752804,0,0.607,1
608,0.91034,0.608,0.5,0,0.15728,-0.137361,-0.0765286,0,0.608,1
609,0.910324,0.609,0.5,0,0.158062,-0.13755,-0.0777768,0,0.609,1
610,0.910308,0.61,0.5,0,0.158843,-0.137739,-0.0790249,0,0.61,1
611,0.910292,0.611,0.5,0,0.159625,-0.137928,-0.080273,0,0.611,1
612,0.910276,0.612,0.5,0,0.160406,-0.138118,-0.0815212,0,0.612,1
613,0.91026,0.613,0.5,0,0.161212,-0.138312,-0.0827723,0,0.613,1
614,0.910243,0.614,0.5,0,0.162042,-0.138511,-0.0840265,0,0.614,1
615,0.910226,0.615,0.5,0,0.162872,-0.138709,-0.0852806,0,0.615,1
616,0.91021,0.616,0.5,0,0.163702,-0.138908,-0.0865347,0,0.616,1
617,0.910193,0.617,0.5,0,0.164532,-0.139107,-0.0877888,0,0.617,1
618,0.910176,0.618,0.5,0,0.165362,-0.139306,-0.0890429,0,0.618,1
619,0.91016,0.619,0.5,0,0.166203,-0.139508,-0.0902989,0,0.619,1
620,0.910142,0.62,0.5,0,0.16708,-0.139717,-0.0915603,0,0.62,1
621,0.910125,0.621,0.5,0,0.167956,-0.139926,-0.0928217,0,0.621,1
622,0.910108,0.622,0.5,0,0.168832,-0.140135,-0.0940831,0,0.622,1
623,0.910091,0.623,0.5,0,0.169709,-0.140344,-0.0953446,0,0.623,1
624,0.910073,0.624,0.5,0,0.170585,-0.140553,-0.096606,0,0.624,1
625,0.910056,0.625,0.5,0,0.171461,-0.140762,-0.0978674,0,0.625,1
626,0.910039,0.626,0.5,0,0.172382,-0.140982,-0.0991376,0,0.626,1
627,0.910021,0.627,0.5,0,0.173302,-0.141202,-0.100408,0,0.627,1
628,0.910003,0.628,0.5,0,0.174223,-0.141422,-0.101678,0,0.628,1
629,0.909985,0.629,0.5,0,0.175144,-0.141642,-0.102948,0,0.629,1
630,0.909968,0.63,0.5,0,0.176065,-0.141862,-0.104218,0,0.63,1
631,0.90995,0.631,0.5,0,0.176985,-0.142082,-0.105489,0,0.631,1
632,0.909932,0.632,0.5,0,0.177938,-0.14231,-0.106767,0,0.632,1
633,0.909914,0.633,0.5,0,0.178902,-0.142542,-0.108047,0,0.633,1
634,0.909896,0.634,0.5,0,0.179866,-0.142773,-0.109328,0,0.634,1
635,0.909878,0.635,0.5,0,0.18083,-0.143004,-0.110608,0,0.635,1
636,0.90986,0.636,0.5,0,0.181794,-0.143235,-0.111889,0,0.636,1
637,0.909842,0.637,0.5,0,0.182757,-0.143467,-0.113169,0,0.637,1
638,0.909823,0.638,0.5,0,0.183742,-0.143704,-0.114456,0,0.638,1
639,0.909805,0.639,0.5,0,0.184748,-0.143947,-0.115748,0,0.639,1
640,0.909787,0.64,0.5,0,0.185754,-0.14419,-0.117041,0,0.64,1
641,0.909768,0.641,0.5,0,0.18676,-0.144434,-0.118333,0,0.641,1
642,0.90975,0.642,0.5,0,0.187766,-0.144677,-0.119626,0,0.642,1
643,0.909732,0.643,0.5,0,0.188772,-0.14492,-0.120918,0,0.643,1
644,0.909713,0.644,0.5,0,0.189788,-0.145166,-0.122214,0,0.644,1
645,0.909695,0.645,0.5,0,0.190835,-0.145422,-0.123521,0,0.645,1
646,0.909677,0.646,0.5,0,0.191883,-0.145678,-0.124827,0,0.646,1
647,0.909658,0.647,0.5,0,0.19293,-0.145934,-0.126133,0,0.647,1
648,0.90964,0.648,0.5,0,0.193977,-0.146189,-0.12744,0,0.648,1
649,0.909622,0.649,0.5,0,0.195025,-0.146445,-0.128746,0,0.649,1
650,0.909603,0.65,0.5,0,0.196072,-0.146701,-0.130052,0,0.65,1
651,0.909585,0.651,0.5,0,0.19716,-0.14697,-0.131375,0,0.651,1
652,0.909567,0.652,0.5,0,0.198249,-0.147238,-0.132697,0,0.652,1
653,0.909549,0.653,0.5,0,0.199337,-0.147507,-0.134019,0,0.653,1
654,0.909531,0.654,0.5,0,0.200425,-0.147776,-0.135341,0,0.654,1
655,0.909513,0.655,0.5,0,0.201514,-0.148044,-0.136663,0,0.655,1
656,0.909495,0.656,0.5,0,0.202602,-0.148313,-0.137985,0,0.656,1
657,0.909477,0.657,0.5,0,0.203721,-0.148592,-0.139321,0,0.657,1
658,0.90946,0.658,0.5,0,0.204851,-0.148874,-0.140661,0,0.658,1
659,0.909442,0.659,0.5,0,0.20598,-0.149157,-0.142001,0,0.659,1
660,0.909425,0.66,0.5,0,0.20711,-0.149439,-0.143341,0,0.66,1
661,0.909407,0.661,0.5,0,0.208239,-0.149721,-0.144681,0,0.661,1
662,0.90939,0.662,0.5,0,0.209368,-0.150003,-0.14602,0,0.662,1
663,0.909373,0.663,0.5,0,0.210518,-0.150292,-0.14737,0,0.663,1
664,0.909356,0.664,0.5,0,0.211689,-0.150589,-0.14873,0,0.664,1
665,0.90934,0.665,0.5,0,0.21286,-0.150885,-0.15009,0,0.665,1
666,0.909324,0.666,0.5,0,0.21403,-0.151181,-0.15145,0,0.666,1
667,0.909307,0.667,0.5,0,0.215201,-0.151477,-0.15281,0,0.667,1
668,0.909291,0.668,0.5,0,0.216372,-0.151773,-0.15417,0,0.668,1
669,0.909274,0.669,0.5,0,0.217553,-0.152073,-0.155535,0,0.669,1
670,0.909259,0.67,0.5,0,0.218765,-0.152383,-0.156917,0,0.67,1
671,0.909244,0.671,0.5,0,0.219977,-0.152694,-0.158299,0,0.671,1
672,0.909229,0.672,0.5,0,0.22119,-0.153004,-0.159681,0,0.672,1
673,0.909214,0.673,0.5,0,0.222402,-0.153314,-0.161063,0,0.673,1
674,0.909199,0.674,0.5,0,0.223614,-0.153625,-0.162446,0,0.674,1
675,0.909184,0.675,0.5,0,0.224826,-0.153935,-0.163828,0,0.675,1
676,0.909171,0.676,0.5,0,0.226081,-0.15426,-0.165234,0,0.676,1
677,0.909158,0.677,0.5,0,0.227335,-0.154585,-0.16664,0,0.677,1
678,0.909145,0.678,0.5,0,0.22859,-0.15491,-0.168047,0,0.678,1
679,0.909132,0.679,0.5,0,0.229845,-0.155235,-0.169453,0,0.679,1
680,0.909119,0.68,0.5,0,0.231099,-0.155559,-0.17086,0,0.68,1
681,0.909106,0.681,0.5,0,0.232354,-0.155884,-0.172266,0,0.681,1
682,0.909095,0.682,0.5,0,0.23364,-0.15622,-0.173693,0,0.682,1
683,0.909085,0.683,0.5,0,0.234938,-0.156559,-0.175126,0,0.683,1
684,0.909074,0.684,0.5,0,0.236235,-0.156899,-0.176559,0,0.684,1
685,0.909064,0.685,0.5,0,0.237532,-0.157238,-0.177992,0,0.685,1
686,0.909054,0.686,0.5,0,0.23883,-0.157578,-0.179425,0,0.686,1
687,0.909043,0.687,0.5,0,0.240127,-0.157917,-0.180859,0,0.687,1
688,0.909035,0.688,0.5,0,0.241447,-0.158263,-0.182306,0,0.688,1
689,0.909028,0.689,0.5,0,0.242788,-0.158617,-0.183768,0,0.689,1
690,0.909021,0.69,0.5,0,0.244129,-0.158971,-0.185231,0,0.69,1
691,0.909014,0.691,0.5,0,0.24547,-0.159325,-0.186693,0,0.691,1
692,0.909007,0.692,0.5,0,0.246811,-0.159679,-0.188155,0,0.692,1
693,0.909,0.693,0.5,0,0.248152,-0.160032,-0.189617,0,0.693,1
694,0.908994,0.694,0.5,0,0.249504,-0.16039,-0.191087,0,0.694,1
695,0.908991,0.695,0.5,0,0.250889,-0.160758,-0.19258,0,0.695,1
696,0.908988,0.696,0.5,0,0.252275,-0.161126,-0.194073,0,0.696,1
697,0.908986,0.697,0.5,0,0.25366,-0.161493,-0.195567,0,0.697,1
698,0.908983,0.698,0.5,0,0.255046,-0.161861,-0.19706,0,0.698,1
699,0.90898,0.699,0.5,0,0.256431,-0.162229,-0.198553,0,0.699,1
700,0.908977,0.7,0.5,0,0.257816,-0.162597,-0.200047,0,0.7,1
701,0.90898,0.701,0.5,0,0.259246,-0.162978,-0.201573,0,0.701,1
702,0.908982,0.702,0.5,0,0.260677,-0.16336,-0.2031,0,0.702,1
703,0.908984,0.703,0.5,0,0.262107,-0.163741,-0.204626,0,0.703,1
704,0.908987,0.704,0.5,0,0.263537,-0.164122,-0.206152,0,0.704,1
705,0.908989,0.705,0.5,0,0.264967,-0.164504,-0.207679,0,0.705,1
706,0.908991,0.706,0.5,0,0.266397,-0.164885,-0.209205,0,0.706,1
707,0.908998,0.707,0.5,0,0.267861,-0.165276,-0.210758,0,0.707,1
708,0.909006,0.708,0.5,0,0.269337,-0.16567,-0.212319,0,0.708,1
709,0.909015,0.709,0.5,0,0.270812,-0.166064,-0.213881,0,0.709,1
710,0.909023,0.71,0.5,0,0.272287,-0.166458,-0.215442,0,0.71,1
711,0.909031,0.711,0.5,0,0.273763,-0.166852,-0.217003,0,0.711,1
712,0.90904,0.712,0.5,0,0.275238,-0.167246,-0.218565,0,0.712,1
713,0.909052,0.713,0.5,0,0.276736,-0.167645,-0.220144,0,0.713,1
714,0.909067,0.714,0.5,0,0.278256,-0.16805,-0.221742,0,0.714,1
715,0.909082,0.715,0.5,0,0.279777,-0.168456,-0.22334,0,0.715,1
716,0.909098,0.716,0.5,0,0.281297,-0.168861,-0.224938,0,0.716,1
717,0.909113,0.717,0.5,0,0.282817,-0.169266,-0.226535,0,0.717,1
718,0.909129,0.718,0.5,0,0.284338,-0.169671,-0.228133,0,0.718,1
719,0.909146,0.719,0.5,0,0.285869,-0.170079,-0.22974,0,0.719,1
720,0.90917,0.72,0.5,0,0.287434,-0.170494,-0.231376,0,0.72,1
721,0.909193,0.721,0.5,0,0.288999,-0.170908,-0.233011,0,0.721,1
722,0.909217,0.722,0.5,0,0.290564,-0.171323,-0.234646,0,0.722,1
723,0.90924,0.723,0.5,0,0.292129,-0.171738,-0.236281,0,0.723,1
724,0.909264,0.724,0.5,0,0.293694,-0.172153,-0.237916,0,0.724,1
725,0.909288,0.725,0.5,0,0.295259,-0.172568,-0.239552,0,0.725,1
726,0.909321,0.726,0.5,0,0.296868,-0.17299,-0.241225,0,0.726,1
727,0.909353,0.727,0.5,0,0.298476,-0.173412,-0.242898,0,0.727,1
728,0.909386,0.728,0.5,0,0.300084,-0.173834,-0.244571,0,0.728,1
729,0.909419,0.729,0.5,0,0.301692,-0.174256,-0.246244,0,0.729,1
730,0.909452,0.73,0.5,0,0.303301,-0.174678,-0.247917,0,0.73,1
731,0.909485,0.731,0.5,0,0.304909,-0.1751,-0.24959,0,0.731,1
732,0.909526,0.732,0.5,0,0.306548,-0.175526,-0.251292,0,0.732,1
733,0.909569,0.733,0.5,0,0.308198,-0.175952,-0.253002,0,0.733,1
734,0.909612,0.734,0.5,0,0.309848,-0.176379,-0.254713,0,0.734,1
735,0.909655,0.735,0.5,0,0.311497,-0.176806,-0.256424,0,0.735,1
736,0.909699,0.736,0.5,0,0.313147,-0.177233,-0.258135,0,0.736,1
737,0.909742,0.737,0.5,0,0.314797,-0.177659,-0.259845,0,0.737,1
738,0.909791,0.738,0.5,0,0.316465,-0.178086,-0.261574,0,0.738,1
739,0.909846,0.739,0.5,0,0.318154,-0.178514,-0.263321,0,0.739,1
740,0.909901,0.74,0.5,0,0.319842,-0.178942,-0.265068,0,0.74,1
741,0.909955,0.741,0.5,0,0.32153,-0.17937,-0.266815,0,0.741,1
742,0.91001,0.742,0.5,0,0.323218,-0.179798,-0.268563,0,0.742,1
743,0.910065,0.743,0.5,0,0.324906,-0.180226,-0.27031,0,0.743,1
744,0.910123,0.744,0.5,0,0.326602,-0.180653,-0.272065,0,0.744,1
745,0.91019,0.745,0.5,0,0.328325,-0.181078,-0.273847,0,0.745,1
746,0.910257,0.746,0.5,0,0.330047,-0.181503,-0.275628,0,0.746,1
747,0.910325,0.747,0.5,0,0.33177,-0.181928,-0.277409,0,0.747,1
748,0.910392,0.748,0.5,0,0.333492,-0.182353,-0.279191,0,0.748,1
749,0.910459,0.749,0.5,0,0.335214,-0.182778,-0.280972,0,0.749,1
750,0.910526,0.75,0.5,0,0.336937,-0.183203,-0.282753,0,0.75,1
751,0.910607,0.751,0.5,0,0.338688,-0.18362,-0.284565,0,0.751,1
752,0.910688,0.752,0.5,0,0.340439,-0.184038,-0.286377,0,0.752,1
753,0.910768,0.753,0.5,0,0.34219,-0.184455,-0.288189,0,0.753,1
754,0.910849,0.754,0.5,0,0.343941,-0.184872,-0.290001,0,0.754,1
755,0.91093,0.755,0.5,0,0.345692,-0.18529,-0.291814,0,0.755,1
756,0.91101,0.756,0.5,0,0.347444,-0.185707,-0.293626,0,0.756,1
757,0.911102,0.757,0.5,0,0.349211,-0.186114,-0.295457,0,0.757,1
758,0.911196,0.758,0.5,0,0.350984,-0.186518,-0.297295,0,0.758,1
759,0.911291,0.759,0.5,0,0.352757,-0.186922,-0.299132,0,0.759,1
760,0.911386,0.76,0.5,0,0.354529,-0.187326,-0.30097,0,0.76,1
761,0.91148,0.761,0.5,0,0.356302,-0.18773,-0.302808,0,0.761,1
762,0.911575,0.762,0.5,0,0.358075,-0.188134,-0.304645,0,0.762,1
763,0.911677,0.763,0.5,0,0.359854,-0.188529,-0.306492,0,0.763,1
764,0.911786,0.764,0.5,0,0.36164,-0.188913,-0.308349,0,0.764,1
765,0.911896,0.765,0.5,0,0.363426,-0.189297,-0.310206,0,0.765,1
766,0.912005,0.766,0.5,0,0.365211,-0.189682,-0.312063,0,0.766,1
767,0.912114,0.767,0.5,0,0.366997,-0.190066,-0.313919,0,0.767,1
768,0.912223,0.768,0.5,0,0.368783,-0.19045,-0.315776,0,0.768,1
769,0.912336,0.769,0.5,0,0.370569,-0.190828,-0.317635,0,0.769,1
770,0.91246,0.77,0.5,0,0.372356,-0.191185,-0.319503,0,0.77,1
771,0.912584,0.771,0.5,0,0.374144,-0.191543,-0.32137,0,0.771,1
772,0.912708,0.772,0.5,0,0.375932,-0.1919,-0.323237,0,0.772,1
773,0.912831,0.773,0.5,0,0.37772,-0.192258,-0.325104,0,0.773,1
774,0.912955,0.774,0.5,0,0.379507,-0.192615,-0.326971,0,0.774,1
775,0.913079,0.775,0.5,0,0.381295,-0.192972,-0.328838,0,0.775,1
776,0.913217,0.776,0.5,0,0.383072,-0.193295,-0.330705,0,0.776,1
777,0.913355,0.777,0.5,0,0.384848,-0.193617,-0.332572,0,0.777,1
778,0.913493,0.778,0.5,0,0.386625,-0.19394,-0.334439,0,0.778,1
779,0.913631,0.779,0.5,0,0.388401,-0.194262,-0.336305,0,0.779,1
780,0.913769,0.78,0.5,0,0.390178,-0.194584,-0.338172,0,0.78,1
781,0.913907,0.781,0.5,0,0.391955,-0.194907,-0.340039,0,0.781,1
782,0.914055,0.782,0.5,0,0.393711,-0.195196,-0.341896,0,0.782,1
783,0.914206,0.783,0.5,0,0.395461,-0.195475,-0.343749,0,0.783,1
784,0.914357,0.784,0.5,0,0.397212,-0.195753,-0.345602,0,0.784,1
785,0.914508,0.785,0.5,0,0.398962,-0.196031,-0.347456,0,0.785,1
786,0.91466,0.786,0.5,0,0.400712,-0.19631,-0.349309,0,0.786,1
787,0.914811,0.787,0.5,0,0.402462,-0.196588,-0.351163,0,0.787,1
788,0.914968,0.788,0.5,0,0.40419,-0.19684,-0.353002,0,0.788,1
789,0.915131,0.789,0.5,0,0.405896,-0.197065,-0.354826,0,0.789,1
790,0.915294,0.79,0.5,0,0.407602,-0.19729,-0.356651,0,0.79,1
791,0.915457,0.791,0.5,0,0.409308,-0.197515,-0.358475,0,0.791,1
792,0.915619,0.792,0.5,0,0.411014,-0.19774,-0.360299,0,0.792,1
793,0.915782,0.793,0.5,0,0.41272,-0.197965,-0.362124,0,0.793,1
794,0.915948,0.794,0.5,0,0.41441,-0.198174,-0.363937,0,0.794,1
795,0.91612,0.795,0.5,0,0.416051,-0.198335,-0.365714,0,0.795,1
796,0.916292,0.796,0.5,0,0.417693,-0.198496,-0.367492,0,0.796,1
797,0.916465,0.797,0.5,0,0.419334,-0.198657,-0.369269,0,0.797,1
798,0.916637,0.798,0.5,0,0.420976,-0.198818,-0.371047,0,0.798,1
799,0.916809,0.799,0.5,0,0.422617,-0.19898,-0.372825,0,0.799,1
800,0.916982,0.8,0.5,0,0.424259,-0.199141,-0.374602,0,0.8,1
801,0.91716,0.801,0.5,0,0.425813,-0.199227,-0.376312,0,0.801,1
802,0.917339,0.802,0.5,0,0.427367,-0.199314,-0.378022,0,0.802,1
803,0.917518,0.803,0.5,0,0.428921,-0.199401,-0.379732,0,0.803,1
804,0.917697,0.804,0.5,0,0.430476,-0.199488,-0.381442,0,0.804,1
805,0.917875,0.805,0.5,0,0.43203,-0.199574,-0.383152,0,0.805,1
806,0.918054,0.806,0.5,0,0.433584,-0.199661,-0.384862,0,0.806,1
807,0.918235,0.807,0.5,0,0.435054,-0.199684,-0.386504,0,0.807,1
808,0.918416,0.808,0.5,0,0.436496,-0.199685,-0.388123,0,0.808,1
809,0.918597,0.809,0.5,0,0.437938,-0.199686,-0.389742,0,0.809,1
810,0.918778,0.81,0.5,0,0.43938,-0.199687,-0.391361,0,0.81,1
811,0.918959,0.811,0.5,0,0.440822,-0.199688,-0.39298,0,0.811,1
812,0.919141,0.812,0.5,0,0.442263,-0.19969,-0.394599,0,0.812,1
813,0.919321,0.813,0.5,0,0.443636,-0.199644,-0.396161,0,0.813,1
814,0.9195,0.814,0.5,0,0.444938,-0.199549,-0.397663,0,0.814,1
815,0.919679,0.815,0.5,0,0.446241,-0.199453,-0.399166,0,0.815,1
816,0.919858,0.816,0.5,0,0.447543,-0.199358,-0.400668,0,0.816,1
817,0.920037,0.817,0.5,0,0.448845,-0.199263,-0.402171,0,0.817,1
818,0.920216,0.818,0.5,0,0.450147,-0.199168,-0.403673,0,0.818,1
819,0.920393,0.819,0.5,0,0.451407,-0.199046,-0.40514,0,0.819,1
820,0.920564,0.82,0.5,0,0.452541,-0.198844,-0.406498,0,0.82,1
821,0.920735,0.821,0.5,0,0.453674,-0.198642,-0.407856,0,0.821,1
822,0.920906,0.822,0.5,0,0.454808,-0.19844,-0.409214,0,0.822,1
823,0.921078,0.823,0.5,0,0.455942,-0.198238,-0.410572,0,0.823,1
824,0.921249,0.824,0.5,0,0.457075,-0.198036,-0.411931,0,0.824,1
825,0.92142,0.825,0.5,0,0.458209,-0.197834,-0.413289,0,0.825,1
826,0.921578,0.826,0.5,0,0.459144,-0.197515,-0.414473,0,0.826,1
827,0.921735,0.827,0.5,0,0.460079,-0.197196,-0.415657,0,0.827,1
828,0.921893,0.828,0.5,0,0.461013,-0.196877,-0.416842,0,0.828,1
829,0.92205,0.829,0.5,0,0.461948,-0.196558,-0.418026,0,0.829,1
830,0.922207,0.83,0.5,0,0.462883,-0.196239,-0.419211,0,0.83,1
831,0.922365,0.831,0.5,0,0.463818,-0.19592,-0.420395,0,0.831,1
832,0.922507,0.832,0.5,0,0.46458,-0.195507,-0.421426,0,0.832,1
833,0.922644,0.833,0.5,0,0.465285,-0.195062,-0.422406,0,0.833,1
834,0.922781,0.834,0.5,0,0.46599,-0.194618,-0.423385,0,0.834,1
835,0.922918,0.835,0.5,0,0.466695,-0.194173,-0.424365,0,0.835,1
836,0.923055,0.836,0.5,0,0.467399,-0.193728,-0.425345,0,0.836,1
837,0.923192,0.837,0.5,0,0.468104,-0.193283,-0.426325,0,0.837,1
838,0.923316,0.838,0.5,0,0.468679,-0.192772,-0.427186,0,0.838,1
839,0.923425,0.839,0.5,0,0.469123,-0.192194,-0.42793,0,0.839,1
840,0.923535,0.84,0.5,0,0.469567,-0.191616,-0.428674,0,0.84,1
841,0.923645,0.841,0.5,0,0.470011,-0.191039,-0.429418,0,0.841,1
842,0.923755,0.842,0.5,0,0.470455,-0.190461,-0.430161,0,0.842,1
843,0.923864,0.843,0.5,0,0.470899,-0.189883,-0.430905,0,0.843,1
844,0.923966,0.844,0.5,0,0.47127,-0.189271,-0.431582,0,0.844,1
845,0.924041,0.845,0.5,0,0.471423,-0.188554,-0.432059,0,0.845,1
846,0.924117,0.846,0.5,0,0.471577,-0.187838,-0.432536,0,0.846,1
847,0.924193,0.847,0.5,0,0.47173,-0.187122,-0.433013,0,0.847,1
848,0.924269,0.848,0.5,0,0.471883,-0.186405,-0.43349,0,0.848,1
849,0.924345,0.849,0.5,0,0.472037,-0.185689,-0.433966,0,0.849,1
850,0.924421,0.85,0.5,0,0.47219,-0.184973,-0.434443,0,0.85,1
851,0.924456,0.851,0.5,0,0.472025,-0.184115,-0.434624,0,0.851,1
852,0.924492,0.852,0.5,0,0.47186,-0.183257,-0.434804,0,0.852,1
853,0.924528,0.853,0.5,0,0.471694,-0.1824,-0.434985,0,0.853,1
854,0.924564,0.854,0.5,0,0.471529,-0.181542,-0.435165,0,0.854,1
855,0.9246,0.855,0.5,0,0.471364,-0.180684,-0.435346,0,0.855,1
856,0.924635,0.856,0.5,0,0.471199,-0.179827,-0.435526,0,0.856,1
857,0.924637,0.857,0.5,0,0.470776,-0.178863,-0.435464,0,0.857,1
858,0.924628,0.858,0.5,0,0.470268,-0.177863,-0.435321,0,0.858,1
859,0.924619,0.859,0.5,0,0.469759,-0.176864,-0.435177,0,0.859,1
860,0.924609,0.86,0.5,0,0.469251,-0.175864,-0.435034,0,0.86,1
861,0.9246,0.861,0.5,0,0.468743,-0.174865,-0.434891,0,0.861,1
862,0.924591,0.862,0.5,0,0.468234,-0.173866,-0.434748,0,0.862,1
863,0.924557,0.863,0.5,0,0.467544,-0.172797,-0.434431,0,0.863,1
864,0.924498,0.864,0.5,0,0.466672,-0.171658,-0.43394,0,0.864,1
865,0.92444,0.865,0.5,0,0.465799,-0.17052,-0.43345,0,0.865,1
866,0.924382,0.866,0.5,0,0.464927,-0.169382,-0.432959,0,0.866,1
867,0.924323,0.867,0.5,0,0.464055,-0.168243,-0.432469,0,0.867,1
868,0.924265,0.868,0.5,0,0.463182,-0.167105,-0.431978,0,0.868,1
869,0.924194,0.869,0.5,0,0.462215,-0.165933,-0.431396,0,0.869,1
870,0.924084,0.87,0.5,0,0.460963,-0.164662,-0.430538,0,0.87,1
871,0.923975,0.871,0.5,0,0.459711,-0.163391,-0.42968,0,0.871,1
872,0.923866,0.872,0.5,0,0.458459,-0.16212,-0.428823,0,0.872,1
873,0.923756,0.873,0.5,0,0.457207,-0.160849,-0.427965,0,0.873,1
874,0.923647,0.874,0.5,0,0.455955,-0.159578,-0.427107,0,0.874,1
875,0.923537,0.875,0.5,0,0.454703,-0.158307,-0.426249,0,0.875,1
876,0.923377,0.876,0.5,0,0.453063,-0.156912,-0.425013,0,0.876,1
877,0.923217,0.877,0.5,0,0.451422,-0.155518,-0.423775,0,0.877,1
878,0.923056,0.878,0.5,0,0.449781,-0.154124,-0.422536,0,0.878,1
879,0.922896,0.879,0.5,0,0.448141,-0.152729,-0.421298,0,0.879,1
880,0.922736,0.88,0.5,0,0.4465,-0.151335,-0.42006,0,0.88,1
881,0.922575,0.881,0.5,0,0.444859,-0.149941,-0.418822,0,0.881,1
882,0.922378,0.882,0.5,0,0.442925,-0.148464,-0.417293,0,0.882,1
883,0.922169,0.883,0.5,0,0.440894,-0.146959,-0.415668,0,0.883,1
884,0.92196,0.884,0.5,0,0.438862,-0.145454,-0.414043,0,0.884,1
885,0.921751,0.885,0.5,0,0.43683,-0.14395,-0.412417,0,0.885,1
886,0.921542,0.886,0.5,0,0.434799,-0.142445,-0.410792,0,0.886,1
887,0.921333,0.887,0.5,0,0.432767,-0.14094,-0.409167,0,0.887,1
888,0.921102,0.888,0.5,0,0.430542,-0.139388,-0.407347,0,0.888,1
889,0.920849,0.889,0.5,0,0.428124,-0.137789,-0.405334,0,0.889,1
890,0.920595,0.89,0.5,0,0.425706,-0.13619,-0.403321,0,0.89,1
891,0.920342,0.891,0.5,0,0.423288,-0.13459,-0.401307,0,0.891,1
892,0.920088,0.892,0.5,0,0.42087,-0.132991,-0.399294,0,0.892,1
893,0.919835,0.893,0.5,0,0.418452,-0.131392,-0.397281,0,0.893,1
894,0.919572,0.894,0.5,0,0.415941,-0.129774,-0.395173,0,0.894,1
895,0.919281,0.895,0.5,0,0.41315,-0.128099,-0.392779,0,0.895,1
896,0.91899,0.896,0.5,0,0.410358,-0.126425,-0.390386,0,0.896,1
897,0.918699,0.897,0.5,0,0.407567,-0.12475,-0.387993,0,0.897,1
898,0.918408,0.898,0.5,0,0.404776,-0.123075,-0.385599,0,0.898,1
899,0.918117,0.899,0.5,0,0.401985,-0.121401,-0.383206,0,0.899,1
900,0.917826,0.9,0.5,0,0.399194,-0.119726,-0.380813,0,0.9,1
901,0.917505,0.901,0.5,0,0.39605,-0.117997,-0.378056,0,0.901,1
902,0.917185,0.902,0.5,0,0.392907,-0.116269,-0.375298,0,0.902,1
903,0.916864,0.903,0.5,0,0.389764,-0.11454,-0.372541,0,0.903,1
904,0.916544,0.904,0.5,0,0.386621,-0.112811,-0.369784,0,0.904,1
905,0.916223,0.905,0.5,0,0.383477,-0.111083,-0.367027,0,0.905,1
906,0.915903,0.906,0.5,0,0.380334,-0.109354,-0.36427,0,0.906,1
907,0.915568,0.907,0.5,0,0.376948,-0.107602,-0.361257,0,0.907,1
908,0.915227,0.908,0.5,0,0.373481,-0.105842,-0.35816,0,0.908,1
909,0.914887,0.909,0.5,0,0.370015,-0.104083,-0.355062,0,0.909,1
910,0.914547,0.91,0.5,0,0.366548,-0.102323,-0.351964,0,0.91,1
911,0.914206,0.911,0.5,0,0.363081,-0.100563,-0.348867,0,0.911,1
912,0.913866,0.912,0.5,0,0.359614,-0.0988036,-0.345769,0,0.912,1
913,0.913521,0.913,0.5,0,0.356003,-0.0970406,-0.342517,0,0.913,1
914,0.913171,0.914,0.5,0,0.352248,-0.0952744,-0.33911,0,0.914,1
915,0.912821,0.915,0.5,0,0.348493,-0.093508,-0.335702,0,0.915,1
916,0.912471,0.916,0.5,0,0.344738,-0.0917417,-0.332295,0,0.916,1
917,0.912121,0.917,0.5,0,0.340983,-0.0899754,-0.328888,0,0.917,1
918,0.911771,0.918,0.5,0,0.337228,-0.0882091,-0.325481,0,0.918,1
919,0.911421,0.919,0.5,0,0.333411,-0.0864473,-0.322005,0,0.919,1
920,0.911072,0.92,0.5,0,0.329408,-0.0846993,-0.318325,0,0.92,1
921,0.910722,0.921,0.5,0,0.325406,-0.0829513,-0.314645,0,0.921,1
922,0.910373,0.922,0.5,0,0.321404,-0.0812033,-0.310965,0,0.922,1
923,0.910023,0.923,0.5,0,0.317402,-0.0794553,-0.307286,0,0.923,1
924,0.909674,0.924,0.5,0,0.313399,-0.0777071,-0.303606,0,0.924,1
925,0.909324,0.925,0.5,0,0.309397,-0.0759591,-0.299926,0,0.925,1
926,0.908985,0.926,0.5,0,0.305194,-0.0742543,-0.296016,0,0.926,1
927,0.908647,0.927,0.5,0,0.300991,-0.0725495,-0.292107,0,0.927,1
928,0.908308,0.928,0.5,0,0.296788,-0.0708447,-0.288197,0,0.928,1
929,0.907969,0.929,0.5,0,0.292584,-0.0691398,-0.284288,0,0.929,1
930,0.90763,0.93,0.5,0,0.288381,-0.067435,-0.280378,0,0.93,1
931,0.907291,0.931,0.5,0,0.284178,-0.0657302,-0.276469,0,0.931,1
932,0.906966,0.932,0.5,0,0.279863,-0.0640761,-0.272424,0,0.932,1
933,0.906646,0.933,0.5,0,0.27551,-0.0624388,-0.268333,0,0.933,1
934,0.906327,0.934,0.5,0,0.271157,-0.0608016,-0.264242,0,0.934,1
935,0.906007,0.935,0.5,0,0.266804,-0.0591643,-0.260152,0,0.935,1
936,0.905687,0.936,0.5,0,0.262451,-0.0575271,-0.256061,0,0.936,1
937,0.905367,0.937,0.5,0,0.258098,-0.0558899,-0.251971,0,0.937,1
938,0.905061,0.938,0.5,0,0.253694,-0.0542956,-0.247812,0,0.938,1
939,0.904768,0.939,0.5,0,0.249244,-0.052748,-0.243591,0,0.939,1
940,0.904475,0.94,0.5,0,0.244794,-0.0512003,-0.23937,0,0.94,1
941,0.904181,0.941,0.5,0,0.240343,-0.0496526,-0.235149,0,0.941,1
942,0.903888,0.942,0.5,0,0.235893,-0.048105,-0.230928,0,0.942,1
943,0.903595,0.943,0.5,0,0.231442,-0.0465572,-0.226706,0,0.943,1
944,0.90331,0.944,0.5,0,0.226981,-0.0450371,-0.222466,0,0.944,1
945,0.903049,0.945,0.5,0,0.222486,-0.0435999,-0.218166,0,0.945,1
946,0.902788,0.946,0.5,0,0.217992,-0.0421626,-0.213867,0,0.946,1
947,0.902527,0.947,0.5,0,0.213497,-0.0407253,-0.209568,0,0.947,1
948,0.902266,0.948,0.5,0,0.209002,-0.039288,-0.205268,0,0.948,1
949,0.902005,0.949,0.5,0,0.204507,-0.0378507,-0.200969,0,0.949,1
950,0.901744,0.95,0.5,0,0.200013,-0.0364135,-0.196669,0,0.95,1
951,0.901519,0.951,0.5,0,0.195526,-0.0351054,-0.192344,0,0.951,1
952,0.901294,0.952,0.5,0,0.191039,-0.0337972,-0.188019,0,0.952,1
953,0.901068,0.953,0.5,0,0.186553,-0.0324891,-0.183694,0,0.953,1
954,0.900843,0.954,0.5,0,0.182066,-0.031181,-0.179368,0,0.954,1
955,0.900618,0.955,0.5,0,0.17758,-0.0298729,-0.175043,0,0.955,1
956,0.900393,0.956,0.5,0,0.173093,-0.0285648,-0.170718,0,0.956,1
957,0.900196,0.957,0.5,0,0.16865,-0.0273655,-0.166412,0,0.957,1
958,0.900009,0.958,0.5,0,0.164222,-0.0262024,-0.162112,0,0.958,1
959,0.899821,0.959,0.5,0,0.159795,-0.0250394,-0.157813,0,0.959,1
960,0.899634,0.96,0.5,0,0.155367,-0.0238764,-0.153514,0,0.96,1
961,0.899446,0.961,0.5,0,0.150939,-0.0227133,-0.149214,0,0.961,1
962,0.899258,0.962,0.5,0,0.146511,-0.0215502,-0.144915,0,0.962,1
963,0.89909,0.963,0.5,0,0.142136,-0.0204664,-0.140653,0,0.963,1
964,0.898939,0.964,0.5,0,0.137815,-0.0194616,-0.136429,0,0.964,1
965,0.898789,0.965,0.5,0,0.133494,-0.0184569,-0.132205,0,0.965,1
966,0.898639,0.966,0.5,0,0.129172,-0.0174521,-0.127981,0,0.966,1
967,0.898489,0.967,0.5,0,0.124851,-0.0164473,-0.123757,0,0.967,1
968,0.898339,0.968,0.5,0,0.12053,-0.0154426,-0.119533,0,0.968,1
969,0.898198,0.969,0.5,0,0.116246,-0.0144801,-0.115339,0,0.969,1
970,0.898083,0.97,0.5,0,0.112074,-0.0136443,-0.111236,0,0.97,1
971,0.897969,0.971,0.5,0,0.107902,-0.0128086,-0.107133,0,0.971,1
972,0.897854,0.972,0.5,0,0.10373,-0.0119728,-0.103031,0,0.972,1
973,0.89774,0.973,0.5,0,0.0995582,-0.0111371,-0.0989277,0,0.973,1
974,0.897625,0.974,0.5,0,0.0953864,-0.0103014,-0.0948248,0,0.974,1
975,0.897511,0.975,0.5,0,0.0912143,-0.00946557,-0.0907217,0,0.975,1
976,0.897429,0.976,0.5,0,0.0872284,-0.00880727,-0.08678,0,0.976,1
977,0.897348,0.977,0.5,0,0.0832426,-0.00814897,-0.0828383,0,0.977,1
978,0.897266,0.978,0.5,0,0.0792567,-0.00749068,-0.0788966,0,0.978,1
979,0.897184,0.979,0.5,0,0.0752708,-0.00683238,-0.074955,0,0.979,1
980,0.897102,0.98,0.5,0,0.0712847,-0.00617404,-0.071013,0,0.98,1
981,0.897021,0.981,0.5,0,0.0672989,-0.00551575,-0.0670713,0,0.981,1
982,0.896961,0.982,0.5,0,0.0634737,-0.00499526,-0.0632752,0,0.982,1
983,0.896908,0.983,0.5,0,0.0597022,-0.00452072,-0.0595276,0,0.983,1
984,0.896855,0.984,0.5,0,0.0559304,-0.00404615,-0.0557798,0,0.984,1
985,0.896802,0.985,0.5,0,0.0521588,-0.00357161,-0.0520322,0,0.985,1
986,0.896749,0.986,0.5,0,0.0483872,-0.00309707,-0.0482846,0,0.986,1
987,0.896696,0.987,0.5,0,0.0446157,-0.00262252,-0.044537,0,0.987,1
988,0.896655,0.988,0.5,0,0.0409605,-0.00224206,-0.0408984,0,0.988,1
989,0.896627,0.989,0.5,0,0.0374215,-0.00195565,-0.0373688,0,0.989,1
990,0.896598,0.99,0.5,0,0.0338828,-0.00166926,-0.0338393,0,0.99,1
991,0.89657,0.991,0.5,0,0.030344,-0.00138287,-0.0303099,0,0.991,1
992,0.896541,0.992,0.5,0,0.0268052,-0.00109648,-0.0267805,0,0.992,1
993,0.896512,0.993,0.5,0,0.0232664,-0.000810089,-0.023251,0,0.993,1
994,0.896489,0.994,0.5,0,0.0197874,-0.000571392,-0.0197793,0,0.994,1
995,0.896479,0.995,0.5,0,0.0164884,-0.000475822,-0.0164816,0,0.995,1
996,0.89647,0.996,0.5,0,0.0131894,-0.000380252,-0.0131839,0,0.996,1
997,0.896461,0.997,0.5,0,0.00989041,-0.000284683,-0.00988617,0,0.997,1
998,0.896452,0.998,0.5,0,0.00659122,-0.000189107,-0.00658826,0,0.998,1
999,0.896443,0.999,0.5,0,0.00329222,-9.35377e-05,-0.00329055,0,0.999,1
1000,0.896433,1,0.5,0,-6.78294e-06,2.03192e-06,7.15754e-06,0,1,1


==> figures/navierstokes/convtest_ns_ESDIRK46.csv <==
dt,L2(rho),L2(momx),L2(momy),L2(momz),L2(E),order
0.8,1.26E-03,6.86E-04,6.86E-04,0.00E+00,2.48E-03,
0.4,3.47E-04,4.47E-04,4.47E-04,0.00E+00,1.34E-03,0.982667683778791
0.2,1.54E-04,1.57E-04,1.57E-04,0.00E+00,5.25E-04,1.38213727269997
0.1,2.57E-05,2.72E-05,2.72E-05,0.00E+00,8.88E-05,2.55475652542622
0.05,2.20E-06,2.37E-06,2.37E-06,0.00E+00,7.86E-06,3.51241667178805
0.025,1.47E-07,1.59E-07,1.59E-07,0.00E+00,5.29E-07,3.89649321472174
0.0125,1.03E-08,1.01E-08,1.01E-08,0.00E+00,3.37E-08,3.95005116744764


==> figures/navierstokes/convtest_ns_HBPC4_HBRK4.csv <==
dt,L2(rho),L2(momx),L2(momy),L2(E)
0.8,2.37E-03,8.51E-04,8.51E-04,3.13E-03
0.4,3.87E-04,5.07E-04,5.07E-04,1.61E-03
0.2,1.94E-04,2.01E-04,2.01E-04,6.72E-04
0.1,3.76E-05,3.96E-05,3.96E-05,1.30E-04
0.05,3.45E-06,3.71E-06,3.71E-06,1.23E-05
0.025,2.36E-07,2.55E-07,2.55E-07,8.52E-07
0.0125,1.51E-08,1.63E-08,1.63E-08,5.46E-08
0.00625,9.49E-10,1.03E-09,1.03E-09,3.43E-09


==> figures/navierstokes/convtest_ns_HBPC6_HBRK4.csv <==
,HBPC60,,,,HBPC61,,,,HBPC62,,,,HBPC63,,,,HBPC64,,,
dt,L2(rho),L2(momx),L2(momy),L2(E),L2(rho),L2(momx),L2(momy),L2(E),L2(rho),L2(momx),L2(momy),L2(E),L2(rho),L2(momx),L2(momy),L2(E),L2(rho),L2(momx),L2(momy),L2(E)
0.8,0.000387,0.000507,0.000507,0.00161,0.000378,0.000504,0.000504,0.00163,0.000396,0.000509,0.000509,0.00164,4.16E-04,5.14E-04,5.14E-04,1.65E-03,4.23E-04,5.15E-04,5.15E-04,1.66E-03
0.4,0.000194,0.000201,0.000201,0.000672,0.000189,0.000197,0.000197,0.000658,0.000187,0.000194,0.000194,0.000648,1.86E-04,1.93E-04,1.93E-04,6.42E-04,1.85E-04,1.92E-04,1.92E-04,6.39E-04
0.2,3.76E-05,3.96E-05,3.96E-05,0.00013,3.46E-05,3.67E-05,3.67E-05,0.00012,3.22E-05,3.43E-05,3.43E-05,0.000113,3.04E-05,3.25E-05,3.25E-05,1.07E-04,2.92E-05,3.12E-05,3.12E-05,1.02E-04
0.1,3.45E-06,3.71E-06,3.71E-06,1.23E-05,2.92E-06,3.17E-06,3.17E-06,1.07E-05,2.43E-06,2.66E-06,2.66E-06,9.13E-06,1.99E-06,2.20E-06,2.20E-06,7.63E-06,1.64E-06,1.81E-06,1.81E-06,6.28E-06
0.05,2.36E-07,2.55E-07,2.55E-07,8.52E-07,1.66E-07,1.82E-07,1.82E-07,6.23E-07,1.14E-07,1.27E-07,1.27E-07,4.47E-07,7.20E-08,8.14E-08,8.14E-08,2.92E-07,3.72E-08,4.21E-08,4.21E-08,1.51E-07
0.025,1.51E-08,1.63E-08,1.63E-08,5.46E-08,6.29E-09,6.84E-09,6.84E-09,2.32E-08,2.73E-09,3E-09,3E-09,1.03E-08,1.01E-09,1.12E-09,1.12E-09,3.92E-09,2.34E-10,2.60E-10,2.60E-10,9.13E-10
0.0125,9.49E-10,1.03E-09,1.03E-09,3.43E-09,1.9E-10,2.05E-10,2.05E-10,6.88E-10,3.94E-11,4.28E-11,4.28E-11,1.44E-10,6.06E-12,6.55E-12,6.55E-12,2.19E-11,4.47E-12,4.90E-12,4.90E-12,1.68E-11
0.006,5.04E-11,5.44E-11,5.44E-11,1.82E-10,4.72E-12,5.06E-12,5.06E-12,1.69E-11,4.41E-13,4.76E-13,4.76E-13,1.59E-12,4.36E-14,4.59E-14,4.59E-14,1.53E-13,4.44E-14,4.79E-14,4.79E-14,1.62E-13


==> figures/navierstokes/convtest_ns_HBPC8_HBRK4.csv <==
,HBPC80,,,,HBPC81,,,,HBPC82,,,,HBPC83,,,,HBPC84,,,,HBPC85,,,,HBPC86,,,
dt,L2(rho),L2(momx),L2(momy),L2(E),L2(rho),L2(momx),L2(momy),L2(E),L2(rho),L2(momx),L2(momy),L2(E),L2(rho),L2(momx),L2(momy),L2(E),L2(rho),L2(momx),L2(momy),L2(E),L2(rho),L2(momx),L2(momy),L2(E),L2(rho),L2(momx),L2(momy),L2(E)
0.8,0.000285,0.00032,0.00032,0.00103,0.00028,0.000315,0.000315,0.00102,0.000276,0.000312,0.000312,0.00101,0.000273,0.000308,0.000308,0.001,2.70E-04,3.05E-04,3.05E-04,9.90E-04,2.67E-04,3.02E-04,3.02E-04,9.80E-04,2.68E-04,3.00E-04,3.00E-04,9.69E-04
0.4,8.36E-05,8.54E-05,8.54E-05,0.000286,8.29E-05,8.49E-05,8.49E-05,0.000283,8.22E-05,8.44E-05,8.44E-05,0.000282,8.12E-05,8.39E-05,8.39E-05,0.00028,7.98E-05,8.32E-05,8.32E-05,2.79E-04,7.82E-05,8.25E-05,8.25E-05,2.77E-04,7.66E-05,8.17E-05,8.17E-05,2.76E-04
0.2,9.9E-06,1.06E-05,1.06E-05,3.49E-05,9.68E-06,1.04E-05,1.04E-05,3.42E-05,9.54E-06,1.02E-05,1.02E-05,3.38E-05,9.48E-06,1.02E-05,1.02E-05,3.37E-05,9.52E-06,1.02E-05,1.02E-05,3.38E-05,9.65E-06,1.03E-05,1.03E-05,3.42E-05,9.89E-06,1.05E-05,1.05E-05,3.49E-05
0.1,7.28E-07,7.85E-07,7.85E-07,2.62E-06,6.42E-07,6.99E-07,6.99E-07,2.37E-06,5.63E-07,6.19E-07,6.19E-07,2.12E-06,5.03E-07,5.54E-07,5.54E-07,1.91E-06,4.71E-07,5.16E-07,5.16E-07,1.77E-06,4.77E-07,5.19E-07,5.19E-07,1.77E-06,5.24E-07,5.69E-07,5.69E-07,1.94E-06
0.05,4.74E-08,5.12E-08,5.12E-08,1.71E-07,3.37E-08,3.69E-08,3.69E-08,1.26E-07,2.29E-08,2.55E-08,2.55E-08,8.95E-08,1.44E-08,1.62E-08,1.62E-08,5.79E-08,9.50E-09,1.05E-08,1.05E-08,3.66E-08,1.15E-08,1.27E-08,1.27E-08,4.40E-08,1.79E-08,2.04E-08,2.04E-08,7.40E-08
0.025,3E-09,3.24E-09,3.24E-09,1.08E-08,1.24E-09,1.35E-09,1.35E-09,4.59E-09,5.03E-10,5.54E-10,5.54E-10,1.91E-09,1.51E-10,1.69E-10,1.69E-10,5.96E-10,7.13E-11,7.79E-11,7.79E-11,2.65E-10,1.73E-10,1.94E-10,1.94E-10,6.92E-10,2.44E-10,2.79E-10,2.79E-10,1.02E-09
0.0125,1.88E-10,2.03E-10,2.03E-10,6.79E-10,3.75E-11,4.05E-11,4.05E-11,1.36E-10,6.99E-12,7.6E-12,7.6E-12,2.56E-11,5.95E-13,6.52E-13,6.52E-13,2.23E-12,6.34E-13,6.95E-13,6.95E-13,2.37E-12,6.97E-13,7.67E-13,7.67E-13,2.64E-12,5.54E-13,6.13E-13,6.13E-13,2.13E-12
0.006,9.94E-12,1.08E-11,1.08E-11,3.6E-11,9E-13,9.7E-13,9.7E-13,3.36E-12,7.44E-14,8.34E-14,8.35E-14,2.84E-13,8.24E-15,7.48E-15,7.50E-15,2.81E-14,8.46E-15,8.03E-15,7.94E-15,3.06E-14,8.78E-15,8.24E-15,8.22E-15,3.15E-14,9.68E-15,9.44E-15,9.49E-15,3.56E-14


==> figures/vanderPol/results_imexmd_serial_originalrk6_kmax5_vdP_eps0.0001.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,6.5599e-08,0.28611,2298,2298
8,5.4473e-09,0.33776,2795,2795
16,1.9718e-09,0.40634,3308,3308
32,9.5927e-10,0.27008,2879,2879
64,4.7015e-10,0.25562,2613,2613
128,2.2136e-10,0.29259,2899,2899
256,9.7156e-11,0.48974,4333,4333
512,3.7995e-11,0.9301,7218,7218
1024,1.2606e-11,1.8063,14336,14336
2048,3.5197e-12,3.6143,28672,28672


==> figures/vanderPol/results_imexmd_serial_originalrk6_kmax5_vdP_eps0.0001_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,1.2893e-07,0.19161,1430,1430
8,9.9737e-09,0.21674,1964,1964
16,2.7874e-09,0.31287,2445,2445
32,2.4314e-10,0.26135,2570,2570
64,8.485e-12,0.25567,2516,2516
128,1.0022e-12,0.2941,2825,2825
256,7.0839e-13,0.46902,3948,3948
512,8.4335e-13,0.8679,7168,7168
1024,8.5485e-13,1.7308,14336,14336
2048,8.0529e-13,3.5477,28672,28672


==> figures/vanderPol/results_imexmd_serial_originalrk6_kmax5_vdP_eps0.001.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,6.3388e-07,0.1108,966,966
8,3.0722e-07,0.075356,834,834
16,1.5227e-07,0.12133,668,668
32,6.7697e-08,0.082603,745,745
64,2.5543e-08,0.13711,1174,1174
128,7.5453e-09,0.24493,2146,2146
256,1.5075e-09,0.4573,3644,3644
512,1.6362e-10,0.9354,7168,7168
1024,8.4388e-12,1.7365,14336,14336
2048,1.0104e-12,3.5973,28672,28672


==> figures/vanderPol/results_imexmd_serial_originalrk6_kmax5_vdP_eps0.001_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,5.3282e-07,0.087771,629,629
8,8.1677e-08,0.056656,621,621
16,1.4868e-09,0.10146,579,579
32,5.7319e-11,0.073518,672,672
64,2.5407e-11,0.12446,1132,1132
128,7.8289e-12,0.23384,1943,1943
256,1.5217e-12,0.438,3584,3584
512,8.4931e-13,0.95394,7168,7168
1024,7.5256e-13,1.8059,14336,14336
2048,7.6126e-13,3.6398,28672,28672


==> figures/vanderPol/results_imexmd_serial_originalrk6_kmax5_vdP_eps0.01.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,3.2156e-05,0.036863,220,220
8,1.2924e-05,0.022709,251,251
16,3.6545e-06,0.067479,357,357
32,6.2945e-07,0.071694,587,587
64,5.4012e-08,0.13461,1053,1053
128,2.0223e-09,0.23386,1839,1839
256,3.8029e-11,0.48417,3584,3584
512,1.2062e-12,0.88447,7168,7168
1024,7.878e-13,1.7558,14336,14336
2048,7.5786e-13,3.5488,28672,28672


==> figures/vanderPol/results_imexmd_serial_originalrk6_kmax5_vdP_eps0.01_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,7.4601e-07,0.031309,154,154
8,4.2662e-08,0.019017,187,187
16,5.2077e-09,0.05897,296,296
32,3.8985e-10,0.073971,556,556
64,1.906e-11,0.1184,946,946
128,1.1857e-12,0.22747,1792,1792
256,7.9274e-13,0.44377,3584,3584
512,7.7763e-13,0.92705,7168,7168
1024,7.806e-13,1.7474,14336,14336
2048,7.5756e-13,3.5609,28672,28672


==> figures/vanderPol/results_imexmd_serial_originalrk6_kmax5_vdP_eps0.1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,8.3677e-05,0.072636,136,136
8,6.2546e-06,0.034929,221,221
16,2.1052e-07,0.087424,316,316
32,3.6835e-09,0.11229,518,518
64,4.3791e-11,0.21703,917,917
128,1.2067e-12,0.27683,1792,1792
256,8.3922e-13,0.44223,3584,3584
512,8.2299e-13,0.87873,7168,7168
1024,8.2488e-13,1.8417,14336,14336
2048,8.3168e-13,3.5164,28672,28672


==> figures/vanderPol/results_imexmd_serial_originalrk6_kmax5_vdP_eps0.1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,1.3228e-07,0.023748,88,88
8,3.4965e-09,0.016794,148,148
16,6.8848e-11,0.072741,272,272
32,1.8174e-12,0.094159,463,463
64,8.4466e-13,0.15683,896,896
128,8.3178e-13,0.22594,1792,1792
256,8.3028e-13,0.45923,3584,3584
512,8.2359e-13,0.87871,7168,7168
1024,8.2428e-13,1.7984,14336,14336
2048,8.3078e-13,3.7538,28672,28672


==> figures/vanderPol/results_imexmd_serial_originalrk6_kmax5_vdP_eps1e-05.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,5.3645e-08,4.2007,45376,45376
8,1.3427e-09,7.4657,81835,81835
16,5.8252e-11,14.212,1.5782e+05,1.5782e+05
32,1.3132e-11,21.36,2.3958e+05,2.3958e+05
64,6.0999e-12,26.901,3.0568e+05,3.0568e+05
128,3.3778e-12,26.769,3.0743e+05,3.0743e+05
256,1.2057e-12,12.74,1.411e+05,1.411e+05
512,1.0957e-12,1.253,11823,11823
1024,1.109e-12,1.8604,15364,15364
2048,1.0491e-12,3.5909,28672,28672


==> figures/vanderPol/results_imexmd_serial_originalrk6_kmax5_vdP_eps1e-05_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,1.0687e-07,2.3717,25224,25224
8,2.3613e-09,2.3025,25779,25779
16,1.8745e-10,2.6989,27778,27778
32,5.3837e-11,3.0854,31519,31519
64,1.3267e-11,3.4429,37675,37675
128,1.4396e-12,2.3055,25883,25883
256,9.8667e-13,1.1973,11796,11796
512,9.3937e-13,1.1825,11057,11057
1024,9.3865e-13,1.9485,15360,15360
2048,9.626e-13,3.5537,28672,28672


==> figures/vanderPol/results_imexmd_serial_originalrk8_kmax7_vdP_eps0.0001.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,8.4384e-09,0.42154,3533,3533
8,3.914e-09,0.42474,4052,4052
16,1.9636e-09,0.58603,4834,4834
32,9.9201e-10,0.42357,4064,4064
64,4.868e-10,0.4011,3906,3906
128,2.2769e-10,0.55449,4845,4845
256,9.8621e-11,0.96433,7866,7866
512,3.7482e-11,1.9115,13874,13874
1024,1.1575e-11,3.6522,27648,27648
2048,2.8747e-12,7.4179,55296,55296


==> figures/vanderPol/results_imexmd_serial_originalrk8_kmax7_vdP_eps0.0001_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,1.0113e-08,0.27115,2047,2047
8,3.6768e-09,0.30042,2705,2705
16,9.5319e-10,0.41143,3414,3414
32,1.9554e-10,0.35936,3604,3604
64,4.8723e-11,0.38969,3781,3781
128,8.5399e-12,0.59389,4662,4662
256,1.5944e-12,0.99548,7333,7333
512,9.1145e-13,1.8693,13824,13824
1024,8.0468e-13,3.8,27648,27648
2048,8.4663e-13,7.5029,55296,55296


==> figures/vanderPol/results_imexmd_serial_originalrk8_kmax7_vdP_eps0.001.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,5.9436e-07,0.15632,1403,1403
8,3.2111e-07,0.11574,1241,1241
16,1.5845e-07,0.17631,1022,1022
32,6.8864e-08,0.15217,1277,1277
64,2.486e-08,0.29515,2098,2098
128,6.6003e-09,0.4909,3930,3930
256,1.0327e-09,0.92759,6975,6975
512,7.1064e-11,1.8951,13824,13824
1024,2.2359e-12,3.7477,27648,27648
2048,7.9334e-13,7.3225,55296,55296


==> figures/vanderPol/results_imexmd_serial_originalrk8_kmax7_vdP_eps0.001_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,2.3566e-07,0.11881,855,855
8,3.197e-08,0.08582,872,872
16,4.5895e-09,0.15042,889,889
32,5.8509e-10,0.14124,1184,1184
64,2.4889e-11,0.25478,2005,2005
128,1.0717e-11,0.47378,3631,3631
256,5.3886e-13,0.92592,6912,6912
512,7.1567e-13,1.9463,13824,13824
1024,7.3787e-13,3.7204,27648,27648
2048,7.7389e-13,7.4614,55296,55296


==> figures/vanderPol/results_imexmd_serial_originalrk8_kmax7_vdP_eps0.01.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,3.333e-05,0.070421,365,365
8,1.2584e-05,0.043486,425,425
16,3.0781e-06,0.12662,627,627
32,3.9072e-07,0.13245,1060,1060
64,1.9506e-08,0.25797,1924,1924
128,3.2127e-10,0.46564,3517,3517
256,2.7314e-12,0.96351,6912,6912
512,8.0554e-13,1.8082,13824,13824
1024,7.665e-13,3.7156,27648,27648
2048,7.8494e-13,7.3533,55296,55296


==> figures/vanderPol/results_imexmd_serial_originalrk8_kmax7_vdP_eps0.01_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,3.3305e-07,0.050728,243,243
8,1.2091e-08,0.035979,319,319
16,4.4277e-09,0.12158,535,535
32,2.4134e-10,0.13119,1004,1004
64,2.6493e-12,0.24732,1771,1771
128,7.5749e-13,0.52913,3456,3456
256,7.778e-13,1.041,6912,6912
512,7.8797e-13,1.9934,13824,13824
1024,7.6761e-13,4.0075,27648,27648
2048,7.8272e-13,8.8275,55296,55296


==> figures/vanderPol/results_imexmd_serial_originalrk8_kmax7_vdP_eps0.1.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,5.0609e-05,0.076273,249,249
8,2.1031e-06,0.071473,396,396
16,3.0504e-08,0.14135,566,566
32,1.8505e-10,0.19017,956,956
64,1.4372e-12,0.23285,1749,1749
128,8.2977e-13,0.48994,3456,3456
256,8.2469e-13,0.92544,6912,6912
512,8.2448e-13,1.9471,13824,13824
1024,8.4355e-13,3.6563,27648,27648
2048,7.965e-13,7.404,55296,55296


==> figures/vanderPol/results_imexmd_serial_originalrk8_kmax7_vdP_eps0.1_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,2.1926e-08,0.044059,158,158
8,2.8451e-10,0.032676,264,264
16,9.6039e-13,0.11573,496,496
32,8.2046e-13,0.16871,875,875
64,8.2918e-13,0.26954,1728,1728
128,8.2839e-13,0.48667,3456,3456
256,8.2528e-13,0.94778,6912,6912
512,8.2488e-13,1.8451,13824,13824
1024,8.4275e-13,3.7727,27648,27648
2048,7.957e-13,7.5264,55296,55296


==> figures/vanderPol/results_imexmd_serial_originalrk8_kmax7_vdP_eps1e-05.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,1.4097e-10,8.4282,90297,90297
8,7.9772e-11,17.678,1.7977e+05,1.7977e+05
16,2.619e-11,27.21,3.1111e+05,3.1111e+05
32,1.179e-11,46.936,5.3634e+05,5.3634e+05
64,6.1316e-12,63.092,7.3651e+05,7.3651e+05
128,3.4557e-12,66.206,7.7478e+05,7.7478e+05
256,2.1249e-12,37.708,4.3092e+05,4.3092e+05
512,1.1296e-11,8.1948,88355,88355
1024,5.8296e-13,3.8948,28677,28677
2048,9.9662e-13,7.5211,55296,55296


==> figures/vanderPol/results_imexmd_serial_originalrk8_kmax7_vdP_eps1e-05_opt.csv <==
ntimesteps,error(k),wallclocktime,iterations(k),iterations(sum)
4,1.1225e-09,2.5519,31862,31862
8,1.6807e-10,2.875,35817,35817
16,4.4363e-11,3.7939,44745,44745
32,1.1555e-11,3.4779,40941,40941
64,3.8938e-12,3.3618,39754,39754
128,2.0562e-12,2.6123,30406,30406
256,1.2595e-12,1.8707,17136,17136
512,9.9927e-13,2.173,18231,18231
1024,9.6157e-13,3.8429,28672,28672
2048,9.7306e-13,7.5254,55296,55296

